Solar activity simulation and forecast with a flux-transport dynamo

We present the assessment of a diffusion-dominated mean field axisymmetric dynamo model in reproducing historical solar activity and forecast for solar cycle 25. Previous studies point to the Sun's polar magnetic field as an important proxy for solar activity prediction. Extended research using this proxy has been impeded by reduced observational data record only available from 1976. However, there is a recognised need for a solar dynamo model with ample verification over various activity scenarios to improve theoretical standards. The present study aims to explore the use of helioseismology data and reconstructed solar polar magnetic field, to foster the development of robust solar activity forecasts. The research is based on observationally inferred differential rotation morphology, as well as observed and reconstructed polar field using artificial neural network methods via the hemispheric sunspot areas record. Results show consistent reproduction of historical solar activity trends with enhanced results by introducing a precursor rise time coefficient. A weak solar cycle 25, with slow rise time and maximum activity $-14.4 \%$ ($\pm 19.5\%$) with respect to the current cycle 24 is predicted.

==> Revised CLEANN/d_faculae.dat <==
1913.513203214696,0
1920.591274397244,0
1933.094144661309,0
1943.582089552239,0
1953.553386911596,0
1960.114810562572,0
1974.580941446613,0
1986.773823191734,0
1996.538461538461,0
2005.000000000000,0

==> Revised CLEANN/d_n_forecas2vect.dat <==
2015.030516,-84.000000
2015.057894,-90.000000
2015.085273,-82.000000
2015.112651,-90.000000
2015.140714,-96.000000
2015.168093,-102.000000
2015.195471,-100.000000
2015.222850,-98.000000
2015.250228,-104.000000
2015.277607,-112.000000
2015.304985,-118.000000
2015.332364,-122.000000
2015.359742,-128.000000
2015.387121,-132.000000
2015.414499,-160.000000
2015.441878,-152.000000
2015.469256,-150.000000
2015.496635,-148.000000
2015.524013,-148.000000
2015.551392,-148.000000
2015.578770,-138.000000
2015.606149,-132.000000
2015.633527,-126.000000
2015.660906,-128.000000
2015.688284,-134.000000
2015.715663,-136.000000
2015.743042,-140.000000
2015.770420,-142.000000
2015.797799,-128.000000
2015.825177,-134.000000
2015.852556,-128.000000
2015.879934,-150.000000
2015.907313,-148.000000
2015.934691,-168.000000
2015.962070,-178.000000
2015.989448,-182.000000
2016.016827,-164.000000
2016.044205,-172.000000
2016.071584,-168.000000
2016.098962,-184.000000
2016.127025,-178.000000
2016.154404,-182.000000
2016.181782,-186.000000
2016.209161,-186.000000
2016.236539,-188.000000
2016.263918,-186.000000
2016.291296,-194.000000
2016.318675,-192.000000
2016.346053,-190.000000
2016.373432,-184.000000
2016.400810,-170.000000
2016.428189,-158.000000
2016.455567,-152.000000
2016.482946,-146.000000
2016.510324,-130.000000
2016.537703,-124.000000
2016.565081,-120.000000
2016.592460,-108.000000
2016.619838,-100.000000
2016.647217,-88.000000
2016.674595,-92.000000
2016.701974,-84.000000
2016.729352,-76.000000
2016.756731,-82.000000
2016.784109,-68.000000
2016.811488,-88.000000
2016.838866,-90.000000
2016.866245,-100.000000
2016.893623,-100.000000
2016.921002,-122.000000
2016.948380,-104.000000
2016.975759,-118.000000
2017.003137,-102.000000
2017.030516,-122.000000


==> Revised CLEANN/d_n_forecastvect.dat <==
2015.018480,-327.709825,4.535818,-84.861016
2015.045859,-284.187785,11.218124,-93.897503
2015.073238,-224.426756,21.850454,-98.125860
2015.100616,-170.596866,35.652876,-100.485575
2015.128679,-153.365158,69.016396,-100.724626
2015.156057,-136.133450,102.379915,-104.375706
2015.183436,-243.498814,121.395893,-107.566544
2015.210815,-528.738573,119.929365,-112.280958
2015.238193,-813.978332,118.462836,-115.249543
2015.265572,-741.903744,144.848761,-123.198138
2015.292950,-505.059420,184.078393,-133.939339
2015.320329,-268.215096,223.308026,-135.179944
2015.347707,-352.019556,204.301665,-144.988423
2015.375086,-450.276954,182.670372,-144.938979
2015.402464,-495.645892,173.987923,-152.095901
2015.429843,-363.291711,208.817971,-165.942149
2015.457221,-230.937530,243.648019,-168.510722
2015.484600,-168.127654,221.628356,-166.147097
2015.511978,-174.360399,143.169091,-149.109801
2015.539357,-180.593145,64.709825,-150.285022
2015.566735,-226.852390,62.045422,-151.393722
2015.594114,-284.780259,81.476922,-151.400519
2015.621492,-345.399116,98.817337,-145.107959
2015.648871,-460.888221,73.519723,-137.375176
2015.676249,-576.377327,48.222109,-130.818649
2015.703628,-664.479940,43.171774,-134.634356
2015.731006,-694.177138,81.301511,-135.850013
2015.758385,-723.874337,119.431247,-136.931108
2015.785763,-840.561482,160.381107,-135.025225
2015.813142,-1017.278145,203.277060,-134.362138
2015.840520,-1193.994808,246.173014,-137.893765
2015.867899,-1262.672858,272.910699,-143.834183
2015.895277,-1314.367981,297.108417,-152.598147
2015.922656,-1319.126019,320.454554,-157.998199
2015.950034,-1027.286882,338.419526,-164.521013
2015.977413,-735.447746,356.384498,-185.105262
2016.004791,-561.800087,381.398962,-189.366353
2016.032170,-558.867030,416.595641,-191.608977
2016.059548,-555.933973,451.792321,-190.247768
2016.086927,-608.225596,353.300297,-183.483568
2016.114305,-686.318229,192.348814,-181.769008
2016.142368,-764.410863,31.397330,-181.108888
2016.169747,-598.355890,53.731442,-182.150211
2016.197125,-420.539330,84.895169,-178.843485
2016.224504,-307.664612,121.124692,-171.473804
2016.251882,-416.554340,174.652975,-165.503420
2016.279261,-525.444068,228.181259,-162.645115
2016.306639,-526.397972,287.929574,-161.096959
2016.334018,-418.974772,353.923348,-171.956988
2016.361396,-311.551572,419.917123,-170.100007
2016.388775,-440.298369,399.362372,-171.627611
2016.416153,-639.012957,353.166730,-158.449601
2016.443532,-818.549490,314.297716,-161.504843
2016.470910,-580.605269,434.919671,-168.416113
2016.498289,-342.661049,555.541626,-175.300343
2016.525667,-176.636037,699.595323,-160.941286
2016.553046,-166.003707,894.276958,-150.962610
2016.580424,-155.371376,1088.958593,-147.011030
2016.607803,-165.464963,1032.986171,-140.637229
2016.635181,-190.029312,802.007960,-143.789752
2016.662560,-214.593662,571.029749,-144.325847
2016.689938,-258.737066,454.683747,-137.433562
2016.717317,-306.032605,356.792981,-126.201856
2016.744695,-339.249251,283.233680,-121.441878
2016.772074,-281.321382,367.192427,-125.136910
2016.799452,-223.393514,451.151173,-122.150874
2016.826831,-217.747662,480.593629,-112.226139
2016.854209,-288.507653,430.365034,-112.442903
2016.881588,-359.267645,380.136438,-114.445430
2016.908966,-446.700443,337.622127,-113.605242
2016.936345,-542.024784,298.759126,-115.656711
2016.963723,-637.349125,259.896126,-118.595362
2016.991102,-517.847100,228.356751,-120.271875
2017.018480,-387.326079,197.193024,-123.067890
2017.045859,-332.416677,177.920496,-119.272389
2017.073238,-539.930435,199.918421,-120.268249
2017.100616,-747.444193,221.916346,-120.115003
2017.125941,-764.867741,202.985756,-127.476929
2017.153320,-589.250974,142.491463,-141.476273
2017.180698,-413.634208,81.997170,-147.900610
2017.208077,-382.017624,121.823943,-152.376869
2017.235455,-393.749851,191.850671,-154.599049
2017.262834,-405.000000,261.922593,-160.639218
2017.290212,-405.000000,333.049217,-169.662344
2017.317591,-405.000000,404.175840,-173.818949
2017.344969,-437.189123,466.450455,-173.241100
2017.372348,-539.846106,509.346409,-166.600347
2017.399726,-642.503089,552.242362,-165.911388
2017.427105,-606.791907,520.153084,-168.182152
2017.454483,-473.337829,435.094441,-173.072490
2017.481862,-339.883752,350.035798,-176.298245
2017.509240,-250.495184,464.216210,-172.716311
2017.536619,-168.369598,611.235675,-168.964146
2017.563997,-104.586813,716.623703,-159.077670
2017.591376,-162.514682,545.773154,-158.285125
2017.618754,-220.442551,374.922604,-155.375951
2017.646133,-235.327432,304.061950,-156.190397
2017.673511,-186.565365,381.054687,-150.765792
2017.700890,-137.803298,458.047424,-141.831484
2017.728268,-123.734672,404.939759,-134.701408
2017.755647,-126.301097,289.450653,-124.285694
2017.783025,-128.867521,173.961548,-122.283569
2017.810404,-169.333958,333.160603,-122.953196
2017.837782,-211.863279,507.310842,-123.798509
2017.865161,-268.724414,698.302985,-111.733085
2017.892539,-376.147613,948.712696,-104.990836
2017.919918,-483.570813,1199.122407,-95.203736
2017.947296,-502.730947,1221.097176,-88.360496
2017.974675,-431.237691,1008.450569,-87.284645
2018.002053,-359.744435,795.803962,-90.933075
2018.029432,-296.674075,931.865226,-87.979253
2018.056810,-236.179782,1174.575664,-84.606988
2018.084189,-179.711336,1406.821703,-76.731678
2018.111567,-224.440450,1376.024608,-78.170027
2018.139630,-269.169564,1345.227514,-71.912427
2018.167009,-280.291220,1318.417744,-75.172225
2018.194387,-216.863870,1300.452772,-73.317429
2018.221766,-153.436519,1282.487800,-76.186652
2018.249144,-183.876075,1132.168354,-75.063333
2018.276523,-281.400208,887.258124,-64.832117
2018.303901,-378.924342,642.347894,-71.129693
2018.331280,-414.960125,633.038434,-79.400209
2018.358658,-440.624371,663.468897,-86.635571
2018.386037,-462.859059,677.456277,-80.297423
2018.413415,-461.759163,579.565512,-84.836963
2018.440794,-460.659267,481.674746,-88.627131
2018.468172,-442.815452,440.184548,-94.052123
2018.495551,-399.919499,483.080501,-102.142043
2018.522930,-357.023545,525.976455,-111.517074
2018.550308,-304.503456,671.776633,-112.329804
2018.577687,-247.308851,867.558164,-114.163010
2018.605065,-190.114246,1063.339696,-109.378155
2018.632444,-231.373627,846.931828,-110.194679
2018.659822,-278.302534,606.787815,-109.295838
2018.687201,-326.670236,434.187294,-119.305026
2018.714579,-380.198520,503.847389,-113.494516
2018.741958,-433.726804,573.507485,-108.208825
2018.769336,-413.525046,610.438635,-113.204413
2018.796715,-316.734177,613.371692,-110.296675
2018.824093,-219.943308,616.304748,-112.041801
2018.851472,-209.587653,904.278204,-111.395394
2018.878850,-226.086096,1280.809351,-118.079433
2018.906229,-242.155877,1640.505751,-117.925000
2018.933607,-246.555462,1541.881721,-113.345623
2018.960986,-250.955047,1443.257691,-108.454667
2018.988364,-252.306710,1352.197024,-117.026759
2019.015743,-246.807229,1278.137344,-107.013165
2019.043121,-241.307747,1204.077664,-103.535714
2019.070500,-258.363186,1044.692297,-108.935779
2019.097878,-291.726705,823.613152,-103.154926
2019.125941,-325.090224,602.534007,-105.861704
2019.153320,-317.180181,443.990563,-111.063963
2019.180698,-302.148266,296.237834,-117.367915
2019.208077,-281.557288,176.188533,-120.617270
2019.235455,-222.162891,249.514949,-123.040899
2019.262834,-162.768494,322.841366,-128.248548
2019.290212,-179.793685,350.666042,-123.882726
2019.317591,-312.514498,309.603249,-127.613580
2019.344969,-445.235312,268.540456,-133.251317
2019.372348,-482.119416,260.897644,-138.959829
2019.399726,-471.853717,269.696814,-148.446706
2019.427105,-461.588019,278.495984,-151.318692
2019.454483,-375.974677,261.372799,-153.388908
2019.481862,-285.783185,242.674563,-154.911695
2019.509240,-256.972437,226.185402,-154.721981
2019.536619,-452.020704,217.752864,-157.463292
2019.563997,-647.068971,209.320326,-156.686924
2019.591376,-642.049213,225.918641,-159.530275
2019.618754,-426.836181,268.814594,-167.866835
2019.646133,-211.623150,311.710548,-167.998112
2019.673511,-126.000059,360.458950,-166.923122
2019.700890,-81.270945,411.054177,-164.611029
2019.728268,-40.019923,461.613548,-166.774982
2019.755647,-101.980744,511.108879,-169.514224
2019.783025,-163.941566,560.604210,-165.371529
2019.810404,-215.388634,543.214168,-161.178081
2019.837782,-242.886040,373.463515,-151.074905
2019.865161,-270.383446,203.712861,-146.971712
2019.892539,-290.681532,112.307744,-149.261040
2019.919918,-305.713448,78.210960,-142.645619
2019.947296,-320.745363,44.114177,-137.049530
2019.974675,-332.349228,80.448244,-133.188689
2020.002053,-343.348190,129.210311,-130.213243
2020.029432,-346.039710,172.314336,-122.612865
2020.056810,-289.211737,174.880760,-121.813063
2020.084189,-232.383765,177.447185,-123.037571
2020.111567,-220.299406,170.601522,-123.076434
2020.139630,-276.760747,149.336862,-120.735609
2020.167009,-333.222087,128.072201,-121.608218
2020.194387,-310.890806,101.179496,-122.369442
2020.221766,-249.296616,71.482297,-122.882822
2020.249144,-187.702427,41.785099,-120.675570
2020.276523,-238.101231,66.533725,-118.792471
2020.303901,-295.662468,94.764395,-114.933599
2020.331280,-346.294343,113.107101,-113.430851
2020.358658,-371.225325,94.775497,-118.504775
2020.386037,-396.156306,76.443892,-120.191212
2020.413415,-357.273519,114.460380,-123.452286
2020.440794,-250.583583,212.351146,-124.770722
2020.468172,-143.893647,310.241911,-128.514140
2020.495551,-99.952719,290.686526,-128.950619
2020.522930,-76.121634,233.491921,-128.599363
2020.550308,-56.339879,176.297317,-131.096825
2020.577687,-168.529296,119.102712,-130.427427
2020.605065,-280.718713,61.908107,-125.169133
2020.632444,-342.489179,26.100003,-121.329628
2020.659822,-287.860999,39.665390,-118.615073
2020.687201,-233.232819,53.230777,-112.605074
2020.714579,-249.823646,49.728887,-109.155931
2020.741958,-319.117110,33.597075,-106.024931
2020.769336,-388.410573,17.465263,-107.595329


==> Revised CLEANN/d_n_referencevect.dat <==
1976.416153,-277.000000,481.000000,-252.000000
1976.443532,-319.895953,749.008051,-242.000000
1976.470910,-362.791907,1017.016102,-228.000000
1976.498289,-398.595227,1163.350530,-214.000000
1976.525667,-415.460303,984.800706,-198.000000
1976.553046,-432.325379,806.250883,-194.000000
1976.580424,-457.381946,672.854161,-188.000000
1976.607803,-489.278937,577.163188,-162.000000
1976.635181,-521.175928,481.472215,-160.000000
1976.662560,-535.391284,445.119610,-132.000000
1976.689938,-545.656983,422.021789,-124.000000
1976.717317,-541.324550,402.416974,-112.000000
1976.744695,-389.172236,418.182154,-124.000000
1976.772074,-237.019923,433.947333,-134.000000
1976.799452,-136.545923,465.654409,-138.000000
1976.826831,-127.013488,525.415438,-164.000000
1976.854209,-117.481054,585.176467,-176.000000
1976.881588,-95.380370,668.212034,-190.000000
1976.908966,-66.049803,764.636272,-214.000000
1976.936345,-36.719237,861.060509,-214.000000
1976.963723,-83.896243,703.346548,-220.000000
1976.991102,-138.891055,519.663875,-222.000000
1977.018480,-207.528364,348.964642,-224.000000
1977.045859,-338.416017,237.508489,-194.000000
1977.073238,-469.303670,126.052337,-162.000000
1977.100616,-483.300895,65.000000,-208.000000
1977.125941,-355.712931,65.000000,-224.000000
1977.153320,-228.124967,65.000000,-254.000000
1977.180698,-216.647146,113.357085,-278.000000
1977.208077,-249.277401,180.084124,-268.000000
1977.235455,-281.907656,246.811162,-270.000000
1977.262834,-304.666860,355.947165,-264.000000
1977.290212,-327.398049,465.203525,-272.000000
1977.317591,-331.741524,530.171199,-248.000000
1977.344969,-286.279146,475.176387,-230.000000
1977.372348,-240.816768,420.181575,-238.000000
1977.399726,-211.056029,355.050262,-246.000000
1977.427105,-194.557585,281.357213,-232.000000
1977.454483,-178.059141,207.664165,-218.000000
1977.481862,-173.506744,210.724465,-206.000000
1977.509240,-171.673584,231.255862,-182.000000
1977.536619,-173.638347,243.712681,-178.000000
1977.563997,-215.434404,171.486161,-168.000000
1977.591376,-257.230461,99.259642,-164.000000
1977.618754,-253.551528,57.877028,-132.000000
1977.646133,-168.859518,71.442415,-134.000000
1977.673511,-84.167507,85.007802,-134.000000
1977.700890,-132.939194,165.768454,-142.000000
1977.728268,-259.427262,285.657144,-152.000000
1977.755647,-385.915330,405.545835,-142.000000
1977.783025,-410.600954,300.606978,-136.000000
1977.810404,-424.532973,171.919117,-144.000000
1977.837782,-412.128497,78.843906,-164.000000
1977.865161,-277.207891,151.437058,-184.000000
1977.892539,-142.287286,224.030210,-190.000000
1977.919918,-64.539946,257.409422,-206.000000
1977.947296,-56.840673,242.744138,-218.000000
1977.974675,-49.141399,228.078855,-236.000000
1978.002053,-41.971447,226.117286,-258.000000
1978.029432,-35.005437,229.050342,-274.000000
1978.056810,-28.039428,231.983399,-288.000000
1978.084189,-36.020253,209.032913,-292.000000
1978.111567,-44.086159,185.935091,-304.000000
1978.139630,-46.380619,176.923510,-304.000000
1978.167009,-32.815232,206.620708,-316.000000
1978.194387,-19.249845,236.317907,-314.000000
1978.221766,-21.501846,212.829138,-314.000000
1978.249144,-37.267025,143.902307,-298.000000
1978.276523,-53.032205,74.975476,-302.000000
1978.303901,-49.154887,198.009411,-266.000000
1978.331280,-40.722350,365.560272,-250.000000
1978.358658,-32.752978,514.893259,-234.000000
1978.386037,-29.819921,466.131192,-232.000000
1978.413415,-26.886865,417.369125,-224.000000
1978.440794,-34.938824,362.068359,-200.000000
1978.468172,-62.802862,294.974688,-186.000000
1978.495551,-90.666900,227.881017,-140.000000
1978.522930,-78.624987,306.340268,-142.000000
1978.550308,-43.061675,470.591440,-116.000000
1978.577687,-7.498363,634.842612,-92.000000
1978.605065,-3.669434,601.745594,-84.000000
1978.632444,-3.302801,547.117414,-94.000000
1978.659822,-7.404315,491.148790,-84.000000
1978.687201,-32.701928,428.821337,-72.000000
1978.714579,-57.999542,366.493883,-68.000000
1978.741958,-137.654482,310.715505,-76.000000
1978.769336,-284.673947,263.053334,-64.000000
1978.796715,-431.693411,215.391163,-62.000000
1978.824093,-461.927828,193.827683,-88.000000
1978.851472,-446.529281,182.462088,-92.000000
1978.878850,-431.130734,171.096494,-98.000000
1978.906229,-390.285830,113.563939,-98.000000
1978.933607,-349.223037,55.636070,-128.000000
1978.960986,-314.064040,11.838598,-146.000000
1978.988364,-295.365803,7.439013,-148.000000
1979.015743,-276.667567,3.039428,-190.000000
1979.043121,-246.365224,7.097073,-204.000000
1979.070500,-206.035695,18.462668,-178.000000
1979.097878,-165.706166,29.828262,-176.000000
1979.125941,-131.604734,26.068480,-180.000000
1979.153320,-98.974479,18.735838,-198.000000
1979.180698,-67.299109,13.133927,-196.000000
1979.208077,-46.401081,27.065946,-212.000000
1979.235455,-25.503052,40.997965,-206.000000
1979.262834,-10.962109,45.199752,-182.000000
1979.290212,-8.029052,31.634365,-166.000000
1979.317591,-5.095995,18.068978,-156.000000
1979.344969,-6.755592,25.400164,-134.000000
1979.372348,-11.155177,45.198297,-126.000000
1979.399726,-15.554762,64.996429,-128.000000
1979.427105,-11.386595,47.228265,-110.000000
1979.454483,-6.253746,25.230340,-102.000000
1979.481862,-10.791031,7.816310,-94.000000
1979.509240,-62.119522,12.582527,-74.000000
1979.536619,-113.448013,17.348744,-58.000000
1979.563997,-151.924048,41.312301,-30.000000
1979.591376,-174.288605,89.341103,-34.000000
1979.618754,-196.653162,137.369906,-40.000000
1979.646133,-345.058789,118.176805,-42.000000
1979.673511,-543.406745,72.347795,28.000000
1979.700890,-741.754701,26.518784,2.000000
1979.728268,-486.637918,34.699563,2.000000
1979.755647,-226.329140,43.498733,-22.000000
1979.783025,-43.670343,45.404194,22.000000
1979.810404,-80.700183,27.805854,12.000000
1979.837782,-117.730023,10.207514,-4.000000
1979.865161,-119.935550,14.325459,38.000000
1979.892539,-91.704880,37.423280,18.000000
1979.919918,-63.474209,60.521102,6.000000
1979.947296,-58.295538,76.821538,-4.000000
1979.974675,-58.662171,91.486821,-2.000000
1980.002053,-57.300646,102.090936,-34.000000
1980.029432,-35.669353,65.061096,-66.000000
1980.056810,-14.038060,28.031255,-74.000000
1980.084189,0.000000,20.473454,-84.000000
1980.111567,0.000000,67.402360,-100.000000
1980.139630,0.000000,114.331267,-98.000000
1980.167009,-0.228595,104.111397,-86.000000
1980.194387,-0.595227,59.382284,-92.000000
1980.221766,-0.961859,14.653170,-96.000000
1980.249144,-48.959736,95.079259,-82.000000
1980.276523,-102.488020,190.036968,-64.000000
1980.303901,-149.408465,262.392161,-50.000000
1980.331280,-163.707116,223.162528,-52.000000
1980.358658,-178.005767,183.932895,-52.000000
1980.386037,-163.530407,151.169333,-40.000000
1980.413415,-112.568547,126.604983,-16.000000
1980.440794,-61.606688,102.040634,2.000000
1980.468172,-34.707244,70.152941,24.000000
1980.495551,-17.475536,35.322893,30.000000
1980.522930,-0.243829,0.492845,46.000000
1980.550308,13.011993,-1.445777,66.000000
1980.577687,26.210747,-2.912305,76.000000
1980.605065,32.779914,-28.718892,84.000000
1980.632444,20.314424,-124.409865,86.000000
1980.659822,7.848933,-220.100838,86.000000
1980.687201,13.287069,-237.560745,102.000000
1980.714579,34.551730,-185.865622,114.000000
1980.741958,55.816391,-134.170499,126.000000
1980.769336,59.705499,-109.569457,122.000000
1980.796715,59.338867,-91.604485,102.000000
1980.824093,59.166590,-74.944470,104.000000
1980.851472,61.366383,-74.211206,116.000000
1980.878850,63.566175,-73.477942,122.000000
1980.906229,56.702016,-76.702177,114.000000
1980.933607,32.870931,-87.334508,112.000000
1980.960986,9.039846,-97.966838,110.000000
1980.988364,15.246355,-113.832992,102.000000
1981.015743,39.810704,-132.897860,96.000000
1981.043121,64.375054,-151.962728,74.000000
1981.070500,75.841252,-123.874253,64.000000
1981.097878,85.740318,-90.144101,62.000000
1981.123203,98.068102,-62.000000,70.000000
1981.150582,122.632451,-62.000000,70.000000
1981.177960,147.196801,-62.000000,60.000000
1981.205339,136.747259,-57.020960,52.000000
1981.232717,81.385814,-45.655366,114.000000
1981.260096,26.024370,-34.289771,116.000000
1981.287474,31.882876,-26.310812,118.000000
1981.314853,62.679971,-19.711435,124.000000
1981.342231,93.477065,-13.112057,140.000000
1981.369610,84.989833,-32.822367,158.000000
1981.396988,75.824031,-52.987131,176.000000
1981.424367,80.240500,-69.779746,176.000000
1981.451745,124.236349,-76.745755,194.000000
1981.479124,168.232199,-83.711765,194.000000
1981.506502,187.257896,-155.909878,190.000000
1981.533881,183.958208,-286.430899,162.000000
1981.561259,180.658519,-416.951920,146.000000
1981.588638,132.165479,-347.917885,134.000000
1981.616016,72.404450,-229.129091,120.000000
1981.643395,18.149282,-120.790741,110.000000
1981.670773,33.914461,-145.355091,102.000000
1981.698152,49.679641,-169.919440,80.000000
1981.725530,76.461084,-257.162532,78.000000
1981.752909,124.123254,-463.209761,70.000000
1981.780287,171.785425,-669.256991,72.000000
1981.807666,181.845281,-690.463929,90.000000
1981.835044,168.646526,-597.339380,104.000000
1981.862423,155.447771,-504.214832,128.000000
1981.889802,132.782946,-404.561959,104.000000
1981.917180,108.951861,-304.104769,96.000000
1981.944559,105.949225,-216.836940,110.000000
1981.971937,210.072736,-197.405440,110.000000
1981.999316,314.196247,-177.973940,134.000000
1982.026694,354.010383,-189.181149,142.000000
1982.054073,310.381165,-240.143009,104.000000
1982.081451,266.751948,-291.104868,78.000000
1982.108830,276.055193,-485.036271,70.000000
1982.136893,307.218920,-738.012407,76.000000
1982.164271,338.382647,-990.988543,72.000000
1982.191650,336.484416,-1143.700700,66.000000
1982.219028,333.917992,-1294.386485,54.000000
1982.246407,335.890597,-1335.857655,86.000000
1982.273785,351.289144,-1054.284217,138.000000
1982.301164,366.687692,-772.710779,134.000000
1982.328542,358.790169,-789.173014,134.000000
1982.355921,329.826235,-1075.146037,126.000000
1982.383299,300.862300,-1361.119060,122.000000
1982.410678,293.245446,-1261.674948,102.000000
1982.438056,291.045653,-1064.426888,102.000000
1982.465435,292.313998,-877.660312,88.000000
1982.492813,339.609537,-829.998141,74.000000
1982.520192,386.905075,-782.335971,54.000000
1982.547570,392.003666,-755.018757,58.000000
1982.574949,316.110826,-766.750983,74.000000
1982.602327,240.217985,-778.483210,66.000000
1982.629706,232.646310,-642.073502,60.000000
1982.657084,267.842990,-412.928452,62.000000
1982.684463,303.039670,-183.783401,46.000000
1982.711841,389.971553,-470.363494,74.000000
1982.739220,483.462734,-822.330292,106.000000
1982.766598,572.966204,-1098.647876,114.000000
1982.793977,641.526403,-977.659289,112.000000
1982.821355,710.086602,-856.670702,118.000000
1982.848734,780.073653,-780.073048,136.000000
1982.876112,851.933541,-761.741444,142.000000
1982.903491,923.793428,-743.409840,156.000000
1982.930869,917.088989,-723.269189,196.000000
1982.958248,877.492724,-702.371160,200.000000
1982.985626,837.896459,-681.473131,176.000000
1983.013005,1087.115408,-767.716230,184.000000
1983.040383,1343.024601,-856.441194,196.000000
1983.067762,1505.780974,-960.371043,176.000000
1983.095140,1388.825340,-1109.956932,170.000000
1983.123203,1271.869706,-1259.542821,170.000000
1983.150582,1142.658589,-1339.808629,178.000000
1983.177960,1002.238501,-1356.673705,140.000000
1983.205339,861.818414,-1373.538781,120.000000
1983.232717,804.443958,-1216.445113,104.000000
1983.260096,768.514015,-1014.430837,104.000000
1983.287474,735.123262,-828.539191,100.000000
1983.314853,736.956422,-866.302295,108.000000
1983.342231,738.789583,-904.065400,100.000000
1983.369610,699.397162,-1018.674981,180.000000
1983.396988,579.875103,-1282.650079,208.000000
1983.424367,460.353045,-1546.625177,220.000000
1983.451745,519.937959,-1675.260045,186.000000
1983.479124,692.988301,-1718.155998,192.000000
1983.506502,866.038643,-1761.051952,200.000000
1983.533881,813.671941,-1556.475668,206.000000
1983.561259,731.912987,-1319.631344,188.000000
1983.588638,652.688663,-1095.978618,172.000000
1983.616016,587.061521,-943.093040,158.000000
1983.643395,521.434378,-790.207462,148.000000
1983.670773,552.670643,-817.976077,132.000000
1983.698152,712.522231,-1085.617496,126.000000
1983.725530,872.373818,-1353.258916,118.000000
1983.752909,838.404923,-1542.908826,142.000000
1983.780287,722.182553,-1699.460725,150.000000
1983.807666,605.960184,-1856.012623,172.000000
1983.835044,618.363640,-1928.243147,164.000000
1983.862423,634.128820,-1998.269874,196.000000
1983.889802,753.039703,-1994.944521,222.000000
1983.917180,1186.398822,-1767.999263,240.000000
1983.944559,1619.757942,-1541.054005,256.000000
1983.971937,1754.484614,-1249.925625,248.000000
1983.999316,1612.964631,-899.425356,248.000000
1984.026694,1471.444648,-548.925086,252.000000
1984.054073,1291.598384,-590.107790,268.000000
1984.081451,1101.682966,-734.194198,278.000000
1984.108830,929.856464,-876.108046,288.000000
1984.136893,1020.781220,-986.464303,288.000000
1984.164271,1111.705976,-1096.820559,290.000000
1984.191650,1111.356091,-1066.374258,282.000000
1984.219028,931.339740,-758.769942,292.000000
1984.246407,751.323388,-451.165626,288.000000
1984.273785,735.958186,-649.578751,286.000000
1984.301164,826.149678,-1172.396098,272.000000
1984.328542,916.341169,-1695.213446,270.000000
1984.355921,1151.049327,-1314.397506,258.000000
1984.383299,1405.125359,-812.478187,246.000000
1984.410678,1666.272349,-394.901255,236.000000
1984.438056,1966.177391,-439.630369,238.000000
1984.465435,2266.082434,-484.359483,234.000000
1984.492813,2262.134569,-505.775475,230.000000
1984.520192,1850.040110,-495.876408,246.000000
1984.547570,1437.945650,-485.977342,248.000000
1984.574949,1338.354214,-528.632107,240.000000
1984.602327,1373.184262,-593.892617,218.000000
1984.629706,1408.014310,-659.153128,204.000000
1984.657084,1060.581247,-731.182509,190.000000
1984.684463,702.015072,-803.409029,186.000000
1984.711841,473.164182,-888.257948,198.000000
1984.739220,645.847892,-1012.179591,218.000000
1984.766598,818.531602,-1136.101234,218.000000
1984.793977,982.880973,-1184.634992,234.000000
1984.821355,1139.432872,-1162.637067,236.000000
1984.848734,1295.984770,-1140.639142,256.000000
1984.876112,1498.537442,-1248.832086,246.000000
1984.903491,1713.383842,-1391.818598,278.000000
1984.930869,1887.794470,-1511.934402,284.000000
1984.958248,1446.002812,-1283.522616,304.000000
1984.985626,1004.211154,-1055.110829,312.000000
1985.013005,753.233127,-903.612367,326.000000
1985.040383,882.654251,-905.445528,348.000000
1985.067762,1012.075376,-907.278688,376.000000
1985.095140,1010.076014,-863.081323,384.000000
1985.120465,922.817579,-789.021642,376.000000
1985.147844,835.559143,-714.961962,368.000000
1985.175222,1003.535327,-814.925885,368.000000
1985.202601,1206.649500,-938.847529,364.000000
1985.229979,1335.742056,-1069.044073,356.000000
1985.257358,1050.135665,-1234.395141,352.000000
1985.284736,764.529274,-1399.746210,362.000000
1985.312115,540.937992,-1576.754254,348.000000
1985.339493,401.617801,-1769.602728,342.000000
1985.366872,262.297610,-1962.451203,328.000000
1985.394251,312.171452,-1909.424032,332.000000
1985.421629,444.525633,-1749.205813,318.000000
1985.449008,576.879814,-1588.987593,308.000000
1985.476386,594.143097,-1208.888921,294.000000
1985.503765,607.708483,-821.725444,278.000000
1985.531143,720.463298,-532.070217,258.000000
1985.558522,1145.023248,-548.935293,244.000000
1985.585900,1569.583198,-565.800369,234.000000
1985.613279,1812.168812,-598.677679,214.000000
1985.640657,1882.562172,-646.706482,198.000000
1985.668036,1952.955531,-694.735284,192.000000
1985.695414,1832.222252,-955.223110,184.000000
1985.722793,1659.538542,-1273.459757,192.000000
1985.750171,1484.636250,-1562.639436,198.000000
1985.777550,1274.189435,-1386.289405,206.000000
1985.804928,1063.742621,-1209.939374,212.000000
1985.832307,1196.352161,-1032.739292,220.000000
1985.859685,2021.640976,-853.822836,244.000000
1985.887064,2846.929790,-674.906380,256.000000
1985.914442,2700.791925,-681.466242,284.000000
1985.941821,1916.932536,-809.787471,308.000000
1985.969199,1133.073147,-938.108699,306.000000
1985.996578,1072.941262,-1038.804288,346.000000
1986.023956,1115.103951,-1135.595158,352.000000
1986.051335,1127.568214,-1182.634350,364.000000
1986.078713,969.916419,-944.690130,338.000000
1986.106092,812.264624,-706.745909,352.000000
1986.134155,1009.861387,-702.391897,372.000000
1986.161533,1695.830011,-1019.162015,384.000000
1986.188912,2381.798635,-1335.932133,370.000000
1986.216290,2400.777671,-1507.759794,368.000000
1986.243669,2125.070346,-1615.549625,364.000000
1986.271047,1849.363021,-1723.339457,366.000000
1986.298426,1499.277632,-1653.684480,346.000000
1986.325804,1146.577570,-1577.791639,348.000000
1986.353183,862.609606,-1460.799452,340.000000
1986.380561,798.082360,-1212.589533,338.000000
1986.407940,733.555114,-964.379615,332.000000
1986.435318,807.848038,-884.777190,304.000000
1986.462697,1014.995164,-966.536144,282.000000
1986.490075,1222.142290,-1048.295098,256.000000
1986.517454,1010.496552,-1319.631069,260.000000
1986.544832,683.094103,-1643.367197,240.000000
1986.572211,377.423845,-1941.147709,190.000000
1986.599589,438.651403,-1800.727622,182.000000
1986.626968,499.878960,-1660.307535,164.000000
1986.654346,580.851840,-1524.944177,166.000000
1986.681725,702.207059,-1399.922637,182.000000
1986.709103,823.562278,-1274.901097,190.000000
1986.736482,902.841237,-1132.476288,196.000000
1986.763860,954.169729,-978.490814,198.000000
1986.791239,1005.498220,-824.505340,202.000000
1986.818617,960.449282,-745.764703,214.000000
1986.845996,901.421517,-677.937768,224.000000
1986.873374,879.117308,-610.217743,240.000000
1986.900753,1071.965782,-543.124072,268.000000
1986.928131,1264.814257,-476.030401,274.000000
1986.955510,1452.602142,-518.736190,276.000000
1986.982888,1633.351758,-714.151089,292.000000
1987.010267,1814.101374,-909.565988,300.000000
1987.037645,1648.155239,-836.538597,314.000000
1987.065024,1326.985536,-643.323490,318.000000
1987.092402,1005.815833,-450.108384,334.000000
1987.120465,961.157637,-412.982787,342.000000
1987.147844,927.060854,-381.819060,342.000000
1987.175222,885.187364,-337.089301,368.000000
1987.202601,818.093693,-248.364337,368.000000
1987.229979,751.000022,-159.639373,368.000000
1987.257358,705.703930,-99.046328,338.000000
1987.284736,681.506213,-65.682808,322.000000
1987.312115,657.308495,-32.319289,318.000000
1987.339493,789.089961,-50.758030,316.000000
1987.366872,964.706727,-83.754917,318.000000
1987.394251,1135.749337,-120.450059,276.000000
1987.421629,1225.207565,-223.107042,268.000000
1987.449008,1314.665793,-325.764025,248.000000
1987.476386,1354.350592,-397.029133,250.000000
1987.503765,1290.923242,-403.261878,212.000000
1987.531143,1227.495892,-409.494623,200.000000
1987.558522,1111.008352,-373.630028,184.000000
1987.585900,958.856038,-309.469414,148.000000
1987.613279,806.703725,-245.308800,148.000000
1987.640657,848.277419,-195.510081,150.000000
1987.668036,918.670779,-147.847910,120.000000
1987.695414,943.198924,-106.423409,110.000000
1987.722793,692.789212,-102.390456,110.000000
1987.750171,442.379501,-98.357503,120.000000
1987.777550,340.932521,-187.083552,122.000000
1987.804928,449.088985,-406.329536,112.000000
1987.832307,557.245449,-625.575521,148.000000
1987.859685,485.071853,-538.386507,152.000000
1987.887064,331.086379,-312.174513,184.000000
1987.914442,177.100904,-85.962519,172.000000
1987.941821,165.014196,-71.014196,204.000000
1987.969199,158.781451,-64.781451,182.000000
1987.996578,151.951113,-61.109814,226.000000
1988.023956,143.151943,-65.876031,292.000000
1988.051335,134.352773,-70.642248,312.000000
1988.078713,201.698144,-372.946501,304.000000
1988.106092,343.584760,-966.523840,294.000000
1988.134155,485.471375,-1560.101179,286.000000
1988.161533,639.619990,-1479.268576,298.000000
1988.188912,797.271784,-1205.761044,286.000000
1988.216290,942.080010,-933.635531,288.000000
1988.243669,844.189244,-687.625405,274.000000
1988.271047,746.298479,-441.615278,270.000000
1988.298426,713.367134,-287.660579,212.000000
1988.325804,816.757381,-326.890212,218.000000
1988.353183,920.147628,-366.119845,242.000000
1988.380561,1046.887352,-487.836416,222.000000
1988.407940,1189.507232,-665.652975,184.000000
1988.435318,1332.127111,-843.469535,162.000000
1988.462697,1096.189358,-615.370515,168.000000
1988.490075,802.517061,-325.364539,152.000000
1988.517454,541.830609,-80.213145,100.000000
1988.544832,483.536108,-110.276976,88.000000
1988.572211,425.241607,-140.340807,88.000000
1988.599589,343.045488,-143.628774,78.000000
1988.626968,226.823118,-108.798726,50.000000
1988.654346,110.600749,-73.968679,32.000000
1988.681725,116.699292,-55.967175,56.000000
1988.709103,179.026746,-45.701477,68.000000
1988.736482,241.354200,-35.435779,86.000000
1988.763860,160.445685,-24.819012,76.000000
1988.791239,73.187250,-14.186682,106.000000
1988.818617,6.927660,-10.638299,116.000000
1988.845996,10.960613,-30.803064,114.000000
1988.873374,14.993566,-50.967828,108.000000
1988.900753,49.976983,-58.605024,134.000000
1988.928131,115.604125,-53.838807,124.000000
1988.955510,181.231268,-49.072589,124.000000
1988.982888,162.757352,-42.601621,136.000000
1989.010267,119.861398,-35.635612,144.000000
1989.037645,80.373759,-28.634823,156.000000
1989.065024,109.337694,-20.935550,188.000000
1989.092402,138.301628,-13.236276,210.000000
1989.119781,145.098584,-10.814854,198.000000
1989.145106,104.769055,-19.614024,182.000000
1989.172485,64.439526,-28.413194,188.000000
1989.199863,40.832999,-37.212364,200.000000
1989.227242,28.734140,-46.011534,176.000000
1989.254620,16.635282,-54.810704,194.000000
1989.281999,18.170781,-81.049169,198.000000
1989.309377,21.837102,-110.013103,196.000000
1989.336756,31.443808,-149.146173,160.000000
1989.364134,78.372715,-252.169787,138.000000
1989.391513,125.301621,-355.193402,144.000000
1989.418891,166.671703,-363.566766,72.000000
1989.446270,200.035222,-235.612169,46.000000
1989.473648,233.398742,-107.657573,54.000000
1989.501027,233.744476,-57.745015,58.000000
1989.528405,218.712560,-44.179628,46.000000
1989.555784,203.680645,-30.614241,40.000000
1989.583162,242.903532,-40.850960,20.000000
1989.610541,284.699589,-52.216555,6.000000
1989.637919,293.177589,-56.418767,-24.000000
1989.665298,188.320814,-36.254003,-28.000000
1989.692676,83.464039,-16.089238,-36.000000
1989.720055,28.618512,-5.450426,-48.000000
1989.747433,23.852295,-4.350530,-28.000000
1989.774812,19.086078,-3.250633,-12.000000
1989.802190,15.452211,-43.764619,-6.000000
1989.829569,12.152523,-96.559638,-10.000000
1989.856947,10.079218,-146.067948,-36.000000
1989.884326,34.276936,-125.169919,-30.000000
1989.911704,58.474653,-104.271891,-20.000000
1989.939083,68.955102,-83.141366,26.000000
1989.966461,49.890234,-61.510073,6.000000
1989.993840,30.825366,-39.878780,8.000000
1990.021218,21.054702,-24.947960,12.000000
1990.048597,17.755013,-14.682262,10.000000
1990.075975,14.455324,-4.416564,50.000000
1990.103354,104.387589,-3.000000,58.000000
1990.131417,209.244364,-3.000000,68.000000
1990.158795,292.998735,-9.951960,48.000000
1990.186174,240.936980,-61.647084,40.000000
1990.213552,188.875224,-113.342207,14.000000
1990.240931,134.426254,-122.515067,18.000000
1990.268309,76.498385,-69.720047,20.000000
1990.295688,18.570516,-16.925027,30.000000
1990.323066,-45.335685,2.989166,36.000000
1990.350445,-112.062723,7.388751,46.000000
1990.377823,-178.789762,11.788336,54.000000
1990.405202,-132.791929,8.510066,44.000000
1990.432580,-81.096806,4.843745,48.000000
1990.459959,-37.874212,2.000000,32.000000
1990.487337,-23.942193,2.000000,0.000000
1990.514716,-10.010174,2.000000,-42.000000
1990.542094,-14.293537,4.185846,-24.000000
1990.569473,-37.024726,8.585431,-34.000000
1990.596851,-59.755915,12.985016,6.000000
1990.624230,-72.333302,10.051299,28.000000
1990.651608,-81.865736,4.918450,46.000000
1990.678987,-90.464002,0.045943,26.000000
1990.706366,-77.631879,1.145839,-0.000000
1990.733744,-64.799757,2.245735,-14.000000
1990.761123,-55.193527,4.612947,38.000000
1990.788501,-52.627102,9.745796,22.000000
1990.815880,-50.060678,14.878645,22.000000
1990.843258,-112.026266,33.778323,-8.000000
1990.870637,-219.449465,62.375626,-12.000000
1990.898015,-326.872665,90.972928,-26.000000
1990.925394,-238.994035,65.704726,8.000000
1990.952772,-119.105344,31.607942,28.000000
1990.980151,-14.806932,2.386137,44.000000
1991.007529,-13.340403,5.319194,56.000000
1991.034908,-11.873875,8.252250,86.000000
1991.062286,-10.703673,10.888980,86.000000
1991.089665,-9.970409,13.088773,48.000000
1991.117043,-9.237145,15.288565,62.000000
1991.145106,-8.751940,12.775225,78.000000
1991.172485,-8.385308,8.009008,84.000000
1991.199863,-8.018676,3.242791,64.000000
1991.227242,-26.441660,6.479558,30.000000
1991.254620,-45.873160,10.145879,16.000000
1991.281999,-64.248800,50.848522,16.000000
1991.309377,-78.914083,221.699072,24.000000
1991.336756,-93.579367,392.549622,26.000000
1991.364134,-105.709022,420.861684,12.000000
1991.391513,-115.241457,303.172786,4.000000
1991.418891,-124.773891,185.483888,-6.000000
1991.446270,-162.688586,115.005089,-20.000000
1991.473648,-209.250861,58.910380,-44.000000
1991.501027,-251.487309,5.414023,-48.000000
1991.528405,-186.960063,16.046353,-76.000000
1991.555784,-122.432817,26.678684,-88.000000
1991.583162,-82.338570,61.287322,-114.000000
1991.610541,-96.270589,148.912390,-114.000000
1991.637919,-110.202608,236.537457,-106.000000
1991.665298,-103.798059,328.229838,-140.000000
1991.692676,-82.900030,422.820915,-162.000000
1991.720055,-62.002002,517.411992,-164.000000
1991.747433,-62.453619,417.344531,-176.000000
1991.774812,-66.486572,284.623718,-170.000000
1991.802190,-82.326911,169.236148,-168.000000
1991.829569,-178.017884,171.069308,-168.000000
1991.856947,-273.708857,172.902469,-160.000000
1991.884326,-294.218553,216.372227,-160.000000
1991.911704,-202.560533,321.962266,-132.000000
1991.939083,-110.902513,427.552306,-140.000000
1991.966461,-64.943568,389.869567,-164.000000
1991.993840,-41.112483,282.812999,-138.000000
1992.021218,-17.281397,175.756432,-144.000000
1992.048597,-31.611322,262.974097,-134.000000
1992.075975,-48.109766,361.231495,-142.000000
1992.103354,-80.163602,416.511107,-126.000000
1992.131417,-167.788670,318.253709,-180.000000
1992.158795,-255.413737,219.996312,-174.000000
1992.186174,-315.666845,173.421495,-164.000000
1992.213552,-347.563836,180.387504,-150.000000
1992.240931,-379.460827,187.353514,-148.000000
1992.268309,-432.075963,285.591348,-154.000000
1992.295688,-491.103728,412.079416,-154.000000
1992.323066,-547.947044,531.603726,-166.000000
1992.350445,-546.480515,465.243319,-186.000000
1992.377823,-545.013987,398.882912,-182.000000
1992.405202,-507.344154,357.638548,-198.000000
1992.432580,-388.555360,372.670464,-188.000000
1992.459959,-269.766565,387.702379,-190.000000
1992.487337,-279.861871,610.866139,-174.000000
1992.514716,-382.885486,984.097597,-148.000000
1992.542094,-485.909101,1357.329056,-188.000000
1992.569473,-532.292781,1369.754745,-206.000000
1992.596851,-568.955989,1320.259414,-230.000000
1992.624230,-628.853761,1239.445924,-232.000000
1992.651608,-849.932906,941.374042,-214.000000
1992.678987,-1071.012051,643.302160,-216.000000
1992.706366,-1080.847631,552.821637,-224.000000
1992.733744,-771.776787,775.733942,-232.000000
1992.761123,-462.705943,998.646248,-246.000000
1992.788501,-467.511272,1056.502979,-242.000000
1992.815880,-626.262963,1033.405158,-242.000000
1992.843258,-785.014654,1010.307337,-224.000000
1992.870637,-953.796886,909.040476,-230.000000
1992.898015,-1123.180907,803.083805,-234.000000
1992.925394,-1211.520585,709.948602,-254.000000
1992.952772,-1005.473355,663.386328,-270.000000
1992.980151,-799.426125,616.824053,-294.000000
1993.007529,-906.163716,665.511650,-298.000000
1993.034908,-1340.622732,813.997643,-288.000000
1993.062286,-1775.081748,962.483635,-284.000000
1993.089665,-1716.379523,1140.258050,-290.000000
1993.117043,-1502.633020,1327.240412,-306.000000
1993.142368,-1304.028597,1498.653639,-334.000000
1993.169747,-1545.272507,1217.813465,-298.000000
1993.197125,-1786.516416,936.973291,-310.000000
1993.224504,-2022.491731,733.816864,-308.000000
1993.251882,-2246.503932,707.052722,-306.000000
1993.279261,-2470.516134,680.288580,-302.000000
1993.306639,-2191.466569,781.356821,-290.000000
1993.334018,-1545.460842,975.671824,-296.000000
1993.361396,-899.455115,1169.986827,-286.000000
1993.388775,-799.257317,1112.918292,-252.000000
1993.416153,-794.857732,1011.727838,-244.000000
1993.443532,-834.890084,959.891151,-212.000000
1993.470910,-1191.256466,1259.429561,-234.000000
1993.498289,-1547.622849,1558.967971,-224.000000
1993.525667,-1657.693228,1627.730797,-220.000000
1993.553046,-1391.518337,1343.957566,-194.000000
1993.580424,-1125.343446,1060.184335,-198.000000
1993.607803,-961.801304,1196.250080,-198.000000
1993.635181,-849.245255,1540.884236,-186.000000
1993.662560,-736.689206,1885.518392,-178.000000
1993.689938,-1035.875862,1962.209431,-162.000000
1993.717317,-1361.078518,2021.970460,-172.000000
1993.744695,-1583.413862,1989.408663,-166.000000
1993.772074,-1425.762067,1615.810572,-184.000000
1993.799452,-1268.110272,1242.212482,-180.000000
1993.826831,-1130.572877,1072.606450,-178.000000
1993.854209,-1014.350508,1119.168724,-180.000000
1993.881588,-898.128138,1165.730998,-188.000000
1993.908966,-1144.564987,1040.829105,-192.000000
1993.936345,-1506.797483,861.179386,-228.000000
1993.963723,-1851.647714,688.830887,-234.000000
1993.991102,-1643.034060,748.958549,-264.000000
1994.018480,-1434.420406,809.086210,-330.000000
1994.045859,-1245.464406,898.978002,-326.000000
1994.073238,-1101.744630,1057.363061,-320.000000
1994.100616,-958.024854,1215.748120,-312.000000
1994.128679,-907.758778,1163.809615,-320.000000
1994.156057,-926.457014,956.662490,-314.000000
1994.183436,-945.155250,749.515364,-314.000000
1994.210815,-911.319384,829.596111,-318.000000
1994.238193,-868.056799,961.217028,-322.000000
1994.265572,-825.941251,1072.853017,-344.000000
1994.292950,-792.211099,1038.389602,-342.000000
1994.320329,-758.480948,1003.926186,-348.000000
1994.347707,-756.865714,920.642336,-308.000000
1994.375086,-804.894516,761.890645,-300.000000
1994.402464,-852.923319,603.138954,-270.000000
1994.429843,-859.975355,698.296869,-262.000000
1994.457221,-846.409968,921.209175,-242.000000
1994.484600,-832.844581,1144.121480,-234.000000
1994.511978,-888.727919,1117.430943,-180.000000
1994.539357,-949.222212,1074.168357,-170.000000
1994.566735,-995.458605,1017.495639,-172.000000
1994.594114,-988.125964,910.439071,-194.000000
1994.621492,-980.793322,803.382504,-168.000000
1994.648871,-1042.831342,1002.654035,-202.000000
1994.676249,-1179.218476,1530.237600,-172.000000
1994.703628,-1315.605610,2057.821164,-164.000000
1994.731006,-1194.510883,1832.339501,-156.000000
1994.758385,-989.930182,1362.683805,-160.000000
1994.785763,-790.706335,909.979667,-174.000000
1994.813142,-780.074005,1054.066074,-168.000000
1994.840520,-769.441674,1198.152482,-182.000000
1994.867899,-870.042214,1248.169549,-200.000000
1994.895277,-1230.074918,1078.785528,-216.000000
1994.922656,-1590.107621,909.401506,-230.000000
1994.950034,-1756.595132,790.188093,-248.000000
1994.977413,-1778.593057,708.429139,-240.000000
1995.004791,-1800.590982,626.670185,-264.000000
1995.032170,-1586.199979,692.693037,-248.000000
1995.059548,-1328.457626,785.817586,-328.000000
1995.086927,-1095.787408,953.038478,-328.000000
1995.114305,-1051.424927,1676.770206,-314.000000
1995.142368,-1007.062445,2400.501934,-298.000000
1995.169747,-919.378383,2734.911341,-276.000000
1995.197125,-763.926380,2460.303912,-308.000000
1995.224504,-608.474378,2185.696484,-344.000000
1995.251882,-502.082470,2201.320803,-312.000000
1995.279261,-420.690148,2364.838711,-268.000000
1995.306639,-339.297826,2528.356619,-268.000000
1995.334018,-493.387119,1869.916866,-276.000000
1995.361396,-663.871037,1154.251044,-252.000000
1995.388775,-854.199349,611.026163,-242.000000
1995.416153,-1120.374240,726.881900,-220.000000
1995.443532,-1386.549131,842.737638,-228.000000
1995.470910,-1620.529123,871.684744,-216.000000
1995.498289,-1819.610343,806.424234,-202.000000
1995.525667,-2018.691563,741.163723,-160.000000
1995.553046,-1867.475481,790.922091,-140.000000
1995.580424,-1600.933959,878.547158,-142.000000
1995.607803,-1340.500115,966.508511,-150.000000
1995.635181,-1320.335351,1067.698966,-140.000000
1995.662560,-1300.170587,1168.889420,-142.000000
1995.689938,-1231.725444,1263.431786,-140.000000
1995.717317,-1049.142668,1342.257684,-144.000000
1995.744695,-866.559891,1421.083581,-150.000000
1995.772074,-738.286252,1478.394705,-150.000000
1995.799452,-651.027816,1519.457498,-160.000000
1995.826831,-563.769381,1560.520291,-150.000000
1995.854209,-558.028216,1704.714782,-156.000000
1995.881588,-567.560650,1868.232690,-174.000000
1995.908966,-573.729748,1960.952374,-186.000000
1995.936345,-553.931616,1507.061858,-192.000000
1995.963723,-534.133483,1053.171342,-82.000000
1995.991102,-549.110147,1049.933797,-278.000000
1996.018480,-619.136875,1760.100138,-296.000000
1996.045859,-689.163602,2470.266479,-250.000000
1996.073238,-728.719222,2413.334779,-218.000000
1996.100616,-752.550307,1960.544159,-190.000000
1996.128679,-776.381393,1507.753539,-216.000000
1996.156057,-961.167511,1498.529017,-240.000000
1996.183436,-1157.682306,1521.626838,-246.000000
1996.210815,-1259.703915,1468.755137,-266.000000
1996.238193,-994.262289,1120.454660,-258.000000
1996.265572,-728.820662,772.154183,-260.000000
1996.292950,-594.197380,656.283627,-212.000000
1996.320329,-602.996550,795.237185,-206.000000
1996.347707,-611.795720,934.190744,-204.000000
1996.375086,-485.399647,867.603568,-198.000000
1996.402464,-313.815833,732.316330,-164.000000
1996.429843,-149.510341,596.570172,-160.000000
1996.457221,-309.361928,440.384905,-152.000000
1996.484600,-469.213516,284.199638,-162.000000
1996.511978,-606.612026,205.304770,-146.000000
1996.539357,-690.204141,311.628074,-134.000000
1996.566735,-773.796255,417.951377,-120.000000
1996.594114,-694.646732,508.062870,-120.000000
1996.621492,-491.165927,585.788871,-120.000000
1996.648871,-287.685122,663.514872,-114.000000
1996.676249,-406.100325,536.286054,-96.000000
1996.703628,-586.116677,369.835089,-102.000000
1996.731006,-727.302116,234.629273,-104.000000
1996.758385,-560.117887,347.551954,-128.000000
1996.785763,-392.933658,460.474635,-130.000000
1996.813142,-310.007853,595.236874,-136.000000
1996.840520,-362.069609,764.987527,-118.000000
1996.867899,-414.131364,934.738181,-124.000000
1996.895277,-384.322270,1046.216053,-120.000000
1996.922656,-311.729118,1127.241743,-154.000000
1996.950034,-239.135966,1208.267432,-174.000000
1996.977413,-251.375336,1072.612463,-184.000000
1997.004791,-270.073572,920.460149,-174.000000
1997.032170,-279.749051,777.552463,-168.000000
1997.059548,-253.718174,671.229160,-186.000000
1997.086927,-227.687296,564.905856,-206.000000
1997.114305,-290.495437,536.642669,-216.000000
1997.139630,-451.813553,594.937170,-228.000000
1997.167009,-613.131669,653.231671,-254.000000
1997.194387,-589.668865,701.944939,-272.000000
1997.221766,-503.510326,747.407317,-268.000000
1997.249144,-417.997045,789.860830,-244.000000
1997.276523,-365.568657,678.038045,-228.000000
1997.303901,-313.140270,566.215261,-216.000000
1997.331280,-288.722280,453.751016,-224.000000
1997.358658,-332.351498,339.728439,-212.000000
1997.386037,-375.980715,225.705862,-206.000000
1997.413415,-428.709404,156.353415,-180.000000
1997.440794,-488.470433,121.523367,-158.000000
1997.468172,-548.231462,86.693320,-142.000000
1997.495551,-423.357646,168.410184,-130.000000
1997.522930,-262.406162,272.900327,-108.000000
1997.550308,-121.917559,363.042474,-102.000000
1997.577687,-148.681701,335.911700,-88.000000
1997.605065,-175.445843,308.780926,-110.000000
1997.632444,-195.916159,278.573171,-106.000000
1997.659822,-206.181857,243.376491,-90.000000
1997.687201,-216.447555,208.179811,-94.000000
1997.714579,-183.077106,155.960239,-84.000000
1997.741958,-126.615766,94.732681,-84.000000
1997.769336,-70.154425,33.505124,-68.000000
1997.796715,-234.469025,187.279366,-54.000000
1997.824093,-416.318537,358.129916,-50.000000
1997.851472,-532.467621,485.812149,-34.000000
1997.878850,-383.981628,439.616507,-136.000000
1997.906229,-235.495635,393.420864,-154.000000
1997.933607,-194.155375,334.091229,-128.000000
1997.960986,-272.981272,260.031549,-100.000000
1997.988364,-351.807170,185.971868,-96.000000
1998.015743,-495.811221,202.452552,-138.000000
1998.043121,-662.262186,250.114723,-154.000000
1998.070500,-824.882469,295.392428,-154.000000
1998.097878,-756.322270,196.768399,-160.000000
1998.125941,-687.762070,98.144369,-182.000000
1998.153320,-605.438466,37.846128,-190.000000
1998.180698,-489.216097,71.942912,-162.000000
1998.208077,-372.993727,106.039695,-166.000000
1998.235455,-272.615539,109.271190,-134.000000
1998.262834,-184.623839,88.373162,-130.000000
1998.290212,-96.632140,67.475133,-120.000000
1998.317591,-94.837923,45.965775,-124.000000
1998.344969,-110.236470,24.334482,-166.000000
1998.372348,-129.527917,5.428219,-154.000000
1998.399726,-181.589673,9.461172,-144.000000
1998.427105,-233.651428,13.494125,-100.000000
1998.454483,-241.427933,25.717767,-86.000000
1998.481862,-176.534055,51.382012,-68.000000
1998.509240,-111.640176,77.046258,-38.000000
1998.536619,-102.368403,103.665390,-30.000000
1998.563997,-122.899799,130.796164,-42.000000
1998.591376,-143.431196,157.926938,-50.000000
1998.618754,-141.613823,126.138228,-72.000000
1998.646133,-137.947502,89.475020,-56.000000
1998.673511,-129.824504,85.086778,-44.000000
1998.700890,-103.426994,213.041374,-20.000000
1998.728268,-77.029485,340.995971,-8.000000
1998.755647,-57.331322,363.135240,-4.000000
1998.783025,-45.232463,265.244474,2.000000
1998.810404,-33.133604,167.353708,-6.000000
1998.837782,-129.161146,147.976836,-10.000000
1998.865161,-262.981855,156.042742,-2.000000
1998.892539,-393.148050,163.432069,-54.000000
1998.919918,-255.661019,121.269379,-32.000000
1998.947296,-118.173989,79.106690,-60.000000
1998.974675,-21.991861,79.611755,-94.000000
1999.002053,-28.957870,186.668323,-146.000000
1999.029432,-35.923880,293.724890,-184.000000
1999.056810,-41.661503,293.911865,-180.000000
1999.084189,-46.427720,209.586487,-166.000000
1999.111567,-51.193937,125.261108,-156.000000
1999.139630,-60.529563,123.489718,-148.000000
1999.167009,-70.795262,138.521633,-154.000000
1999.194387,-78.105429,156.584862,-178.000000
1999.221766,-59.773825,200.947344,-154.000000
1999.249144,-41.442221,245.309826,-148.000000
1999.276523,-30.551151,260.185747,-122.000000
1999.303901,-32.017679,226.088963,-122.000000
1999.331280,-33.484207,191.992180,-110.000000
1999.358658,-31.860845,157.657712,-122.000000
1999.386037,-28.561156,123.194297,-96.000000
1999.413415,-25.261467,88.730881,-44.000000
1999.440794,-59.095596,93.426763,2.000000
1999.468172,-96.125436,101.492669,-2.000000
1999.495551,-127.841952,101.553167,18.000000
1999.522930,-137.374386,68.189648,50.000000
1999.550308,-146.906820,34.826128,54.000000
1999.577687,-137.316312,15.292594,68.000000
1999.605065,-105.785953,11.626274,90.000000
1999.632444,-74.255594,7.959953,98.000000
1999.659822,-70.600826,7.000000,88.000000
1999.687201,-76.833571,7.000000,72.000000
1999.714579,-82.875169,6.992198,60.000000
1999.741958,-71.142943,6.258934,56.000000
1999.769336,-59.410716,5.525670,48.000000
1999.796715,-51.415189,30.430316,56.000000
1999.824093,-52.881717,120.255176,-2.000000
1999.851472,-54.348245,210.080036,-14.000000
1999.878850,-47.055955,216.594274,-20.000000
1999.906229,-32.757304,156.466613,6.000000
1999.933607,-18.458653,96.338951,8.000000
1999.960986,-14.482052,76.285130,-8.000000
1999.988364,-12.648891,64.552903,0.000000
2000.015743,-13.764039,52.194161,-26.000000
2000.043121,-41.261445,34.229189,2.000000
2000.070500,-68.758851,16.264217,40.000000
2000.097878,-75.606992,4.453000,-2.000000
2000.125941,-47.742954,2.986471,-10.000000
2000.153320,-19.878916,1.519943,-68.000000
2000.180698,-10.709939,1.709939,-86.000000
2000.208077,-11.809835,2.809835,-78.000000
2000.235455,-12.909732,3.909732,-62.000000
2000.262834,-21.077022,9.384681,-38.000000
2000.290212,-29.876192,15.250795,-66.000000
2000.317591,-34.626571,19.930193,-54.000000
2000.344969,-22.161080,19.563561,-30.000000
2000.372348,-9.695589,19.196929,26.000000
2000.399726,-3.000000,25.109308,16.000000
2000.427105,-3.000000,38.308063,24.000000
2000.454483,-3.000000,51.506818,24.000000
2000.481862,-19.984752,40.441641,44.000000
2000.509240,-43.082573,20.643509,80.000000
2000.536619,-65.811016,0.997137,92.000000
2000.563997,-41.613298,0.630505,82.000000
2000.591376,-17.415581,0.263872,90.000000
2000.618754,18.291216,-2.055193,66.000000
2000.646133,83.551726,-9.387834,80.000000
2000.673511,148.812237,-16.720476,86.000000
2000.700890,150.033488,-16.757506,132.000000
2000.728268,99.438261,-10.891393,148.000000
2000.755647,48.843034,-5.025279,124.000000
2000.783025,27.897915,-2.789791,120.000000
2000.810404,13.232632,-1.323263,98.000000
2000.837782,0.143265,-0.071633,116.000000
2000.865161,1.609793,-0.804897,106.000000
2000.892539,3.076322,-1.538161,86.000000
2000.919918,43.085209,-7.971351,48.000000
2000.947296,148.675248,-24.103163,-28.000000
2000.974675,254.265288,-40.234975,-44.000000
2001.002053,233.804633,-47.649261,-36.000000
2001.029432,143.246509,-50.215686,-34.000000
2001.056810,52.688385,-52.782111,-68.000000
2001.084189,31.915304,-37.902274,-54.000000
2001.111567,17.616653,-21.403831,-56.000000
2001.136893,6.068769,-9.581691,-28.000000
2001.164271,6.435401,-18.014229,-40.000000
2001.191650,6.802033,-26.446767,-40.000000
2001.219028,7.505996,-30.494004,-48.000000
2001.246407,8.605893,-29.394107,-72.000000
2001.273785,9.705789,-28.294211,-54.000000
2001.301164,31.753495,-26.657192,-14.000000
2001.328542,61.450693,-24.824031,-30.000000
2001.355921,90.852108,-23.096769,-2.000000
2001.383299,61.154909,-42.528269,4.000000
2001.410678,31.457711,-61.959769,44.000000
2001.438056,14.068883,-73.762114,32.000000
2001.465435,28.734166,-65.696209,30.000000
2001.492813,43.399449,-57.630303,-6.000000
2001.520192,41.128794,-45.733649,68.000000
2001.547570,24.996983,-30.701734,128.000000
2001.574949,8.865171,-15.669818,160.000000
2001.602327,8.412116,-26.869670,168.000000
2001.629706,11.345173,-43.734745,108.000000
2001.657084,16.330174,-62.929995,150.000000
2001.684463,40.894524,-104.359420,146.000000
2001.711841,65.458873,-145.788846,120.000000
2001.739220,140.661008,-171.595975,138.000000
2001.766598,303.079020,-170.496079,128.000000
2001.793977,465.497032,-169.396183,152.000000
2001.821355,412.813249,-147.888592,138.000000
2001.848734,239.029642,-114.891704,138.000000
2001.876112,65.246036,-81.894817,100.000000
2001.903491,123.582839,-161.278992,52.000000
2001.930869,204.241897,-251.470484,48.000000
2001.958248,259.569332,-328.996165,82.000000
2001.985626,203.107991,-350.627458,102.000000
2002.013005,146.646651,-372.258751,146.000000
2002.040383,126.225299,-338.740479,174.000000
2002.067762,148.589856,-239.749818,152.000000
2002.095140,170.954413,-140.759156,114.000000
2002.123203,206.427651,-90.992928,76.000000
2002.150582,246.757180,-59.462569,100.000000
2002.177960,287.134004,-28.017342,106.000000
2002.205339,349.461458,-36.083247,78.000000
2002.232717,411.788912,-44.149153,74.000000
2002.260096,500.697074,-51.812321,58.000000
2002.287474,659.815397,-58.411698,138.000000
2002.314853,818.933720,-65.011076,124.000000
2002.342231,778.674783,-101.697565,88.000000
2002.369610,573.360817,-163.291755,66.000000
2002.396988,368.046852,-224.885944,44.000000
2002.424367,318.680443,-235.699523,74.000000
2002.451745,303.648528,-235.332891,80.000000
2002.479124,293.407856,-237.463104,94.000000
2002.506502,330.437696,-264.227246,140.000000
2002.533881,367.467537,-290.991388,152.000000
2002.561259,392.336374,-300.115394,154.000000
2002.588638,396.002695,-278.484101,108.000000
2002.616016,399.669016,-256.852808,64.000000
2002.643395,414.311417,-389.120182,50.000000
2002.670773,435.209446,-609.099431,32.000000
2002.698152,456.107475,-829.078679,34.000000
2002.725530,573.700168,-797.985228,22.000000
2002.752909,700.921500,-741.890520,10.000000
2002.780287,766.050680,-673.390720,8.000000
2002.807666,551.937544,-549.102444,24.000000
2002.835044,337.824409,-424.814169,30.000000
2002.862423,239.158341,-376.157883,56.000000
2002.889802,279.121238,-418.320572,46.000000
2002.917180,319.084135,-460.483261,12.000000
2002.944559,380.898927,-497.582707,46.000000
2002.971937,450.925654,-532.779386,66.000000
2002.999316,520.952382,-567.976066,70.000000
2003.026694,404.856662,-558.840431,56.000000
2003.054073,288.634292,-549.674629,88.000000
2003.081451,206.590820,-517.988620,98.000000
2003.108830,216.123254,-425.963967,88.000000
2003.136893,225.655688,-333.939315,94.000000
2003.164271,293.255187,-346.674830,104.000000
2003.191650,409.477557,-447.132021,102.000000
2003.219028,525.699926,-547.589211,102.000000
2003.246407,439.201809,-514.795859,92.000000
2003.273785,307.214260,-452.101773,88.000000
2003.301164,189.485472,-389.080652,68.000000
2003.328542,217.349510,-322.720245,108.000000
2003.355921,245.213549,-256.359838,102.000000
2003.383299,268.303993,-294.090294,118.000000
2003.410678,282.969276,-515.536071,108.000000
2003.438056,297.634559,-736.981848,112.000000
2003.465435,350.429198,-865.661694,82.000000
2003.492813,425.222142,-940.821271,88.000000
2003.520192,500.015087,-1015.980847,92.000000
2003.547570,541.901193,-977.462253,102.000000
2003.574949,580.397561,-927.233658,108.000000
2003.602327,611.474748,-890.530297,104.000000
2003.629706,608.541692,-915.827910,108.000000
2003.657084,605.608635,-941.125524,110.000000
2003.684463,613.436505,-863.118243,94.000000
2003.711841,634.334533,-659.637438,102.000000
2003.739220,655.232562,-456.156633,104.000000
2003.766598,540.220724,-408.494367,114.000000
2003.793977,373.403127,-420.226593,106.000000
2003.821355,206.585530,-431.958820,108.000000
2003.848734,367.482579,-654.495228,116.000000
2003.876112,529.533959,-877.774166,112.000000
2003.903491,688.232621,-1030.448798,114.000000
2003.930869,837.818510,-991.219165,142.000000
2003.958248,987.404399,-951.989533,170.000000
2003.985626,942.057781,-954.644583,192.000000
2004.013005,731.610967,-992.774320,178.000000
2004.040383,521.164152,-1030.904056,188.000000
2004.067762,492.742467,-863.136515,182.000000
2004.095140,505.941222,-648.290116,198.000000
2004.123203,519.139976,-449.150059,170.000000
2004.150582,532.338731,-416.153172,170.000000
2004.177960,545.537486,-383.156284,198.000000
2004.205339,724.504684,-425.939256,198.000000
2004.232717,1199.659861,-604.122448,206.000000
2004.260096,1674.815038,-782.305639,190.000000
2004.287474,1600.950655,-783.423079,170.000000
2004.314853,1206.454536,-681.132728,164.000000
2004.342231,811.958417,-578.842378,160.000000
2004.369610,922.778279,-744.949368,164.000000
2004.396988,1087.396084,-939.631003,164.000000
2004.424367,1208.783841,-1110.145168,142.000000
2004.451745,1128.124783,-1167.706405,132.000000
2004.479124,1047.465725,-1225.267641,106.000000
2004.506502,989.180728,-1245.483940,110.000000
2004.533881,958.383633,-1219.819694,90.000000
2004.561259,927.586538,-1194.155448,74.000000
2004.588638,889.385924,-1223.753183,48.000000
2004.616016,848.323131,-1274.715043,46.000000
2004.643395,807.260338,-1325.676902,46.000000
2004.670773,662.369869,-1095.028960,50.000000
2004.698152,516.816933,-862.584221,50.000000
2004.725530,434.588093,-750.738221,64.000000
2004.752909,526.979377,-971.450734,70.000000
2004.780287,619.370661,-1192.163247,74.000000
2004.807666,639.883580,-1107.590171,70.000000
2004.835044,598.820787,-761.489487,76.000000
2004.862423,557.757993,-415.388802,78.000000
2004.889802,556.244650,-451.103856,80.000000
2004.917180,563.943924,-575.758763,82.000000
2004.944559,562.852834,-689.908115,122.000000
2004.971937,465.328700,-688.808218,132.000000
2004.999316,367.804567,-687.708322,150.000000
2005.026694,342.330061,-681.256914,192.000000
2005.054073,447.186836,-665.125102,142.000000
2005.081451,552.043611,-648.993291,144.000000
2005.108830,549.293812,-573.873721,132.000000
2005.134155,482.933405,-463.884097,160.000000
2005.161533,416.572998,-353.894472,150.000000
2005.188912,366.728450,-367.773788,168.000000
2005.216290,318.699648,-395.271194,174.000000
2005.243669,317.466708,-490.419141,166.000000
2005.271047,539.279117,-908.013081,150.000000
2005.298426,761.091526,-1325.607022,128.000000
2005.325804,815.502895,-1465.942989,118.000000
2005.353183,661.884053,-1261.728920,110.000000
2005.380561,508.265211,-1057.514850,132.000000
2005.407940,415.749095,-925.728582,112.000000
2005.435318,347.188896,-822.338335,96.000000
2005.462697,278.628697,-718.948089,80.000000
2005.490075,352.470363,-957.394973,94.000000
2005.517454,427.629940,-1199.005514,104.000000
2005.544832,476.435673,-1287.609306,100.000000
2005.572211,451.504691,-948.107999,86.000000
2005.599589,426.573710,-608.606692,74.000000
2005.626968,465.875492,-480.268140,66.000000
2005.654346,560.833201,-534.896320,52.000000
2005.681725,655.790910,-589.524500,64.000000
2005.709103,980.698148,-674.378005,70.000000
2005.736482,1360.162352,-766.402657,60.000000
2005.763860,1698.998284,-854.195815,74.000000
2005.791239,1575.076641,-893.792079,78.000000
2005.818617,1451.154997,-933.388344,106.000000
2005.845996,1352.224368,-1056.633287,78.000000
2005.873374,1299.062716,-1333.073876,88.000000
2005.900753,1245.901064,-1609.514465,120.000000
2005.928131,1219.118499,-1552.431647,140.000000
2005.955510,1208.119537,-1295.789190,146.000000
2005.982888,1197.120574,-1039.146733,126.000000
2006.010267,1114.997217,-1026.829743,182.000000
2006.037645,1024.805725,-1042.228291,206.000000
2006.065024,957.943058,-1043.554491,234.000000
2006.092402,1004.505333,-976.460820,186.000000
2006.120465,1051.067607,-909.367149,148.000000
2006.147844,1034.278277,-836.100758,148.000000
2006.175222,937.854040,-755.075068,124.000000
2006.202601,841.429803,-674.049378,124.000000
2006.229979,849.940067,-589.613317,112.000000
2006.257358,900.168662,-503.821410,130.000000
2006.284736,950.397257,-418.029503,110.000000
2006.312115,902.823078,-761.120871,122.000000
2006.339493,854.061011,-1109.421348,126.000000
2006.366872,859.159060,-1312.757898,134.000000
2006.394251,1017.177487,-1104.510876,102.000000
2006.421629,1175.195914,-896.263854,102.000000
2006.449008,1198.588631,-756.013562,100.000000
2006.476386,1103.997555,-675.354504,102.000000
2006.503765,1009.406478,-594.695446,106.000000
2006.531143,961.175796,-557.443892,96.000000
2006.558522,924.145956,-530.679751,92.000000
2006.585900,916.583128,-511.082489,78.000000
2006.613279,1257.917596,-576.342999,74.000000
2006.640657,1599.252063,-641.603509,72.000000
2006.668036,1847.845956,-677.705972,68.000000
2006.695414,1924.472061,-659.741000,70.000000
2006.722793,2001.098166,-641.776028,56.000000
2006.750171,1862.850880,-630.204738,60.000000
2006.777550,1594.476196,-622.505465,82.000000
2006.804928,1326.101513,-614.806191,86.000000
2006.832307,1023.589658,-874.952418,82.000000
2006.859685,717.085238,-1166.424923,80.000000
2006.887064,514.464787,-1356.658226,104.000000
2006.914442,827.201952,-1044.654325,110.000000
2006.941821,1139.939117,-732.650424,120.000000
2006.969199,1228.972499,-543.312378,128.000000
2006.996578,1033.557600,-509.948858,150.000000
2007.023956,838.142701,-476.585339,152.000000
2007.051335,783.045195,-386.258707,154.000000
2007.078713,784.511723,-272.969394,154.000000
2007.106092,785.978251,-159.680081,166.000000
2007.134155,626.713037,-162.695534,164.000000
2007.161533,465.028289,-167.461751,178.000000
2007.188912,336.309764,-233.815294,182.000000
2007.216290,302.579612,-477.625628,182.000000
2007.243669,268.849461,-721.435962,170.000000
2007.271047,259.996792,-809.762030,156.000000
2007.298426,273.195547,-760.266699,140.000000
2007.325804,286.394302,-710.771368,140.000000
2007.353183,432.006266,-628.908364,138.000000
2007.380561,610.189457,-539.083504,128.000000
2007.407940,767.873424,-453.496068,130.000000
2007.435318,672.915715,-420.132548,120.000000
2007.462697,577.958006,-386.769029,102.000000
2007.490075,495.741495,-439.408597,94.000000
2007.517454,437.446994,-653.521732,84.000000
2007.544832,379.152493,-867.634867,88.000000
2007.572211,413.599748,-839.892053,72.000000
2007.599589,504.891136,-663.908654,62.000000
2007.626968,596.182524,-487.925255,50.000000
2007.654346,655.407875,-384.581248,48.000000
2007.681725,710.769319,-289.990171,48.000000
2007.709103,725.435376,-215.353741,50.000000
2007.736482,534.053429,-241.751251,40.000000
2007.763860,342.671483,-268.148761,44.000000
2007.791239,251.998676,-332.713110,46.000000
2007.818617,290.861677,-446.369056,68.000000
2007.845996,329.724678,-560.025001,62.000000
2007.873374,641.081066,-767.635208,70.000000
2007.900753,1063.807855,-1013.645335,70.000000
2007.928131,1486.534645,-1259.655461,88.000000
2007.955510,1141.045789,-993.161666,104.000000
2007.982888,781.746349,-717.454341,126.000000
2008.010267,515.868430,-507.235502,124.000000
2008.037645,523.201072,-488.537266,124.000000
2008.065024,530.533714,-469.839030,120.000000
2008.092402,494.369858,-404.357895,146.000000
2008.120465,419.210282,-296.934695,144.000000
2008.147844,344.050705,-189.511496,152.000000
2008.175222,333.398210,-192.923191,156.000000
2008.202601,338.897691,-224.086917,156.000000
2008.229979,347.336249,-253.000000,150.000000
2008.257358,393.531891,-253.000000,162.000000
2008.284736,439.727534,-253.000000,152.000000
2008.312115,450.791089,-230.378980,144.000000
2008.339493,395.063013,-164.751838,134.000000
2008.366872,339.334937,-99.124695,134.000000
2008.394251,370.494792,-76.488977,130.000000
2008.421629,455.553435,-80.521930,116.000000
2008.449008,540.612078,-84.554883,108.000000
2008.476386,516.078643,-123.161527,102.000000
2008.503765,477.948906,-166.057481,94.000000
2008.531143,440.413480,-227.793080,88.000000
2008.558522,405.950065,-386.911403,88.000000
2008.585900,371.486649,-546.029727,90.000000
2008.613279,406.330610,-633.928745,90.000000
2008.640657,531.352150,-629.162528,84.000000
2008.668036,656.373690,-624.396311,74.000000
2008.695414,595.791170,-550.158183,60.000000
2008.722793,458.304140,-447.134569,56.000000
2008.750171,320.817109,-344.110954,62.000000
2008.777550,292.502495,-237.855261,66.000000
2008.804928,266.471617,-131.531957,68.000000
2008.832307,278.318160,-95.605225,68.000000
2008.859685,402.606435,-268.655567,84.000000
2008.887064,526.894711,-441.705910,88.000000
2008.914442,520.624734,-469.969265,96.000000
2008.941821,395.969826,-366.945650,96.000000
2008.969199,271.314919,-263.922036,136.000000
2008.996578,207.432710,-205.893592,150.000000
2009.023956,159.037275,-159.331318,152.000000
2009.051335,116.442298,-132.816237,148.000000
2009.078713,151.638977,-375.160042,144.000000
2009.106092,186.835657,-617.503848,142.000000
2009.131417,248.227737,-685.378768,146.000000
2009.158795,360.050522,-417.370716,158.000000
2009.186174,471.873307,-149.362665,160.000000
2009.213552,483.692601,-51.856060,164.000000
2009.240931,432.730742,-61.388494,162.000000
2009.268309,381.768882,-70.920928,162.000000
2009.295688,294.717668,-73.625647,158.000000
2009.323066,203.059647,-75.458807,140.000000
2009.350445,165.532394,-84.357580,120.000000
2009.377823,413.742313,-130.553222,110.000000
2009.405202,661.952232,-176.748864,112.000000
2009.432580,751.555836,-203.949738,104.000000
2009.459959,632.400410,-206.149531,90.000000
2009.487337,513.244984,-208.349323,78.000000
2009.514716,483.421906,-235.851342,78.000000
2009.542094,491.121179,-273.981078,78.000000
2009.569473,498.820453,-312.110815,70.000000
2009.596851,358.989852,-311.925753,60.000000
2009.624230,215.636708,-310.825857,58.000000
2009.651608,125.081774,-292.278802,56.000000
2009.678987,193.641973,-221.152178,58.000000
2009.706366,262.202172,-150.025554,48.000000
2009.733744,338.029591,-117.912426,54.000000
2009.761123,420.521809,-121.578747,48.000000
2009.788501,503.014027,-125.245068,70.000000
2009.815880,379.088787,-94.265863,74.000000
2009.843258,201.638860,-54.302966,82.000000
2009.870637,45.248749,-16.585148,78.000000
2009.898015,184.202308,-10.352403,82.000000
2009.925394,323.155866,-4.119658,80.000000
2009.952772,398.343897,-17.899096,94.000000
2009.980151,349.215198,-70.694115,114.000000
2010.007529,300.086500,-123.489135,120.000000
2010.034908,230.556009,-148.259715,126.000000
2010.062286,148.063790,-155.225724,128.000000
2010.089665,65.571572,-162.191734,174.000000
2010.117043,67.019120,-110.821227,160.000000
2010.145106,79.484611,-51.793461,182.000000
2010.172485,85.239458,-2.286780,130.000000
2010.199863,54.808996,-4.119940,138.000000
2010.227242,24.378533,-5.953100,136.000000
2010.254620,58.264206,-6.370991,146.000000
2010.281999,177.786264,-4.904463,116.000000
2010.309377,297.308323,-3.437935,126.000000
2010.336756,335.828632,-9.685859,134.000000
2010.364134,339.861585,-19.218293,136.000000
2010.391513,343.894538,-28.750727,110.000000
2010.418891,253.667703,-30.071134,102.000000
2010.446270,160.909787,-31.171030,94.000000
2010.473648,100.030881,-31.277529,78.000000
2010.501027,136.694090,-28.344473,78.000000
2010.528405,173.357298,-25.411416,70.000000
2010.555784,190.809795,-25.902051,64.000000
2010.583162,190.443163,-29.568371,56.000000
2010.610541,190.076531,-33.234692,50.000000
2010.637919,253.822286,-26.167265,40.000000
2010.665298,334.481344,-16.268199,30.000000
2010.692676,406.401719,-6.836442,26.000000
2010.720055,349.940378,-4.270017,36.000000
2010.747433,293.479038,-1.703593,40.000000
2010.774812,230.977874,-0.616309,44.000000
2010.802190,156.551561,-2.449469,44.000000
2010.829569,82.125249,-4.282629,36.000000
2010.856947,132.221072,-3.884210,42.000000
2010.884326,262.375461,-2.051050,52.000000
2010.911704,392.529849,-0.217889,86.000000
2010.939083,420.599113,-15.506601,102.000000
2010.966461,434.897765,-33.104941,100.000000
2010.993840,440.072842,-46.028858,98.000000
2011.021218,394.977096,-33.196735,82.000000
2011.048597,349.881351,-20.364612,92.000000
2011.075975,320.094635,-14.718361,104.000000
2011.103354,310.928833,-18.751313,116.000000
2011.131417,301.763031,-22.784266,118.000000
2011.158795,259.558931,-17.853340,126.000000
2011.186174,203.097590,-9.054170,138.000000
2011.213552,146.636250,-0.255000,96.000000
2011.240931,97.295051,-4.628092,90.000000
2011.268309,48.166352,-9.394309,94.000000
2011.295688,15.552834,-12.196559,102.000000
2011.323066,34.251070,-8.896870,102.000000
2011.350445,52.949306,-5.597181,98.000000
2011.377823,93.969306,-17.430892,94.000000
2011.405202,155.930127,-43.461769,92.000000
2011.432580,217.890949,-69.492647,90.000000
2011.459959,220.304642,-53.320220,84.000000
2011.487337,206.739255,-25.822814,66.000000
2011.514716,195.339674,-0.156295,60.000000
2011.542094,217.337598,-2.722720,58.000000
2011.569473,239.335523,-5.289144,60.000000
2011.596851,225.644000,-6.633328,56.000000
2011.624230,140.585357,-5.533431,62.000000
2011.651608,55.526715,-4.433535,58.000000
2011.678987,31.329056,-3.111518,48.000000
2011.706366,46.727603,-1.644990,46.000000
2011.733744,62.126151,-0.178462,48.000000
2011.761123,45.001019,-1.932100,54.000000
2011.788501,23.369726,-4.131892,48.000000
2011.815880,4.723596,-5.668315,52.000000
2011.843258,2.890436,-3.468523,66.000000
2011.870637,1.057275,-1.268730,72.000000
2011.898015,0.310354,-0.775885,76.000000
2011.925394,1.043618,-2.609046,82.000000
2011.952772,1.776882,-4.442206,90.000000
2011.980151,36.945038,-6.020293,98.000000
2012.007529,87.173633,-7.486821,100.000000
2012.034908,137.402228,-8.953350,100.000000
2012.062286,91.789055,-6.870183,112.000000
2012.089665,43.026988,-4.670390,132.000000
2012.117043,5.470598,-2.735299,118.000000
2012.145106,3.270805,-1.635403,110.000000
2012.172485,1.071013,-0.535506,106.000000
2012.199863,0.000000,2.445689,120.000000
2012.227242,0.000000,7.211906,142.000000
2012.254620,0.000000,11.978123,136.000000
2012.281999,-0.576052,60.812343,122.000000
2012.309377,-1.309316,121.673268,98.000000
2012.336756,-2.042581,175.252903,100.000000
2012.364134,-2.775845,110.725657,94.000000
2012.391513,-3.509109,46.198410,100.000000
2012.418891,-4.121187,3.363560,84.000000
2012.446270,-4.487819,4.463456,72.000000
2012.473648,-4.854451,5.563352,66.000000
2012.501027,-3.894586,6.663248,52.000000
2012.528405,-2.061426,7.763145,46.000000
2012.555784,-0.228265,8.863041,34.000000
2012.583162,0.000000,6.753147,32.000000
2012.610541,0.000000,4.186722,20.000000
2012.637919,0.000000,1.891514,18.000000
2012.665298,0.000000,1.158249,16.000000
2012.692676,0.000000,0.424985,16.000000
2012.720055,-0.462418,0.000000,12.000000
2012.747433,-1.562315,0.000000,18.000000
2012.774812,-2.662211,0.000000,16.000000
2012.802190,-5.032286,1.016143,6.000000
2012.829569,-7.965342,2.482671,2.000000
2012.856947,-10.898399,3.949199,4.000000
2012.884326,-20.202231,2.584272,2.000000
2012.911704,-29.734665,1.117744,32.000000
2012.939083,-33.773744,0.348784,44.000000
2012.966461,-20.208357,1.815313,50.000000
2012.993840,-6.642970,3.281841,60.000000
2013.021218,-1.122554,3.251631,66.000000
2013.048597,-3.322347,1.785102,70.000000
2013.075975,-5.522139,0.318574,66.000000
2013.103354,-4.278068,0.286989,94.000000
2013.128679,-2.078276,0.653621,72.000000
2013.156057,-0.040506,1.040506,78.000000
2013.183436,-0.773770,1.773770,60.000000
2013.210815,-1.507034,2.507034,68.000000
2013.238193,-1.759702,2.639553,50.000000
2013.265572,-1.026438,1.539657,52.000000
2013.292950,-0.293174,0.439761,56.000000
2013.320329,-0.220045,0.220045,42.000000
2013.347707,-0.586677,0.586677,32.000000
2013.375086,-0.953309,0.953309,6.000000
2013.402464,-2.279766,1.000000,-4.000000
2013.429843,-3.746294,1.000000,-12.000000
2013.457221,-5.372440,1.372440,-16.000000
2013.484600,-7.938864,3.938864,-10.000000
2013.511978,-10.505289,6.505289,-42.000000
2013.539357,-10.162777,15.501993,-36.000000
2013.566735,-5.763192,33.466965,-28.000000
2013.594114,-1.363607,51.431937,-20.000000
2013.621492,0.000000,42.579106,-28.000000
2013.648871,0.000000,21.681078,-26.000000
2013.676249,0.000000,0.783049,-28.000000
2013.703628,-0.352894,0.000000,-20.000000
2013.731006,-0.719526,0.000000,-18.000000
2013.758385,-3.067805,0.689268,-22.000000
2013.785763,-11.866975,3.622325,-26.000000
2013.813142,-20.666145,6.555382,-32.000000
2013.840520,-38.023835,6.511562,-26.000000
2013.867899,-63.688080,3.578505,-20.000000
2013.895277,-89.352326,0.645448,-34.000000
2013.922656,-71.266065,0.000000,-32.000000
2013.950034,-40.835602,0.000000,-28.000000
2013.977413,-13.325848,1.114481,-24.000000
2014.004791,-38.623462,22.379142,-24.000000
2014.032170,-63.921075,43.643802,-18.000000
2014.059548,-90.171580,58.714669,-14.000000
2014.086927,-118.402250,60.914461,-16.000000
2014.114305,-146.632921,63.114254,-14.000000
2014.142368,-158.876031,54.582670,-12.000000
2014.169747,-160.342559,38.817491,-4.000000
2014.197125,-161.809087,23.052311,-12.000000
2014.224504,-151.795075,18.448769,-12.000000
2014.251882,-140.062848,15.515712,-16.000000
2014.279261,-130.834689,14.512874,-10.000000
2014.306639,-136.700803,25.145205,-20.000000
2014.334018,-142.566916,35.777535,-22.000000
2014.361396,-127.752281,36.221556,-30.000000
2014.388775,-83.756432,22.289537,-32.000000
2014.416153,-39.760582,8.357518,-44.000000
2014.443532,-23.228434,24.660766,-44.000000
2014.470910,-19.195481,54.724597,-40.000000
2014.498289,-15.162528,84.788428,-40.000000
2014.525667,-20.981566,78.259150,-40.000000
2014.553046,-27.214311,70.193244,-42.000000
2014.580424,-46.385444,66.553629,-44.000000
2014.607803,-108.346266,77.552592,-42.000000
2014.635181,-170.307087,88.551554,-50.000000
2014.662560,-195.449484,77.533468,-46.000000
2014.689938,-184.450521,44.903213,-60.000000
2014.717317,-173.451559,12.272958,-70.000000
2014.744695,-176.413356,69.960268,-80.000000
2014.772074,-183.379365,153.552383,-74.000000
2014.799452,-191.163368,231.164061,-68.000000
2014.826831,-214.627821,194.134220,-68.000000
2014.854209,-238.092274,157.104380,-76.000000
2014.881588,-243.609500,122.790239,-88.000000
2014.908966,-211.345877,94.192936,-88.000000
2014.936345,-179.082254,65.595634,-88.000000
2014.963723,-203.054918,42.665555,-80.000000
2014.991102,-265.382372,23.600686,-86.000000


==> Revised CLEANN/d_ssn_forec.dat <==
2017.288843,18.615861,18.615841,18.615881
2017.350012,16.895171,16.889942,16.900400
2017.411181,15.254980,15.235570,15.274391
2017.472349,13.697026,13.654511,13.739540
2017.533518,12.222978,12.148504,12.297453
2017.594686,10.834404,10.719196,10.949613
2017.655855,9.532763,9.368141,9.697384
2017.717024,8.319403,8.096797,8.542009
2017.778192,7.195564,6.906524,7.484604
2017.839361,6.162374,5.798583,6.526164
2017.900529,5.220848,4.774137,5.667558
2017.961698,4.371887,3.834245,4.909529
2018.022867,3.624215,2.988950,4.259480
2018.084035,2.961576,2.219968,3.703184
2018.145204,2.393513,1.538096,3.248931
2018.206373,1.920468,0.943981,2.896956
2018.267541,1.542767,0.438165,2.647370
2018.328710,1.260620,0.021085,2.500155
2018.389878,1.074120,-0.306930,2.455170
2018.451047,0.983245,-0.545657,2.512147
2018.512216,0.987857,-0.694977,2.670690
2018.573384,1.087701,-0.754882,2.930285
2018.634553,1.282412,-0.725466,3.290290
2018.695721,1.571506,-0.606930,3.749943
2018.756890,1.954390,-0.399582,4.308362
2018.818059,2.430356,-0.103833,4.964545
2018.879227,2.998588,0.279800,5.717375
2018.940396,3.658157,0.750699,6.565616
2019.001565,4.406084,1.306668,7.505500
2019.062733,5.237187,1.943631,8.530743
2019.123902,6.163160,2.670641,9.655679
2019.185070,7.175713,3.481433,10.869994
2019.246239,8.273398,4.374887,12.171909
2019.307408,9.454664,5.349785,13.559543
2019.368576,10.717866,6.404817,15.030916
2019.429745,12.061263,7.538576,16.583949
2019.490913,13.483020,8.749567,18.216473
2019.552082,14.981214,10.036202,19.926227
2019.613251,16.553835,11.396809,21.710860
2019.674419,18.198785,12.829628,23.567942
2019.735588,19.913886,14.332816,25.494957
2019.796757,21.696882,15.904449,27.489315
2019.857925,23.545438,17.542525,29.548352
2019.919094,25.457148,19.244965,31.669332
2019.980262,27.429534,21.009615,33.849454
2020.041431,29.437020,22.813511,36.060529
2020.102600,31.522456,24.695209,38.349704
2020.163768,33.660778,26.632267,40.689290
2020.224937,35.849262,28.622265,43.076260
2020.286105,38.085129,30.662720,45.507538


==> Revised CLEANN/d_ssn_obs.dat <==
1749.1,96.7
1749.2,104.3
1749.2,116.7
1749.3,92.8
1749.4,141.7
1749.5,139.2
1749.6,158
1749.7,110.5
1749.8,126.5
1749.8,125.8
1749.9,264.3
1750,142
1750.1,122.2
1750.2,126.5
1750.2,148.7
1750.3,147.2
1750.4,150
1750.5,166.7
1750.6,142.3
1750.7,171.7
1750.8,152
1750.8,109.5
1750.9,105.5
1751,125.7
1751.1,116.7
1751.2,72.5
1751.2,75.5
1751.3,94
1751.4,101.2
1751.5,84.5
1751.6,110.5
1751.7,99.7
1751.8,39.2
1751.8,38.7
1751.9,47.5
1752,73.3
1752.1,58.3
1752.2,83.3
1752.2,118.3
1752.3,98.8
1752.4,99.5
1752.5,66
1752.6,130.7
1752.7,48.8
1752.8,45.2
1752.8,77.7
1752.9,62.7
1753,66.7
1753.1,73.3
1753.2,53.3
1753.2,76.2
1753.3,63.3
1753.4,60
1753.5,52.8
1753.6,36.7
1753.7,65
1753.8,46.7
1753.8,41.7
1753.9,33.3
1754,11.2
1754.1,0
1754.2,5
1754.2,2.8
1754.3,22.8
1754.4,34.5
1754.5,44.5
1754.6,31.3
1754.7,20.5
1754.8,13.7
1754.8,40.2
1754.9,22
1755,7
1755.1,17
1755.2,18.7
1755.2,11.3
1755.3,10.8
1755.4,0
1755.5,0
1755.6,14.3
1755.7,5.3
1755.8,29.7
1755.8,39.5
1755.9,11.3
1756,33.3
1756.1,20.8
1756.2,11.8
1756.2,9
1756.3,15.7
1756.4,20.8
1756.5,21.5
1756.6,6
1756.7,10.7
1756.8,19.7
1756.8,23.8
1756.9,28.3
1757,15.7
1757.1,23.5
1757.2,35.3
1757.2,43.7
1757.3,50
1757.4,63.5
1757.5,21.3
1757.6,41.7
1757.7,85.5
1757.8,66.2
1757.8,54.2
1757.9,107.8
1758,55.8
1758.1,62.7
1758.2,86.7
1758.2,81.7
1758.3,120.5
1758.4,77.3
1758.5,75
1758.6,73.3
1758.7,64.5
1758.8,104.2
1758.8,62.8
1758.9,71.7
1759,71.7
1759.1,80.5
1759.2,73.3
1759.2,78
1759.3,78.3
1759.4,81.7
1759.5,83.3
1759.6,85
1759.7,118.8
1759.8,128.7
1759.8,99.5
1759.9,77.2
1760,95
1760.1,112.2
1760.2,99.2
1760.2,124.5
1760.3,97.2
1760.4,120
1760.5,80.5
1760.6,110
1760.7,126
1760.8,102.2
1760.8,84.3
1760.9,99.5
1761,101.7
1761.1,116.7
1761.2,151.7
1761.2,134.5
1761.3,119.5
1761.4,178.7
1761.5,165.5
1761.6,156.8
1761.7,151.8
1761.8,167.8
1761.8,147.8
1761.9,149.5
1762,76.7
1762.1,73
1762.2,121.3
1762.2,76.2
1762.3,100.3
1762.4,66.5
1762.5,128.5
1762.6,56.3
1762.7,112.8
1762.8,114.2
1762.8,115.5
1762.9,129.7
1763,128.7
1763.1,94.2
1763.2,53.2
1763.2,57
1763.3,54.8
1763.4,54.5
1763.5,59.7
1763.6,90.3
1763.7,44.2
1763.8,113.5
1763.8,77.2
1763.9,101.5
1764,102.3
1764.1,99.5
1764.2,99.5
1764.2,67
1764.3,57.3
1764.4,73.8
1764.5,50
1764.6,50
1764.7,50
1764.8,47
1764.8,46.7
1764.9,43.3
1765,42.8
1765.1,40
1765.2,43.3
1765.2,41.7
1765.3,36.7
1765.4,33.7
1765.5,33.3
1765.6,45
1765.7,49.5
1765.8,26.7
1765.8,23.3
1765.9,23.3
1766,21.7
1766.1,20
1766.2,18.3
1766.2,61
1766.3,10
1766.4,44.7
1766.5,5
1766.6,5.5
1766.7,6.7
1766.8,7.2
1766.8,8.3
1766.9,9.5
1767,32
1767.1,45.7
1767.2,50
1767.2,71.7
1767.3,54.8
1767.4,49.7
1767.5,55.5
1767.6,36.5
1767.7,68
1767.8,71.2
1767.8,73.5
1767.9,91.2
1768,88.8
1768.1,89.2
1768.2,110.2
1768.2,77.2
1768.3,71.2
1768.4,129.5
1768.5,129
1768.6,87.7
1768.7,111.3
1768.8,124.7
1768.8,129.7
1768.9,151
1769,186.3
1769.1,123.2
1769.2,107
1769.2,107.2
1769.3,161.2
1769.4,122.7
1769.5,157.3
1769.6,197.7
1769.7,200.5
1769.8,248
1769.8,263.7
1769.9,246.8
1770,186.7
1770.1,173.3
1770.2,237.5
1770.2,133.5
1770.3,85
1770.4,116.8
1770.5,138.8
1770.6,183
1770.7,210.5
1770.8,174
1770.8,172.7
1770.9,220.3
1771,170.5
1771.1,60
1771.2,77
1771.2,77.8
1771.3,108.2
1771.4,254.5
1771.5,199.2
1771.6,112.8
1771.7,97.5
1771.8,169
1771.8,150
1771.9,166.2
1772,159.5
1772.1,168.2
1772.2,151.3
1772.2,51.8
1772.3,153.7
1772.4,63.3
1772.5,95
1772.6,128.8
1772.7,93.7
1772.8,84.2
1772.8,131
1772.9,102.2
1773,106.7
1773.1,91
1773.2,48.3
1773.2,85.3
1773.3,54.8
1773.4,68.5
1773.5,47.3
1773.6,46.2
1773.7,21.2
1773.8,48.8
1773.8,43.8
1773.9,68.2
1774,72
1774.1,78
1774.2,109
1774.2,92.8
1774.3,73
1774.4,85.5
1774.5,47.5
1774.6,29.2
1774.7,11
1774.8,13.2
1774.8,23.3
1774.9,29.5
1775,20.3
1775.1,7.3
1775.2,0
1775.2,19.3
1775.3,18.7
1775.4,6.5
1775.5,20.5
1775.6,1.7
1775.7,13.2
1775.8,5.3
1775.8,9.3
1775.9,25.2
1776,13.2
1776.1,36.2
1776.2,19.3
1776.2,10.5
1776.3,36.3
1776.4,18.7
1776.5,31.7
1776.6,1.7
1776.7,40.3
1776.8,26.7
1776.8,50
1776.9,58.3
1777,66.7
1777.1,75
1777.2,60.8
1777.2,65
1777.3,159.2
1777.4,133.8
1777.5,134.5
1777.6,158.3
1777.7,186.7
1777.8,193.7
1777.8,177.5
1777.9,243.3
1778,262.2
1778.1,295.5
1778.2,182.2
1778.2,223.3
1778.3,241.7
1778.4,398.2
1778.5,286
1778.6,255
1778.7,233.3
1778.8,286.2
1778.8,260.5
1778.9,250.5
1779,175
1779.1,191.2
1779.2,276.2
1779.2,196.7
1779.3,241.7
1779.4,233.3
1779.5,189.5
1779.6,238.3
1779.7,186.7
1779.8,185
1779.8,206.7
1779.9,190
1780,183.3
1780.1,116.7
1780.2,163.3
1780.2,163.3
1780.3,158.3
1780.4,178.7
1780.5,146.7
1780.6,143.3
1780.7,143.3
1780.8,156.2
1780.8,128.3
1780.9,100
1781,97.8
1781.1,164.5
1781.2,124.5
1781.2,88.3
1781.3,113.8
1781.4,174.5
1781.5,162.8
1781.6,122.5
1781.7,110
1781.8,85
1781.8,45.5
1781.9,111.7
1782,58.7
1782.1,90
1782.2,62.5
1782.2,61.7
1782.3,68.3
1782.4,90.5
1782.5,63.3
1782.6,61.7
1782.7,73.3
1782.8,56.7
1782.8,38.7
1782.9,52.5
1783,50
1783.1,46.7
1783.2,64.5
1783.2,44.5
1783.3,47.2
1783.4,38.3
1783.5,42
1783.6,53.7
1783.7,33.3
1783.8,30
1783.8,13.3
1783.9,25
1784,17.5
1784.1,21.7
1784.2,13.3
1784.2,18.3
1784.3,16.7
1784.4,10
1784.5,15
1784.6,10
1784.7,16.7
1784.8,16.7
1784.8,13.3
1784.9,28.3
1785,23.3
1785.1,10.8
1785.2,13.3
1785.2,15
1785.3,26.2
1785.4,34.5
1785.5,43.8
1785.6,60.5
1785.7,33.3
1785.8,53.3
1785.8,78.7
1785.9,67
1786,45.5
1786.1,62
1786.2,79.3
1786.2,79.5
1786.3,142.3
1786.4,153.8
1786.5,98.3
1786.6,138.3
1786.7,149.5
1786.8,185.8
1786.8,187.2
1786.9,193.3
1787,187.8
1787.1,224.5
1787.2,176.7
1787.2,145.7
1787.3,212
1787.4,224.7
1787.5,165.3
1787.6,213.3
1787.7,228.7
1787.8,262.2
1787.8,261.7
1787.9,235.8
1788,290
1788.1,230
1788.2,215.3
1788.2,238.8
1788.3,180.8
1788.4,188.3
1788.5,257
1788.6,235.8
1788.7,226.7
1788.8,235
1788.8,236.7
1788.9,157.8
1789,215.8
1789.1,190
1789.2,208.8
1789.2,200
1789.3,205.5
1789.4,205.8
1789.5,200
1789.6,195
1789.7,171.7
1789.8,186.7
1789.8,149.5
1789.9,223.3
1790,225.8
1790.1,171.7
1790.2,212.5
1790.2,160.5
1790.3,156.7
1790.4,155
1790.5,151.7
1790.6,115.5
1790.7,145
1790.8,128.8
1790.8,140.5
1790.9,136.7
1791,123.3
1791.1,121.2
1791.2,103.3
1791.2,123.3
1791.3,128.7
1791.4,122.8
1791.5,107
1791.6,118.3
1791.7,71.7
1791.8,110.8
1791.8,102.8
1791.9,111.7
1792,110
1792.1,96.7
1792.2,106.7
1792.2,105
1792.3,126.2
1792.4,103.3
1792.5,101.7
1792.6,76.3
1792.7,100
1792.8,98.3
1792.8,98.3
1792.9,95
1793,93.3
1793.1,93.3
1793.2,91.7
1793.2,92.5
1793.3,88.3
1793.4,87.2
1793.5,85
1793.6,83.3
1793.7,48.8
1793.8,40
1793.8,78.3
1793.9,73.3
1794,76.2
1794.1,75
1794.2,73.3
1794.2,63.3
1794.3,47.3
1794.4,92.8
1794.5,69.2
1794.6,68.3
1794.7,66.7
1794.8,18.5
1794.8,47.5
1794.9,112.3
1795,85.7
1795.1,35.7
1795.2,66.5
1795.2,21
1795.3,31
1795.4,51.7
1795.5,28.5
1795.6,21.5
1795.7,42.8
1795.8,22.5
1795.8,32.5
1795.9,41.7
1796,30
1796.1,36.7
1796.2,39.7
1796.2,26.2
1796.3,52.8
1796.4,35
1796.5,11.2
1796.6,44.8
1796.7,2.5
1796.8,30.7
1796.8,18.3
1796.9,14
1797,8.5
1797.1,24
1797.2,7
1797.2,6.7
1797.3,6.7
1797.4,12.2
1797.5,18.5
1797.6,7.2
1797.7,10
1797.8,9.5
1797.8,11.5
1797.9,9.7
1798,5
1798.1,3.3
1798.2,6.7
1798.2,20.7
1798.3,1.8
1798.4,0
1798.5,0
1798.6,0
1798.7,5
1798.8,4
1798.8,2.5
1798.9,20.8
1799,16.5
1799.1,2.7
1799.2,21
1799.2,36.2
1799.3,14
1799.4,13.7
1799.5,17.7
1799.6,3.5
1799.7,0
1799.8,0
1799.8,7.7
1799.9,4.5
1800,14.3
1800.1,11.5
1800.2,15.5
1800.2,23.2
1800.3,0
1800.4,8.3
1800.5,39.5
1800.6,35
1800.7,32.5
1800.8,19.2
1800.8,20.5
1800.9,17.5
1801,66.8
1801.1,45
1801.2,48.3
1801.2,50
1801.3,51.7
1801.4,53.3
1801.5,52
1801.6,58.3
1801.7,64.5
1801.8,55.8
1801.8,54.3
1801.9,66.3
1802,80.3
1802.1,79.7
1802.2,78.3
1802.2,68
1802.3,70
1802.4,73.3
1802.5,76.7
1802.6,80
1802.7,83.3
1802.8,86.3
1802.8,64.2
1802.9,57.5
1803,83.3
1803.1,83.3
1803.2,84.7
1803.2,49.2
1803.3,41.7
1803.4,73.8
1803.5,60
1803.6,80.5
1803.7,56.8
1803.8,75.5
1803.8,90.5
1803.9,85
1804,80
1804.1,75.5
1804.2,80.5
1804.2,80
1804.3,84.3
1804.4,55.7
1804.5,58
1804.6,49.7
1804.7,71.8
1804.8,88.3
1804.8,103.8
1804.9,101.7
1805,100
1805.1,101.7
1805.2,73.5
1805.2,85.7
1805.3,62.5
1805.4,65
1805.5,67.5
1805.6,62.7
1805.7,71.2
1805.8,74
1805.8,49
1805.9,68.3
1806,63.8
1806.1,65
1806.2,49.3
1806.2,54.5
1806.3,46.2
1806.4,44
1806.5,42.7
1806.6,50
1806.7,43.8
1806.8,40
1806.8,45
1806.9,41.7
1807,40
1807.1,20
1807.2,20.3
1807.2,16
1807.3,39.7
1807.4,16.7
1807.5,20
1807.6,21.2
1807.7,20
1807.8,9.5
1807.8,13.3
1807.9,4.3
1808,0
1808.1,0
1808.2,7.5
1808.2,0
1808.3,20.5
1808.4,22.5
1808.5,22.5
1808.6,11.2
1808.7,13.3
1808.8,19.5
1808.8,7.8
1808.9,17.5
1809,20.5
1809.1,12
1809.2,15.3
1809.2,1.5
1809.3,4.2
1809.4,3.3
1809.5,12.8
1809.6,0.5
1809.7,0.3
1809.8,0.7
1809.8,0
1809.9,0
1810,0
1810.1,0
1810.2,0
1810.2,0
1810.3,0
1810.4,0
1810.5,0
1810.6,0
1810.7,0
1810.8,0
1810.8,0
1810.9,0
1811,0
1811.1,0
1811.2,0
1811.2,0
1811.3,0
1811.4,0
1811.5,0
1811.6,11
1811.7,0
1811.8,4
1811.8,10.2
1811.9,1.3
1812,1.8
1812.1,18.8
1812.2,3.2
1812.2,1.2
1812.3,0
1812.4,1.7
1812.5,2.2
1812.6,0.8
1812.7,26
1812.8,8.7
1812.8,6.5
1812.9,13.2
1813,16.8
1813.1,0
1813.2,17.2
1813.2,3.2
1813.3,27.7
1813.4,9.2
1813.5,18.7
1813.6,30.5
1813.7,14
1813.8,25.5
1813.8,46.3
1813.9,27.8
1814,23.8
1814.1,37
1814.2,20
1814.2,9.5
1814.3,39.7
1814.4,9.7
1814.5,24.8
1814.6,30.8
1814.7,3.8
1814.8,13.5
1814.8,32.2
1814.9,24.2
1815,33.5
1815.1,32
1815.2,53.7
1815.2,43.7
1815.3,52.7
1815.4,16.3
1815.5,93.2
1815.6,59.2
1815.7,78.7
1815.8,52.5
1815.8,55.8
1815.9,62
1816,108.3
1816.1,43.8
1816.2,114.7
1816.2,122.8
1816.3,98
1816.4,73.8
1816.5,72.7
1816.6,64.7
1816.7,38.7
1816.8,79.7
1816.8,94
1816.9,63.5
1817,49.8
1817.1,60.7
1817.2,96.5
1817.2,160.3
1817.3,44
1817.4,35.3
1817.5,66.7
1817.6,83.3
1817.7,75
1817.8,61.2
1817.8,42.7
1817.9,48.2
1818,47.3
1818.1,58.1
1818.2,37.4
1818.2,42.4
1818.3,57.5
1818.4,88.5
1818.5,60.8
1818.6,46.8
1818.7,52.6
1818.8,43.4
1818.8,52.8
1818.9,18.3
1819,43
1819.1,54.7
1819.2,34.6
1819.2,6.3
1819.3,33.7
1819.4,32.6
1819.5,58.3
1819.6,52.5
1819.7,43.5
1819.8,24.8
1819.8,45.9
1819.9,41.8
1820,50.9
1820.1,32
1820.2,44.4
1820.2,7.5
1820.3,32.3
1820.4,48.9
1820.5,17.9
1820.6,34.1
1820.7,43.1
1820.8,8.6
1820.8,14.9
1820.9,13.2
1821,15.1
1821.1,36
1821.2,7
1821.2,9.5
1821.3,15.2
1821.4,2.8
1821.5,3
1821.6,4.3
1821.7,8
1821.8,7.3
1821.8,31.4
1821.9,7.3
1822,0.4
1822.1,0
1822.2,1.5
1822.2,26.9
1822.3,21.7
1822.4,2.4
1822.5,9.3
1822.6,13.2
1822.7,3.4
1822.8,0
1822.8,0.6
1822.9,0
1823,0
1823.1,0
1823.2,0
1823.2,1
1823.3,0
1823.4,0
1823.5,0
1823.6,0.8
1823.7,0
1823.8,0
1823.8,0
1823.9,0
1824,34
1824.1,36
1824.2,18
1824.2,0
1824.3,32.3
1824.4,4.6
1824.5,0
1824.6,0
1824.7,2.3
1824.8,34.3
1824.8,42
1824.9,0
1825,1.4
1825.1,8.4
1825.2,25.9
1825.2,37.4
1825.3,6.2
1825.4,25.8
1825.5,25.6
1825.6,51.5
1825.7,42.8
1825.8,26.2
1825.8,26
1825.9,19.6
1826,36.7
1826.1,29.4
1826.2,30.2
1826.2,61.3
1826.3,40
1826.4,53.9
1826.5,61.7
1826.6,87.5
1826.7,66
1826.8,31.6
1826.8,84.4
1826.9,65.8
1827,113.6
1827.1,57.7
1827.2,79
1827.2,96.3
1827.3,76.7
1827.4,93.8
1827.5,94.4
1827.6,70.4
1827.7,89.4
1827.8,82.6
1827.8,93.5
1827.9,80.4
1828,76.8
1828.1,88
1828.2,107.3
1828.2,108.5
1828.3,101.9
1828.4,148.6
1828.5,163.4
1828.6,90.4
1828.7,127.3
1828.8,83.9
1828.8,91.1
1828.9,95
1829,78.1
1829.1,71.6
1829.2,82.3
1829.2,120.6
1829.3,158.4
1829.4,112.3
1829.5,123.2
1829.6,151.5
1829.7,129.3
1829.8,88
1829.8,95.3
1829.9,112.7
1830,94.1
1830.1,87
1830.2,120.1
1830.2,141
1830.3,177.3
1830.4,110.5
1830.5,108.4
1830.6,73.2
1830.7,84.6
1830.8,103.4
1830.8,140.6
1830.9,135.4
1831,136.8
1831.1,79
1831.2,83.6
1831.2,155.8
1831.3,90.9
1831.4,63.4
1831.5,55.6
1831.6,75.4
1831.7,91.6
1831.8,63.2
1831.8,77.1
1831.9,72.5
1832,48.3
1832.1,51.5
1832.2,92.6
1832.2,91.9
1832.3,44.8
1832.4,68.9
1832.5,44.5
1832.6,23.3
1832.7,14.8
1832.8,13.7
1832.8,35.2
1832.9,23.8
1833,45.8
1833.1,18.7
1833.2,24.9
1833.2,19.6
1833.3,4.6
1833.4,21.5
1833.5,1.7
1833.6,11.6
1833.7,9.5
1833.8,19.3
1833.8,12.5
1833.9,9.8
1834,16.6
1834.1,8.2
1834.2,30.1
1834.2,6.5
1834.3,2.4
1834.4,14.8
1834.5,13.1
1834.6,14.4
1834.7,6.6
1834.8,19.2
1834.8,41.3
1834.9,50.9
1835,57.5
1835.1,12.4
1835.2,40.7
1835.2,32.7
1835.3,102.4
1835.4,72.6
1835.5,55.2
1835.6,99.6
1835.7,98.5
1835.8,168
1835.8,158.6
1835.9,166.7
1836,129.3
1836.1,147.6
1836.2,179.4
1836.2,163.7
1836.3,238
1836.4,185.7
1836.5,207.9
1836.6,194.6
1836.7,179.6
1836.8,158.5
1836.8,228.9
1836.9,201.5
1837,343.8
1837.1,313.4
1837.2,292.6
1837.2,224.3
1837.3,230.3
1837.4,186.1
1837.5,263.4
1837.6,271.2
1837.7,223.5
1837.8,160.4
1837.8,206.2
1837.9,178.4
1838,216.1
1838.1,241.5
1838.2,141.3
1838.2,234.5
1838.3,211.1
1838.4,229.4
1838.5,157.6
1838.6,180.4
1838.7,131.3
1838.8,122.7
1838.8,151.5
1838.9,129.2
1839,132.9
1839.1,175.9
1839.2,170.8
1839.2,129.5
1839.3,102.9
1839.4,89.6
1839.5,91.2
1839.6,141.3
1839.7,218.8
1839.8,221.1
1839.8,151.5
1839.9,114.7
1840,106.2
1840.1,135.4
1840.2,146.1
1840.2,112.9
1840.3,109.8
1840.4,115.4
1840.5,80.9
1840.6,101
1840.7,96.4
1840.8,123.3
1840.8,91.7
1840.9,90.4
1841,89.5
1841.1,40.1
1841.2,49.9
1841.2,49.6
1841.3,66.9
1841.4,112.4
1841.5,92.8
1841.6,51.4
1841.7,65.4
1841.8,60.9
1841.8,47.4
1841.9,32.9
1842,64.8
1842.1,34
1842.2,36.8
1842.2,36.2
1842.3,44.9
1842.4,41.4
1842.5,34.2
1842.6,21
1842.7,44.4
1842.8,30.6
1842.8,63.5
1842.9,67.5
1843,29.3
1843.1,22.2
1843.2,5.9
1843.2,13.9
1843.3,15.8
1843.4,35.1
1843.5,17.6
1843.6,15.9
1843.7,19.6
1843.8,6.9
1843.8,8.9
1843.9,31.7
1844,21.2
1844.1,15.7
1844.2,24.5
1844.2,22.5
1844.3,34.6
1844.4,19.2
1844.5,6.2
1844.6,35.2
1844.7,39.7
1844.8,11.6
1844.8,35.9
1844.9,17.9
1845,36
1845.1,42.8
1845.2,72.8
1845.2,72.1
1845.3,95
1845.4,79.7
1845.5,51.8
1845.6,51
1845.7,53.9
1845.8,49.3
1845.8,67.8
1845.9,65.7
1846,99.5
1846.1,64.6
1846.2,84.9
1846.2,106.5
1846.3,115.5
1846.4,99.9
1846.5,108.4
1846.6,77.5
1846.7,91.3
1846.8,178.6
1846.8,93.4
1846.9,100.6
1847,109.1
1847.1,104.4
1847.2,74.9
1847.2,143
1847.3,74.6
1847.4,125.7
1847.5,142.2
1847.6,87.1
1847.7,234.3
1847.8,268.2
1847.8,300.6
1847.9,231.5
1848,182.6
1848.1,265.2
1848.2,186.4
1848.2,181.2
1848.3,178.6
1848.4,170.5
1848.5,214.9
1848.6,232
1848.7,220.9
1848.8,167.3
1848.8,220.6
1848.9,191
1849,265.8
1849.1,298.3
1849.2,250.3
1849.2,182.7
1849.3,194.7
1849.4,153.2
1849.5,154.2
1849.6,148.2
1849.7,128.6
1849.8,178
1849.8,135.7
1849.9,188.2
1850,184.3
1850.1,148.2
1850.2,169.8
1850.2,156.8
1850.3,83.8
1850.4,117
1850.5,133
1850.6,74.3
1850.7,117
1850.8,163.7
1850.8,134.9
1850.9,104.1
1851,115.9
1851.1,143.5
1851.2,200.1
1851.2,122.8
1851.3,107.3
1851.4,118.9
1851.5,120
1851.6,68.6
1851.7,109
1851.8,128.9
1851.8,118.7
1851.9,96.8
1852,135.5
1852.1,129.9
1852.2,126.2
1852.2,116.2
1852.3,124.3
1852.4,104.3
1852.5,89
1852.6,80
1852.7,75.3
1852.8,71.2
1852.8,127.9
1852.9,103.1
1853,86.1
1853.1,77.9
1853.2,81.5
1853.2,71.6
1853.3,90.4
1853.4,65.9
1853.5,76
1853.6,87.2
1853.7,95.8
1853.8,63.7
1853.8,80.5
1853.9,54.7
1854,44.5
1854.1,29.3
1854.2,38
1854.2,39.4
1854.3,50.3
1854.4,45.6
1854.5,40.1
1854.6,35.5
1854.7,30.1
1854.8,42.6
1854.8,24.1
1854.9,53.5
1855,41.1
1855.1,23.4
1855.2,21.6
1855.2,33
1855.3,8.4
1855.4,17.3
1855.5,10
1855.6,0.7
1855.7,5.9
1855.8,0
1855.8,18.3
1855.9,7.9
1856,5.8
1856.1,1
1856.2,9.3
1856.2,0.7
1856.3,12.4
1856.4,0
1856.5,9.8
1856.6,8.8
1856.7,11.3
1856.8,8.4
1856.8,8.5
1856.9,14.7
1857,13.7
1857.1,26
1857.2,14.2
1857.2,10
1857.3,21.1
1857.4,54.2
1857.5,30.5
1857.6,42.2
1857.7,32
1857.8,80.6
1857.8,77.1
1857.9,59.6
1858,70.7
1858.1,74.2
1858.2,66.3
1858.2,109.2
1858.3,72.8
1858.4,78.6
1858.5,84.5
1858.6,107.7
1858.7,104.9
1858.8,152.2
1858.8,173.2
1858.9,98.6
1859,127
1859.1,159
1859.2,166.4
1859.2,171.5
1859.3,162.9
1859.4,172.8
1859.5,165.2
1859.6,180.7
1859.7,203
1859.8,200.9
1859.8,217.8
1859.9,184.6
1860,153.9
1860.1,156.6
1860.2,167.9
1860.2,188
1860.3,135.7
1860.4,203.5
1860.5,206.3
1860.6,221.9
1860.7,190.5
1860.8,175.2
1860.8,171.1
1860.9,186
1861,181.7
1861.1,118.5
1861.2,147.5
1861.2,192
1861.3,187.1
1861.4,107.8
1861.5,167.5
1861.6,148.2
1861.7,156.7
1861.8,151.9
1861.8,127.7
1861.9,102
1862,152.8
1862.1,119.9
1862.2,122.4
1862.2,82.7
1862.3,102.1
1862.4,122.4
1862.5,159.7
1862.6,139.5
1862.7,118.7
1862.8,126.4
1862.8,79.8
1862.9,96
1863,77.6
1863.1,91.8
1863.2,107.7
1863.2,126
1863.3,77.1
1863.4,102.1
1863.5,77.6
1863.6,62
1863.7,91.3
1863.8,41.7
1863.8,75.7
1863.9,71.6
1864,78.1
1864.1,109.7
1864.2,89.5
1864.2,125.9
1864.3,68.1
1864.4,77.1
1864.5,109.9
1864.6,103.8
1864.7,104.1
1864.8,54.2
1864.8,64.4
1864.9,109.3
1865,54.3
1865.1,92.5
1865.2,74.6
1865.2,75
1865.3,55.9
1865.4,65.6
1865.5,63.8
1865.6,50.8
1865.7,71.8
1865.8,41
1865.8,32.5
1865.9,46.7
1866,24.3
1866.1,60
1866.2,72.9
1866.2,46.6
1866.3,33.5
1866.4,24.6
1866.5,31.4
1866.6,17.6
1866.7,24.2
1866.8,13.9
1866.8,26.8
1866.9,17.2
1867,2.9
1867.1,0
1867.2,1.4
1867.2,17.4
1867.3,9.7
1867.4,5.5
1867.5,2.8
1867.6,9.5
1867.7,9.1
1867.8,18.7
1867.8,25.5
1867.9,18.1
1868,47.9
1868.1,25.9
1868.2,26.3
1868.2,44
1868.3,61.1
1868.4,44.5
1868.5,51.8
1868.6,48.3
1868.7,57.3
1868.8,78.7
1868.8,102.8
1868.9,98.7
1869,112.8
1869.1,101.6
1869.2,99.9
1869.2,88
1869.3,68.4
1869.4,173.4
1869.5,180.7
1869.6,98.8
1869.7,132.7
1869.8,134.5
1869.8,99
1869.9,130.2
1870,174.1
1870.1,129
1870.2,191.7
1870.2,262.7
1870.3,266.9
1870.4,293.6
1870.5,226.3
1870.6,220.9
1870.7,256.5
1870.8,226.8
1870.8,244.3
1870.9,246
1871,216.7
1871.1,147.2
1871.2,209
1871.2,238.7
1871.3,270.9
1871.4,242.6
1871.5,152.9
1871.6,171.8
1871.7,183.7
1871.8,133.9
1871.8,148.5
1871.9,175.7
1872,150.8
1872.1,132.7
1872.2,200.3
1872.2,147.5
1872.3,170.4
1872.4,179.5
1872.5,183.3
1872.6,176
1872.7,155
1872.8,191.1
1872.8,171.2
1872.9,186.8
1873,139.9
1873.1,144.6
1873.2,178.4
1873.2,164
1873.3,127.1
1873.4,80
1873.5,74.8
1873.6,111.7
1873.7,113.8
1873.8,78.7
1873.8,78.6
1873.9,92.5
1874,82
1874.1,101.4
1874.2,107.1
1874.2,77.5
1874.3,53.5
1874.4,74.6
1874.5,63.8
1874.6,113.2
1874.7,102.3
1874.8,46.8
1874.8,57.4
1874.9,48.2
1875,48.8
1875.1,24.4
1875.2,35.9
1875.2,56.4
1875.3,48.6
1875.4,19.2
1875.5,39.9
1875.6,20.9
1875.7,24.4
1875.8,4
1875.8,21.3
1875.9,29.6
1876,16.5
1876.1,23.9
1876.2,25.1
1876.2,51.1
1876.3,3.9
1876.4,8.5
1876.5,2.7
1876.6,25.5
1876.7,14.8
1876.8,16.6
1876.8,23.9
1876.9,16.6
1877,13.6
1877.1,40.6
1877.2,14.5
1877.2,19.9
1877.3,26.3
1877.4,36.1
1877.5,23.6
1877.6,10
1877.7,10.5
1877.8,28.1
1877.8,11.2
1877.9,23.6
1878,3.5
1878.1,5.5
1878.2,11
1878.2,13.1
1878.3,0.2
1878.4,9.9
1878.5,10.7
1878.6,0.2
1878.7,0
1878.8,8.8
1878.8,1.9
1878.9,6.8
1879,0.9
1879.1,1.6
1879.2,0.9
1879.2,0
1879.3,10.4
1879.4,4
1879.5,8
1879.6,12.6
1879.7,17.9
1879.8,10.1
1879.8,20.4
1879.9,21.9
1880,12.2
1880.1,40.1
1880.2,45.4
1880.2,32.1
1880.3,32.4
1880.4,39.1
1880.5,56.9
1880.6,36.5
1880.7,80.3
1880.8,110.1
1880.8,71.7
1880.9,51.1
1881,49.4
1881.1,60.6
1881.2,88.6
1881.2,85.8
1881.3,86.1
1881.4,72.5
1881.5,100.8
1881.6,128.2
1881.7,97.3
1881.8,88.6
1881.8,107.3
1881.9,91.5
1882,78.8
1882.1,75
1882.2,115.9
1882.2,111.5
1882.3,159.6
1882.4,106.9
1882.5,75.4
1882.6,75.7
1882.7,67.5
1882.8,96.1
1882.8,98.6
1882.9,140.6
1883,69.7
1883.1,101
1883.2,78.2
1883.2,71.3
1883.3,136.8
1883.4,52.5
1883.5,127.2
1883.6,134.4
1883.7,76.6
1883.8,87.8
1883.8,139.6
1883.9,140.8
1884,126.5
1884.1,152.6
1884.2,144.8
1884.2,145.8
1884.3,126.9
1884.4,110.9
1884.5,85.3
1884.6,88.5
1884.7,93.1
1884.8,103.1
1884.8,79.6
1884.9,60.9
1885,78.6
1885.1,71.4
1885.2,119.7
1885.2,82.9
1885.3,91.7
1885.4,121.6
1885.5,139.5
1885.6,110.9
1885.7,83.5
1885.8,66
1885.8,64.5
1885.9,51.6
1886,36.3
1886.1,49.8
1886.2,43.2
1886.2,95.5
1886.3,72.9
1886.4,51.2
1886.5,45.3
1886.6,50.4
1886.7,28.1
1886.8,35.7
1886.8,14.4
1886.9,0.6
1887,21.7
1887.1,17
1887.2,22
1887.2,7.1
1887.3,11.6
1887.4,33.4
1887.5,26.1
1887.6,38.9
1887.7,35.7
1887.8,12.4
1887.8,11
1887.9,11.5
1888,34.5
1888.1,21.2
1888.2,11.8
1888.2,13.1
1888.3,8.5
1888.4,11.7
1888.5,11.8
1888.6,5
1888.7,4.6
1888.8,14.6
1888.8,3.4
1888.9,17.9
1889,11.1
1889.1,1.3
1889.2,14.2
1889.2,11.1
1889.3,7.3
1889.4,4
1889.5,10.8
1889.6,15.8
1889.7,34.3
1889.8,10.9
1889.8,3.4
1889.9,0.3
1890,11.2
1890.1,8.8
1890.2,1.1
1890.2,8.5
1890.3,2.7
1890.4,7.9
1890.5,2.2
1890.6,19.3
1890.7,14.2
1890.8,28.6
1890.8,18.6
1890.9,15.9
1891,13.1
1891.1,22.5
1891.2,36.9
1891.2,17.2
1891.3,34.2
1891.4,68.5
1891.5,80.4
1891.6,98
1891.7,55.1
1891.8,89.7
1891.8,86
1891.9,69.8
1892,54.3
1892.1,115.2
1892.2,126.1
1892.2,83.3
1892.3,116
1892.4,132.7
1892.5,127.3
1892.6,127.6
1892.7,169
1892.8,104.7
1892.8,117.5
1892.9,108.9
1893,131
1893.1,125
1893.2,121.6
1893.2,109.5
1893.3,146.8
1893.4,141.3
1893.5,149.8
1893.6,147.6
1893.7,215.4
1893.8,129.9
1893.8,133.3
1893.9,125.2
1894,156.4
1894.1,138.6
1894.2,141
1894.2,87.1
1894.3,136
1894.4,168.7
1894.5,164.8
1894.6,176.7
1894.7,117.1
1894.8,110
1894.8,125.7
1894.9,94.3
1895,100.1
1895.1,105.4
1895.2,112
1895.2,101.6
1895.3,128.2
1895.4,112.5
1895.5,119.1
1895.6,79.7
1895.7,114.9
1895.8,96.1
1895.8,113.2
1895.9,78.6
1896,117.9
1896.1,48.4
1896.2,95.7
1896.2,86.5
1896.3,73
1896.4,46.1
1896.5,81.7
1896.6,75.2
1896.7,45.4
1896.8,102.2
1896.8,47.9
1896.9,63.3
1897,71
1897.1,67.6
1897.2,49
1897.2,48.7
1897.3,51.7
1897.4,33.3
1897.5,18.9
1897.6,46.1
1897.7,36.4
1897.8,80.4
1897.8,23.9
1897.9,14
1898,55.5
1898.1,50.4
1898.2,60.7
1898.2,63.9
1898.3,24.2
1898.4,43
1898.5,37.1
1898.6,15
1898.7,52.3
1898.8,58.1
1898.8,57.1
1898.9,51.6
1899,21.1
1899.1,32.4
1899.2,15.3
1899.2,30.3
1899.3,23.6
1899.4,12.9
1899.5,34.1
1899.6,22.5
1899.7,4.9
1899.8,14
1899.8,21.7
1899.9,13
1900,17.6
1900.1,15.7
1900.2,22.8
1900.2,14.4
1900.3,26.8
1900.4,25.3
1900.5,20.1
1900.6,13.9
1900.7,7.1
1900.8,13.9
1900.8,21.6
1900.9,7.5
1901,0.5
1901.1,0.4
1901.2,4
1901.2,7.4
1901.3,0
1901.4,17
1901.5,9.7
1901.6,1.2
1901.7,1.7
1901.8,0.9
1901.8,6.3
1901.9,6.4
1902,0
1902.1,9.3
1902.2,0
1902.2,20.7
1902.3,0
1902.4,4.7
1902.5,2.4
1902.6,1.5
1902.7,3.8
1902.8,12.6
1902.8,27.2
1902.9,17.2
1903,1.8
1903.1,13.9
1903.2,28.4
1903.2,22.5
1903.3,43.5
1903.4,24.3
1903.5,27.2
1903.6,46.4
1903.7,48
1903.8,18.5
1903.8,64.8
1903.9,74.2
1904,76.2
1904.1,52.6
1904.2,40.8
1904.2,61.9
1904.3,71.6
1904.4,65.7
1904.5,69.8
1904.6,84.3
1904.7,97.1
1904.8,50.2
1904.8,90.4
1904.9,63.4
1905,91.1
1905.1,91.2
1905.2,143
1905.2,94.3
1905.3,65.5
1905.4,79.9
1905.5,81.6
1905.6,121.6
1905.7,98.1
1905.8,91.8
1905.8,131.2
1905.9,178.7
1906,92.5
1906.1,75.8
1906.2,52.3
1906.2,107.4
1906.3,92.2
1906.4,96.2
1906.5,105.3
1906.6,172.7
1906.7,79.6
1906.8,93.5
1906.8,29.7
1906.9,64.8
1907,108
1907.1,127.4
1907.2,180.3
1907.2,101.1
1907.3,87.6
1907.4,71.4
1907.5,67.2
1907.6,82.9
1907.7,90.5
1907.8,141.7
1907.8,109.1
1907.9,102.5
1908,78.9
1908.1,65.4
1908.2,56.6
1908.2,47.9
1908.3,96.1
1908.4,68
1908.5,80.2
1908.6,65.8
1908.7,150.9
1908.8,144.9
1908.8,53.9
1908.9,75.9
1909,65.9
1909.1,94.6
1909.2,77.6
1909.2,110.5
1909.3,53.7
1909.4,60
1909.5,37.8
1909.6,59.6
1909.7,38.5
1909.8,64.7
1909.8,97.4
1909.9,93
1910,90.2
1910.1,44
1910.2,52.5
1910.2,35.7
1910.3,14.1
1910.4,36.9
1910.5,20.5
1910.6,23.5
1910.7,19.3
1910.8,43.7
1910.8,63.9
1910.9,8.3
1911,9.6
1911.1,5.6
1911.2,15
1911.2,13
1911.3,27.6
1911.4,15.1
1911.5,3.7
1911.6,5.9
1911.7,6.7
1911.8,6.7
1911.8,4.5
1911.9,7
1912,3.7
1912.1,0.4
1912.2,0
1912.2,8.2
1912.3,7.6
1912.4,7.4
1912.5,6.9
1912.6,4.9
1912.7,0.5
1912.8,15.9
1912.8,7.6
1912.9,1.9
1913,10.6
1913.1,3.8
1913.2,4.8
1913.2,0.8
1913.3,1.6
1913.4,0
1913.5,0
1913.6,2.9
1913.7,0.4
1913.8,2
1913.8,5.2
1913.9,1.2
1914,6.3
1914.1,4.7
1914.2,4.4
1914.2,5.3
1914.3,28.9
1914.4,8.7
1914.5,19.1
1914.6,9.1
1914.7,12.9
1914.8,21.2
1914.8,13.7
1914.9,27.3
1915,37.3
1915.1,38.5
1915.2,70.4
1915.2,64.8
1915.3,68.9
1915.4,55.1
1915.5,114.7
1915.6,119.4
1915.7,116
1915.8,82.4
1915.8,89.1
1915.9,70.9
1916,57.5
1916.1,75.5
1916.2,92.4
1916.2,111.7
1916.3,119.8
1916.4,124
1916.5,112.9
1916.6,89.3
1916.7,58.6
1916.8,75.1
1916.8,84.5
1916.9,109.5
1917,88.3
1917.1,124.5
1917.2,119.9
1917.2,158
1917.3,124.6
1917.4,190.2
1917.5,191.4
1917.6,199.7
1917.7,257.7
1917.8,215.6
1917.8,120.3
1917.9,160.7
1918,215.5
1918.1,160
1918.2,108.7
1918.2,120.4
1918.3,134.1
1918.4,127.9
1918.5,99
1918.6,179.5
1918.7,169.6
1918.8,133.2
1918.8,141.7
1918.9,139
1919,98.5
1919.1,80.2
1919.2,132.5
1919.2,110.9
1919.3,86.3
1919.4,146.9
1919.5,185.3
1919.6,107.8
1919.7,115.1
1919.8,91.1
1919.8,88
1919.9,69.9
1920,58
1920.1,85.3
1920.2,89.8
1920.2,116.9
1920.3,24.7
1920.4,55.4
1920.5,64.6
1920.6,45.7
1920.7,31.9
1920.8,60.5
1920.8,82.7
1920.9,45.3
1921,49.8
1921.1,52.5
1921.2,47.1
1921.2,44.5
1921.3,54
1921.4,37
1921.5,56.2
1921.6,69.7
1921.7,38
1921.8,29.6
1921.8,30.3
1921.9,29.6
1922,33.9
1922.1,19.7
1922.2,43.9
1922.2,91.3
1922.3,18.3
1922.4,13.4
1922.5,9.8
1922.6,18.3
1922.7,10.9
1922.8,7.8
1922.8,10.4
1922.9,12.2
1923,29
1923.1,7.5
1923.2,2.5
1923.2,5.5
1923.3,10.2
1923.4,5.3
1923.5,15.3
1923.6,5.9
1923.7,0.8
1923.8,22.1
1923.8,19.5
1923.9,16.7
1924,4.6
1924.1,0.8
1924.2,8.5
1924.2,3
1924.3,18.9
1924.4,34.6
1924.5,40
1924.6,46.9
1924.7,32.1
1924.8,41.9
1924.8,42.6
1924.9,37.5
1925,27.5
1925.1,9.1
1925.2,38.6
1925.2,30
1925.3,53
1925.4,71.4
1925.5,79.1
1925.6,64.2
1925.7,63.3
1925.8,100.3
1925.8,115.3
1925.9,97.6
1926,164.4
1926.1,119.7
1926.2,116.4
1926.2,104.2
1926.3,64.2
1926.4,107
1926.5,122.4
1926.6,87.2
1926.7,102.7
1926.8,101.4
1926.8,119.3
1926.9,100.8
1927,132.4
1927.1,136
1927.2,155.1
1927.2,116.1
1927.3,155.8
1927.4,131.9
1927.5,98.5
1927.6,91.6
1927.7,89.6
1927.8,114.1
1927.8,105.2
1927.9,112.1
1928,75.3
1928.1,139.2
1928.2,122.4
1928.2,142.4
1928.3,134.3
1928.4,128.3
1928.5,152.4
1928.6,163.4
1928.7,139.6
1928.8,149.6
1928.8,102.3
1928.9,83.9
1929,98.3
1929.1,114.8
1929.2,104.7
1929.2,83.8
1929.3,87.9
1929.4,97
1929.5,119.9
1929.6,117.1
1929.7,109.6
1929.8,57.3
1929.8,90.1
1929.9,135.1
1930,179.9
1930.1,108.8
1930.2,83.1
1930.2,58.4
1930.3,63.7
1930.4,61.4
1930.5,48
1930.6,36.5
1930.7,41.5
1930.8,53.5
1930.8,57.2
1930.9,59.4
1931,43
1931.1,24.4
1931.2,71.8
1931.2,50.1
1931.3,52
1931.4,40.8
1931.5,25.5
1931.6,29
1931.7,21.6
1931.8,31.7
1931.8,16.6
1931.9,31.2
1932,29.7
1932.1,20.1
1932.2,17.6
1932.2,18.8
1932.3,18.7
1932.4,29.7
1932.5,36.9
1932.6,16
1932.7,11.3
1932.8,6.6
1932.8,14.8
1932.9,13.7
1933,18.5
1933.1,20.4
1933.2,36.9
1933.2,16.8
1933.3,4.9
1933.4,5.3
1933.5,8.7
1933.6,4.7
1933.7,0.4
1933.8,8.5
1933.8,5
1933.9,1
1934,0.4
1934.1,5.7
1934.2,12.9
1934.2,7.2
1934.3,18.8
1934.4,32.9
1934.5,11.2
1934.6,15.3
1934.7,13.9
1934.8,6.7
1934.8,9.5
1934.9,14.5
1935,25.7
1935.1,31.1
1935.2,34.1
1935.2,38.5
1935.3,20.4
1935.4,45.4
1935.5,76.2
1935.6,56.5
1935.7,50.2
1935.8,70.1
1935.8,88.7
1935.9,107
1936,102.5
1936.1,104.7
1936.2,123.9
1936.2,128.4
1936.3,124.8
1936.4,90.9
1936.5,116.7
1936.6,87.2
1936.7,145
1936.8,126.7
1936.8,148.2
1936.9,192.3
1937,205.6
1937.1,220.9
1937.2,214.1
1937.2,139.7
1937.3,182.2
1937.4,194.4
1937.5,217.1
1937.6,241.8
1937.7,229.5
1937.8,167.9
1937.8,208.2
1937.9,123.9
1938,147.9
1938.1,164
1938.2,198.6
1938.2,144.2
1938.3,168.4
1938.4,212.3
1938.5,162.6
1938.6,275.6
1938.7,192.8
1938.8,149.3
1938.8,165.3
1938.9,203.6
1939,154.7
1939.1,133.9
1939.2,129
1939.2,107.8
1939.3,181.9
1939.4,197.3
1939.5,168.3
1939.6,162.6
1939.7,176.3
1939.8,187.7
1939.8,146.9
1939.9,113.7
1940,70.2
1940.1,84.1
1940.2,99.1
1940.2,138.9
1940.3,101.1
1940.4,90.6
1940.5,139.8
1940.6,112.5
1940.7,175.9
1940.8,110.8
1940.8,91.5
1940.9,97.4
1941,113.8
1941.1,76.1
1941.2,74.3
1941.2,77.5
1941.3,54.6
1941.4,49
1941.5,99.6
1941.6,111.4
1941.7,100.1
1941.8,109.8
1941.8,77.2
1941.9,64
1942,56.2
1942.1,59.5
1942.2,87.9
1942.2,90.4
1942.3,101.2
1942.4,41.8
1942.5,18.9
1942.6,29.6
1942.7,33.7
1942.8,28.7
1942.8,32
1942.9,51.3
1943,37.6
1943.1,20.7
1943.2,48.1
1943.2,45.7
1943.3,43.5
1943.4,23.6
1943.5,12.7
1943.6,22
1943.7,32.3
1943.8,16.7
1943.8,13
1943.9,17
1944,31.4
1944.1,6.1
1944.2,0.8
1944.2,18.3
1944.3,0.4
1944.4,4.1
1944.5,8.2
1944.6,8.5
1944.7,27.9
1944.8,23.7
1944.8,28.1
1944.9,17.9
1945,47.4
1945.1,30.8
1945.2,21.2
1945.2,35.9
1945.3,53.4
1945.4,51
1945.5,60.2
1945.6,71
1945.7,43.1
1945.8,58.1
1945.8,114.5
1945.9,76.6
1946,45.7
1946.1,79.3
1946.2,143.8
1946.2,127.7
1946.3,126.1
1946.4,141.6
1946.5,122.6
1946.6,193.7
1946.7,178.7
1946.8,157.4
1946.8,170.5
1946.9,206.3
1947,202.9
1947.1,163.7
1947.2,188.9
1947.2,183.8
1947.3,212.1
1947.4,285
1947.5,232.1
1947.6,223.5
1947.7,267.4
1947.8,239.9
1947.8,231.7
1947.9,181.3
1948,164.9
1948.1,153.6
1948.2,122
1948.2,134.3
1948.3,268.5
1948.4,246.4
1948.5,237.5
1948.6,201.4
1948.7,223.7
1948.8,202.9
1948.8,192.9
1948.9,135.6
1949,195.3
1949.1,168.6
1949.2,258
1949.2,223
1949.3,208.1
1949.4,150.4
1949.5,172.4
1949.6,178.3
1949.7,175.3
1949.8,205.8
1949.8,186.3
1949.9,203.2
1950,166.6
1950.1,143.9
1950.2,134.3
1950.2,155.4
1950.3,160.6
1950.4,150.5
1950.5,118.3
1950.6,128.9
1950.7,120.6
1950.8,72.7
1950.8,87
1950.9,77.7
1951,76.7
1951.1,85
1951.2,84.8
1951.2,79.3
1951.3,131.7
1951.4,153.7
1951.5,142.4
1951.6,87.2
1951.7,86.5
1951.8,117.7
1951.8,73.3
1951.9,74.2
1952,65
1952.1,57.9
1952.2,32.4
1952.2,31.5
1952.3,41.7
1952.4,33.6
1952.5,52
1952.6,56.1
1952.7,77.8
1952.8,40.4
1952.8,34.2
1952.9,31.8
1953,48.9
1953.1,37.9
1953.2,5.9
1953.2,14.7
1953.3,39.6
1953.4,18.3
1953.5,31.5
1953.6,12.7
1953.7,33.6
1953.8,28
1953.8,12.3
1953.9,2.5
1954,3.9
1954.1,0.4
1954.2,0.8
1954.2,15.8
1954.3,2.7
1954.4,1.2
1954.5,0.4
1954.6,7.3
1954.7,12.6
1954.8,2.3
1954.8,10.5
1954.9,13.4
1955,11.3
1955.1,33.4
1955.2,29.9
1955.2,7.3
1955.3,16.4
1955.4,41.3
1955.5,45.2
1955.6,38.2
1955.7,58
1955.8,60.8
1955.8,83
1955.9,126.3
1956,108.8
1956.1,104.1
1956.2,175.6
1956.2,167.7
1956.3,156.7
1956.4,193.4
1956.5,165.1
1956.6,182.7
1956.7,240.2
1956.8,245.4
1956.8,219.9
1956.9,285
1957,272
1957.1,233.7
1957.2,184.5
1957.2,222.8
1957.3,248
1957.4,233
1957.5,284.3
1957.6,265.1
1957.7,223.7
1957.8,334
1957.8,359.4
1957.9,298.6
1958,339
1958.1,286.7
1958.2,233.6
1958.2,270
1958.3,277.6
1958.4,248.2
1958.5,242.9
1958.6,271
1958.7,283.5
1958.8,285.1
1958.8,256.9
1958.9,215.6
1959,265.7
1959.1,307.7
1959.2,202.6
1959.2,263
1959.3,231.3
1959.4,243.6
1959.5,238.9
1959.6,211.9
1959.7,282.6
1959.8,205.6
1959.8,157.7
1959.9,175.6
1960,177.1
1960.1,207.2
1960.2,149.9
1960.2,144.6
1960.3,172.7
1960.4,169.3
1960.5,156
1960.6,172.4
1960.7,190
1960.8,180.1
1960.8,117.3
1960.9,126.9
1961,121.2
1961.1,82.1
1961.2,65.4
1961.2,75.2
1961.3,86.9
1961.4,72.3
1961.5,109.5
1961.6,99.3
1961.7,79.2
1961.8,90.1
1961.8,53.7
1961.9,46.5
1962,56.9
1962.1,55.1
1962.2,71.7
1962.2,64.9
1962.3,65.9
1962.4,61.9
1962.5,59.6
1962.6,31.4
1962.7,31.5
1962.8,72.7
1962.8,56.1
1962.9,38.8
1963,33.2
1963.1,28.7
1963.2,35.2
1963.2,24.8
1963.3,41.7
1963.4,61.1
1963.5,51.2
1963.6,28.7
1963.7,47.5
1963.8,55.2
1963.8,50.1
1963.9,33.7
1964,21.6
1964.1,22.6
1964.2,25.3
1964.2,24.1
1964.3,12.9
1964.4,14.3
1964.5,13.5
1964.6,4.8
1964.7,13.8
1964.8,7
1964.8,9.2
1964.9,11.1
1965,22.1
1965.1,25.4
1965.2,20.8
1965.2,17.5
1965.3,10.2
1965.4,34.5
1965.5,23.3
1965.6,17.3
1965.7,13.3
1965.8,24.5
1965.8,29.1
1965.9,22.8
1966,24.7
1966.1,40.3
1966.2,35.3
1966.2,36.4
1966.3,69
1966.4,64.2
1966.5,67.7
1966.6,80.2
1966.7,72.6
1966.8,71.1
1966.8,81.2
1966.9,81
1967,99.8
1967.1,157
1967.2,132.6
1967.2,158.3
1967.3,98.4
1967.4,122.5
1967.5,95.4
1967.6,129.5
1967.7,151.8
1967.8,108.7
1967.8,125
1967.9,133.6
1968,179
1968.1,172.5
1968.2,158.5
1968.2,130.5
1968.3,115
1968.4,180
1968.5,156.2
1968.6,136.2
1968.7,154.8
1968.8,166
1968.8,152.5
1968.9,121.7
1969,155.5
1969.1,147.8
1969.2,170.5
1969.2,192.3
1969.3,151.1
1969.4,169.9
1969.5,150.1
1969.6,137.1
1969.7,138.8
1969.8,129.3
1969.8,135.4
1969.9,132.4
1970,138.6
1970.1,157.9
1970.2,180.8
1970.2,145.7
1970.3,155.1
1970.4,180.5
1970.5,151.3
1970.6,159.3
1970.7,131.7
1970.8,140.8
1970.8,122.6
1970.9,134.8
1971,118.2
1971.1,129.2
1971.2,111.8
1971.2,85.9
1971.3,101.6
1971.4,81.5
1971.5,70.7
1971.6,114.7
1971.7,87
1971.8,71.3
1971.8,73.4
1971.9,89.5
1972,116.5
1972.1,87
1972.2,125.3
1972.2,113.5
1972.3,89.6
1972.4,113.9
1972.5,124.7
1972.6,108.3
1972.7,108.9
1972.8,90.7
1972.8,86.9
1972.9,59.2
1973,64.3
1973.1,61.8
1973.2,60.9
1973.2,65.4
1973.3,81.8
1973.4,60.3
1973.5,56.1
1973.6,33.2
1973.7,36.6
1973.8,84.1
1973.8,43.7
1973.9,34.3
1974,33.3
1974.1,39.4
1974.2,37.3
1974.2,30.9
1974.3,57.5
1974.4,56.3
1974.5,51.5
1974.6,79.1
1974.7,47.9
1974.8,57.2
1974.8,67.2
1974.9,35.9
1975,29.6
1975.1,27.3
1975.2,16.7
1975.2,16.9
1975.3,7.7
1975.4,13.1
1975.5,16.7
1975.6,40.4
1975.7,56.7
1975.8,20.3
1975.8,13.6
1975.9,27.9
1976,11.6
1976.1,11.9
1976.2,6.4
1976.2,31.5
1976.3,27.3
1976.4,18.2
1976.5,17.9
1976.6,2.9
1976.7,24.1
1976.8,20
1976.8,29.7
1976.9,7.9
1977,22.3
1977.1,23.8
1977.2,33.3
1977.2,13
1977.3,19
1977.4,27
1977.5,54.9
1977.6,30.6
1977.7,43
1977.8,62.4
1977.8,62.1
1977.9,41.6
1978,61.4
1978.1,73.7
1978.2,132.6
1978.2,108.4
1978.3,141.2
1978.4,117.1
1978.5,134.6
1978.6,99.7
1978.7,82.4
1978.8,195.7
1978.8,177.1
1978.9,138.5
1979,173.9
1979.1,235.9
1979.2,194.7
1979.2,195.3
1979.3,143.7
1979.4,190.3
1979.5,211.7
1979.6,225.7
1979.7,201.4
1979.8,266.9
1979.8,263.6
1979.9,259.5
1980,249.6
1980.1,226.1
1980.2,219.4
1980.2,178.7
1980.3,232.2
1980.4,254.7
1980.5,222.7
1980.6,192.9
1980.7,191.7
1980.8,219.6
1980.8,233.3
1980.9,209.5
1981,246.9
1981.1,156.6
1981.2,189.9
1981.2,196.6
1981.3,225.3
1981.4,194.7
1981.5,131.6
1981.6,205.3
1981.7,242.5
1981.8,245.3
1981.8,216.2
1981.9,186
1982,195.4
1982.1,149.8
1982.2,230.9
1982.2,221.1
1982.3,170.3
1982.4,119.3
1982.5,163.7
1982.6,139.4
1982.7,161.9
1982.8,167.4
1982.8,134.3
1982.9,127.5
1983,169
1983.1,115.5
1983.2,73.1
1983.2,88.7
1983.3,109.6
1983.4,132.5
1983.5,131.5
1983.6,108.9
1983.7,96
1983.8,69.9
1983.8,72.5
1983.9,45.7
1984,45.6
1984.1,74.8
1984.2,110.2
1984.2,116.7
1984.3,90.4
1984.4,96.9
1984.5,65.1
1984.6,55.7
1984.7,35
1984.8,22.6
1984.8,12.6
1984.9,26.5
1985,21.4
1985.1,17.8
1985.2,20.7
1985.2,16.9
1985.3,20.4
1985.4,32.4
1985.5,28.3
1985.6,39.9
1985.7,10.1
1985.8,4.3
1985.8,22
1985.9,17.9
1986,15.8
1986.1,2.8
1986.2,27.9
1986.2,13.8
1986.3,22.4
1986.4,16.1
1986.5,0.6
1986.6,18.1
1986.7,9.9
1986.8,5.1
1986.8,40.1
1986.9,15.4
1987,5.8
1987.1,9.8
1987.2,3.4
1987.2,17.4
1987.3,46
1987.4,39.1
1987.5,18.8
1987.6,38.2
1987.7,47.9
1987.8,42.2
1987.8,63.4
1987.9,48.8
1988,29.1
1988.1,70.5
1988.2,45.4
1988.2,91.2
1988.3,108.8
1988.4,74.2
1988.5,124.3
1988.6,131.4
1988.7,139.4
1988.8,142.7
1988.8,156.5
1988.9,156.8
1989,231.2
1989.1,210.1
1989.2,208.7
1989.2,170.4
1989.3,166.3
1989.4,195.4
1989.5,284.5
1989.6,180.5
1989.7,232
1989.8,225.1
1989.8,212.2
1989.9,238.2
1990,211.4
1990.1,227.4
1990.2,171.8
1990.2,191.7
1990.3,189.7
1990.4,175.2
1990.5,153.3
1990.6,191.1
1990.7,252.1
1990.8,169.1
1990.8,199.4
1990.9,178.8
1991,197.1
1991.1,195.3
1991.2,240.3
1991.2,197
1991.3,197.6
1991.4,166.9
1991.5,224.7
1991.6,240.2
1991.7,240.8
1991.8,168.9
1991.8,197.1
1991.9,159.5
1992,212.6
1992.1,198.3
1992.2,230.7
1992.2,151
1992.3,142.2
1992.4,94.3
1992.5,98.5
1992.6,114.2
1992.7,91.9
1992.8,94
1992.8,133.4
1992.9,129.6
1993,122
1993.1,81.4
1993.2,127.8
1993.2,102.4
1993.3,94.4
1993.4,78.8
1993.5,69.6
1993.6,80.4
1993.7,62.5
1993.8,31.2
1993.8,71.1
1993.9,48.2
1994,68.4
1994.1,84.9
1994.2,54.9
1994.2,47.5
1994.3,27.4
1994.4,29.8
1994.5,39.7
1994.6,50.6
1994.7,34.3
1994.8,40.5
1994.8,67.1
1994.9,29.5
1995,32.2
1995.1,32.6
1995.2,45.8
1995.2,46.3
1995.3,21.6
1995.4,19.4
1995.5,22.5
1995.6,20.4
1995.7,18.2
1995.8,15.7
1995.8,30.6
1995.9,14
1996,14.9
1996.1,13.3
1996.2,7.7
1996.2,12.6
1996.3,6.8
1996.4,7.6
1996.5,16.5
1996.6,11.8
1996.7,19.7
1996.8,3
1996.8,0.7
1996.9,24.9
1997,14
1997.1,7.4
1997.2,11
1997.2,12.1
1997.3,23
1997.4,25.4
1997.5,20.8
1997.6,12.9
1997.7,35.7
1997.8,59.7
1997.8,32.8
1997.9,50.4
1998,55.5
1998.1,44.5
1998.2,50.2
1998.2,82
1998.3,70.6
1998.4,74
1998.5,90.5
1998.6,96.7
1998.7,121.1
1998.8,132
1998.8,78.5
1998.9,97.3
1999,119.2
1999.1,86
1999.2,98
1999.2,103.5
1999.3,93.6
1999.4,149.6
1999.5,207.2
1999.6,173.5
1999.7,142.3
1999.8,106.3
1999.8,168.7
1999.9,188.3
2000,116.8
2000.1,133.1
2000.2,165.7
2000.2,217.7
2000.3,191.5
2000.4,165.9
2000.5,188
2000.6,244.3
2000.7,180.5
2000.8,156
2000.8,141.6
2000.9,158.1
2001,143.3
2001.1,142.6
2001.2,121.5
2001.2,165.8
2001.3,161.7
2001.4,142.1
2001.5,202.9
2001.6,123
2001.7,161.5
2001.8,238.2
2001.8,194.1
2001.9,176.6
2002,213.4
2002.1,184.6
2002.2,170.2
2002.2,147.1
2002.3,186.9
2002.4,187.5
2002.5,128.8
2002.6,161
2002.7,175.6
2002.8,187.9
2002.8,151.2
2002.9,147.2
2003,135.3
2003.1,133.5
2003.2,75.7
2003.2,100.7
2003.3,97.9
2003.4,86.8
2003.5,118.7
2003.6,128.3
2003.7,115.4
2003.8,78.5
2003.8,97.8
2003.9,82.9
2004,72.2
2004.1,60.6
2004.2,74.6
2004.2,74.8
2004.3,59.2
2004.4,72.8
2004.5,66.5
2004.6,83.8
2004.7,69.7
2004.8,48.8
2004.8,74.2
2004.9,70.1
2005,28.9
2005.1,48.1
2005.2,43.5
2005.2,39.6
2005.3,38.7
2005.4,61.9
2005.5,56.8
2005.6,62.4
2005.7,60.5
2005.8,37.2
2005.8,13.2
2005.9,27.5
2006,59.3
2006.1,20.9
2006.2,5.7
2006.2,17.3
2006.3,50.3
2006.4,37.2
2006.5,24.5
2006.6,22.2
2006.7,20.8
2006.8,23.7
2006.8,14.9
2006.9,35.7
2007,22.3
2007.1,29.3
2007.2,18.4
2007.2,7.2
2007.3,5.4
2007.4,19.5
2007.5,21.3
2007.6,15.1
2007.7,9.8
2007.8,4
2007.8,1.5
2007.9,2.8
2008,17.3
2008.1,4.1
2008.2,2.9
2008.2,15.5
2008.3,3.6
2008.4,4.6
2008.5,5.2
2008.6,0.6
2008.7,0.3
2008.8,1.2
2008.8,4.2
2008.9,6.6
2009,1
2009.1,1.3
2009.2,1.2
2009.2,0.6
2009.3,1.2
2009.4,2.9
2009.5,6.3
2009.6,5.5
2009.7,0
2009.8,7.1
2009.8,7.7
2009.9,6.9
2010,16.3
2010.1,19.5
2010.2,28.5
2010.2,24
2010.3,10.4
2010.4,13.9
2010.5,18.8
2010.6,25.2
2010.7,29.6
2010.8,36.4
2010.8,33.6
2010.9,34.4
2011,24.5
2011.1,27.3
2011.2,48.3
2011.2,78.6
2011.3,76.1
2011.4,58.2
2011.5,56.1
2011.6,64.5
2011.7,65.8
2011.8,120.1
2011.8,125.7
2011.9,139.1
2012,109.3
2012.1,94.4
2012.2,47.8
2012.2,86.6
2012.3,85.9
2012.4,96.5
2012.5,92
2012.6,100.1
2012.7,94.8
2012.8,93.7
2012.8,76.5
2012.9,87.6
2013,56.8
2013.1,96.1
2013.2,60.9
2013.2,78.3
2013.3,107.3
2013.4,120.2
2013.5,76.7
2013.6,86.2
2013.7,91.8
2013.8,54.5
2013.8,114.4
2013.9,113.9
2014,124.2
2014.1,117
2014.2,146.1
2014.2,128.7
2014.3,112.5
2014.4,112.5
2014.5,102.9
2014.6,100.2
2014.7,106.9
2014.8,130
2014.8,90
2014.9,103.6
2015,112.9
2015.1,93
2015.2,66.7
2015.2,54.5
2015.3,75.3
2015.4,88.8
2015.5,66.5
2015.6,65.8
2015.7,64.4
2015.8,78.6
2015.8,63.6
2015.9,62.2
2016,58
2016.1,57
2016.2,56.4
2016.2,54.1
2016.3,37.9
2016.4,51.5
2016.5,20.5
2016.6,32.4
2016.7,50.2
2016.8,44.6
2016.8,33.4
2016.9,21.4
2017,18.5
2017.1,25.8
2017.2,26.1
2017.2,17.7
2017.3,32.6


==> Revised CLEANN/d_ssn_smo.dat <==
1749.1,120.42
1749.2,121.37
1749.2,122.16
1749.3,122.98
1749.4,123.71
1749.5,124.4
1749.6,125.01
1749.7,125.58
1749.8,126.08
1749.8,126.5
1749.9,126.87
1750,127.17
1750.1,127.41
1750.2,127.59
1750.2,127.7
1750.3,127.76
1750.4,127.64
1750.5,126.23
1750.6,124.63
1750.7,122.65
1750.8,120.52
1750.8,118.24
1750.9,115.58
1751,112.78
1751.1,109.72
1751.2,106.61
1751.2,103.81
1751.3,100.2
1751.4,97.199
1751.5,94.253
1751.6,91.676
1751.7,89.2
1751.8,86.943
1751.8,84.917
1751.9,82.931
1752,81.113
1752.1,79.358
1752.2,77.731
1752.2,76.315
1752.3,74.919
1752.4,73.619
1752.5,72.288
1752.6,71.052
1752.7,69.835
1752.8,68.613
1752.8,67.36
1752.9,65.846
1753,64.122
1753.1,61.967
1753.2,59.47
1753.2,57.048
1753.3,54.25
1753.4,51.594
1753.5,49.011
1753.6,46.678
1753.7,44.414
1753.8,42.27
1753.8,40.234
1753.9,38.135
1754,36.07
1754.1,33.942
1754.2,31.84
1754.2,29.922
1754.3,27.851
1754.4,25.941
1754.5,24.079
1754.6,22.503
1754.7,21.115
1754.8,20.032
1754.8,19.255
1754.9,18.729
1755,18.429
1755.1,18.234
1755.2,18.052
1755.2,17.843
1755.3,17.54
1755.4,17.187
1755.5,16.764
1755.6,16.39
1755.7,16.077
1755.8,15.913
1755.8,15.904
1755.9,16.027
1756,16.293
1756.1,16.752
1756.2,17.42
1756.2,18.206
1756.3,19.196
1756.4,20.281
1756.5,21.494
1756.6,22.811
1756.7,24.289
1756.8,25.948
1756.8,27.694
1756.9,29.753
1757,31.928
1757.1,34.429
1757.2,37.16
1757.2,39.753
1757.3,42.778
1757.4,45.755
1757.5,48.804
1757.6,51.69
1757.7,54.593
1757.8,57.322
1757.8,59.793
1757.9,62.138
1758,64.233
1758.1,66.179
1758.2,67.911
1758.2,69.361
1758.3,70.786
1758.4,72.026
1758.5,73.257
1758.6,74.395
1758.7,75.563
1758.8,76.699
1758.8,77.773
1758.9,78.904
1759,80.037
1759.1,81.27
1759.2,82.579
1759.2,83.818
1759.3,85.259
1759.4,86.742
1759.5,88.36
1759.6,90.006
1759.7,91.731
1759.8,93.444
1759.8,95.044
1759.9,96.652
1760,98.182
1760.1,99.766
1760.2,101.36
1760.2,102.89
1760.3,104.57
1760.4,106.26
1760.5,108.1
1760.6,110.04
1760.7,112.2
1760.8,114.54
1760.8,116.88
1760.9,119.33
1761,121.54
1761.1,123.55
1761.2,125.12
1761.2,126.23
1761.3,127.03
1761.4,127.45
1761.5,127.68
1761.6,127.6
1761.7,127.47
1761.8,127.25
1761.8,127.09
1761.9,126.87
1762,126.45
1762.1,125.56
1762.2,124.08
1762.2,122.25
1762.3,119.6
1762.4,116.55
1762.5,113.07
1762.6,109.53
1762.7,105.93
1762.8,102.65
1762.8,99.882
1762.9,97.51
1763,95.665
1763.1,94.152
1763.2,92.847
1763.2,91.66
1763.3,90.189
1763.4,88.533
1763.5,86.536
1763.6,84.366
1763.7,81.934
1763.8,79.443
1763.8,77.088
1763.9,74.793
1764,72.807
1764.1,70.997
1764.2,69.341
1764.2,67.874
1764.3,66.174
1764.4,64.298
1764.5,62.145
1764.6,59.828
1764.7,57.264
1764.8,54.595
1764.8,51.956
1764.9,49.299
1765,46.795
1765.1,44.394
1765.2,42.211
1765.2,40.41
1765.3,38.636
1765.4,37.064
1765.5,35.513
1765.6,34.042
1765.7,32.522
1765.8,30.986
1765.8,29.521
1765.9,28.113
1766,26.949
1766.1,26.064
1766.2,25.585
1766.2,25.435
1766.3,25.645
1766.4,26.17
1766.5,26.911
1766.6,27.944
1766.7,29.198
1766.8,30.806
1766.8,32.625
1766.9,34.823
1767,37.227
1767.1,40.042
1767.2,43.184
1767.2,46.286
1767.3,50.056
1767.4,54.004
1767.5,58.286
1767.6,62.554
1767.7,67.012
1767.8,71.467
1767.8,75.734
1767.9,80.074
1768,84.155
1768.1,88.215
1768.2,92.125
1768.2,95.677
1768.3,99.38
1768.4,102.67
1768.5,106.19
1768.6,109.79
1768.7,113.52
1768.8,117.25
1768.8,120.81
1768.9,124.38
1769,127.64
1769.1,130.7
1769.2,133.43
1769.2,135.63
1769.3,137.88
1769.4,139.95
1769.5,142.05
1769.6,143.76
1769.7,145.92
1769.8,147.86
1769.8,149.93
1769.9,152
1770,153.89
1770.1,155.75
1770.2,157.43
1770.2,158.73
1770.3,159.85
1770.4,160.74
1770.5,161.44
1770.6,161.95
1770.7,162.47
1770.8,162.83
1770.8,162.98
1770.9,162.89
1771,162.56
1771.1,161.99
1771.2,161.15
1771.2,160.22
1771.3,158.99
1771.4,157.6
1771.5,156.12
1771.6,155.51
1771.7,153.7
1771.8,151.64
1771.8,150.41
1771.9,147.93
1772,145.28
1772.1,142.26
1772.2,138.91
1772.2,135.41
1772.3,131.23
1772.4,126.82
1772.5,122.03
1772.6,117.26
1772.7,112.43
1772.8,107.39
1772.8,102.42
1772.9,97.383
1773,92.651
1773.1,88.016
1773.2,83.732
1773.2,80.37
1773.3,77.06
1773.4,74.216
1773.5,71.447
1773.6,68.753
1773.7,65.717
1773.8,62.827
1773.8,59.904
1773.9,56.838
1774,53.898
1774.1,50.994
1774.2,48.312
1774.2,46.119
1774.3,43.871
1774.4,41.793
1774.5,39.715
1774.6,37.623
1774.7,35.343
1774.8,32.853
1774.8,30.276
1774.9,27.519
1775,24.865
1775.1,22.368
1775.2,20.32
1775.2,18.883
1775.3,17.764
1775.4,17.097
1775.5,16.703
1775.6,16.674
1775.7,16.92
1775.8,17.496
1775.8,18.388
1775.9,19.617
1776,21.133
1776.1,23.069
1776.2,25.448
1776.2,28.109
1776.3,31.625
1776.4,35.804
1776.5,40.788
1776.6,48.089
1776.7,56.114
1776.8,62.709
1776.8,69.519
1776.9,76.946
1777,85.116
1777.1,92.881
1777.2,101.01
1777.2,108.49
1777.3,117.05
1777.4,125.57
1777.5,134.48
1777.6,142.92
1777.7,151.19
1777.8,158.6
1777.8,164.75
1777.9,170.26
1778,174.92
1778.1,179.2
1778.2,183.08
1778.2,186.51
1778.3,189.92
1778.4,192.92
1778.5,195.68
1778.6,197.98
1778.7,200.32
1778.8,202.34
1778.8,204.01
1778.9,205.45
1779,206.29
1779.1,206.5
1779.2,206.02
1779.2,205.09
1779.3,203.5
1779.4,201.44
1779.5,198.93
1779.6,196.52
1779.7,193.06
1779.8,189.36
1779.8,185.69
1779.9,182.17
1780,178.34
1780.1,174.25
1780.2,170.31
1780.2,166.09
1780.3,161.41
1780.4,156.88
1780.5,152.3
1780.6,148.05
1780.7,143.81
1780.8,139.7
1780.8,135.78
1780.9,131.8
1781,127.93
1781.1,123.92
1781.2,119.91
1781.2,116.3
1781.3,112.36
1781.4,108.63
1781.5,104.87
1781.6,101.39
1781.7,97.928
1781.8,94.596
1781.8,91.445
1781.9,88.249
1782,85.207
1782.1,82.068
1782.2,78.904
1782.2,76.029
1782.3,72.918
1782.4,70.049
1782.5,67.207
1782.6,64.616
1782.7,62.05
1782.8,59.598
1782.8,57.281
1782.9,54.911
1783,52.597
1783.1,50.156
1783.2,47.684
1783.2,45.449
1783.3,42.969
1783.4,40.584
1783.5,38.159
1783.6,35.895
1783.7,33.669
1783.8,31.587
1783.8,29.709
1783.9,27.87
1784,26.184
1784.1,24.542
1784.2,23.038
1784.2,21.764
1784.3,20.679
1784.4,19.979
1784.5,19.57
1784.6,19.609
1784.7,20.058
1784.8,20.994
1784.8,22.239
1784.9,23.938
1785,25.836
1785.1,28.128
1785.2,30.811
1785.2,33.532
1785.3,37.055
1785.4,40.997
1785.5,45.555
1785.6,50.599
1785.7,56.31
1785.8,62.681
1785.8,69.322
1785.9,76.649
1786,84.047
1786.1,91.952
1786.2,100
1786.2,107.3
1786.3,115.37
1786.4,123.07
1786.5,130.93
1786.6,138.48
1786.7,145.88
1786.8,153.62
1786.8,161.06
1786.9,168.49
1787,175.31
1787.1,181.83
1787.2,187.81
1787.2,192.63
1787.3,197.37
1787.4,201.41
1787.5,205.09
1787.6,208.29
1787.7,211.16
1787.8,213.82
1787.8,216.06
1787.9,217.9
1788,219.28
1788.1,220.33
1788.2,221.1
1788.2,221.46
1788.3,221.57
1788.4,221.31
1788.5,220.67
1788.6,219.7
1788.7,218.28
1788.8,216.61
1788.8,214.77
1788.9,212.63
1789,210.42
1789.1,208.04
1789.2,205.54
1789.2,203.1
1789.3,200.22
1789.4,197.47
1789.5,194.07
1789.6,190.58
1789.7,186.85
1789.8,183.05
1789.8,179.38
1789.9,175.6
1790,171.94
1790.1,168.17
1790.2,164.41
1790.2,161.05
1790.3,157.34
1790.4,153.78
1790.5,150.13
1790.6,146.66
1790.7,143.12
1790.8,139.69
1790.8,136.45
1790.9,133.21
1791,130.21
1791.1,127.31
1791.2,124.66
1791.2,122.46
1791.3,120.25
1791.4,118.31
1791.5,116.43
1791.6,114.75
1791.7,113.11
1791.8,111.55
1791.8,110.11
1791.9,108.66
1792,107.34
1792.1,106.05
1792.2,104.82
1792.2,103.72
1792.3,102.57
1792.4,101.47
1792.5,100.32
1792.6,99.163
1792.7,97.88
1792.8,96.461
1792.8,94.989
1792.9,93.362
1793,91.749
1793.1,90.046
1793.2,88.32
1793.2,86.772
1793.3,85.086
1793.4,83.51
1793.5,81.941
1793.6,80.449
1793.7,78.87
1793.8,77.217
1793.8,75.557
1793.9,73.804
1794,72.11
1794.1,70.361
1794.2,68.589
1794.2,66.973
1794.3,65.153
1794.4,63.349
1794.5,61.482
1794.6,59.639
1794.7,57.737
1794.8,55.806
1794.8,53.934
1794.9,51.993
1795,50.123
1795.1,48.238
1795.2,46.444
1795.2,44.89
1795.3,43.234
1795.4,41.706
1795.5,40.159
1795.6,38.758
1795.7,37.384
1795.8,36.133
1795.8,34.981
1795.9,33.805
1796,32.656
1796.1,31.44
1796.2,30.214
1796.2,29.094
1796.3,27.912
1796.4,26.769
1796.5,25.598
1796.6,24.428
1796.7,23.207
1796.8,21.962
1796.8,20.722
1796.9,19.411
1797,18.122
1797.1,16.814
1797.2,15.57
1797.2,14.479
1797.3,13.366
1797.4,12.382
1797.5,11.444
1797.6,10.638
1797.7,9.8883
1797.8,9.2395
1797.8,8.7115
1797.9,8.2815
1798,7.9757
1798.1,7.8063
1798.2,7.7823
1798.2,7.8484
1798.3,8.0312
1798.4,8.2773
1798.5,8.5184
1798.6,8.7347
1798.7,8.9049
1798.8,9.0341
1798.8,9.1273
1798.9,9.212
1799,9.3211
1799.1,9.4853
1799.2,9.7023
1799.2,9.9512
1799.3,10.295
1799.4,10.723
1799.5,11.271
1799.6,11.874
1799.7,12.504
1799.8,13.129
1799.8,13.738
1799.9,14.428
1800,15.201
1800.1,16.199
1800.2,17.451
1800.2,18.759
1800.3,20.46
1800.4,22.339
1800.5,24.464
1800.6,26.713
1800.7,29.134
1800.8,31.631
1800.8,34.08
1800.9,36.633
1801,39.127
1801.1,41.731
1801.2,44.347
1801.2,46.705
1801.3,49.286
1801.4,51.731
1801.5,54.205
1801.6,56.513
1801.7,58.806
1801.8,60.947
1801.8,62.88
1801.9,64.699
1802,66.29
1802.1,67.725
1802.2,68.955
1802.2,69.936
1802.3,70.834
1802.4,71.502
1802.5,72.035
1802.6,72.353
1802.7,72.596
1802.8,72.751
1802.8,72.887
1802.9,73.016
1803,73.134
1803.1,73.268
1803.2,73.437
1803.2,73.586
1803.3,73.712
1803.4,73.749
1803.5,73.68
1803.6,73.554
1803.7,73.443
1803.8,73.447
1803.8,73.64
1803.9,74.058
1804,74.669
1804.1,75.465
1804.2,76.327
1804.2,77.101
1804.3,77.816
1804.4,78.293
1804.5,78.546
1804.6,78.507
1804.7,78.245
1804.8,77.795
1804.8,77.271
1804.9,76.652
1805,76.049
1805.1,75.413
1805.2,74.74
1805.2,74.114
1805.3,73.243
1805.4,72.189
1805.5,70.896
1805.6,69.347
1805.7,67.504
1805.8,65.425
1805.8,63.293
1805.9,61.043
1806,58.878
1806.1,56.703
1806.2,54.59
1806.2,52.716
1806.3,50.648
1806.4,48.62
1806.5,46.494
1806.6,44.385
1806.7,42.165
1806.8,39.911
1806.8,37.708
1806.9,35.418
1807,33.201
1807.1,30.915
1807.2,28.669
1807.2,26.723
1807.3,24.699
1807.4,22.898
1807.5,21.172
1807.6,19.691
1807.7,18.296
1807.8,17.094
1807.8,16.126
1807.9,15.266
1808,14.589
1808.1,14.031
1808.2,13.569
1808.2,13.163
1808.3,12.766
1808.4,12.405
1808.5,12.061
1808.6,11.764
1808.7,11.49
1808.8,11.212
1808.8,10.947
1808.9,10.608
1809,10.236
1809.1,9.7432
1809.2,9.1368
1809.2,8.5151
1809.3,7.7267
1809.4,6.9126
1809.5,6.0508
1809.6,5.2439
1809.7,4.4476
1809.8,3.717
1809.8,3.0543
1809.9,2.4253
1810,1.8769
1810.1,1.3987
1810.2,1.0123
1810.2,0.72833
1810.3,0.49745
1810.4,0.3489
1810.5,0.2542
1810.6,0.22895
1810.7,0.26345
1810.8,0.36955
1810.8,0.51906
1810.9,0.71909
1811,0.94753
1811.1,1.2143
1811.2,1.4925
1811.2,1.7355
1811.3,1.9874
1811.4,2.2126
1811.5,2.4505
1811.6,2.703
1811.7,2.998
1811.8,3.3368
1811.8,3.7138
1811.9,4.1396
1812,4.5795
1812.1,5.0523
1812.2,5.5458
1812.2,6.0164
1812.3,6.5325
1812.4,7.0583
1812.5,7.6239
1812.6,8.2249
1812.7,8.92
1812.8,9.7297
1812.8,10.604
1812.9,11.634
1813,12.689
1813.1,13.827
1813.2,14.977
1813.2,15.99
1813.3,17.065
1813.4,18.035
1813.5,18.946
1813.6,19.698
1813.7,20.388
1813.8,20.984
1813.8,21.535
1813.9,22.114
1814,22.731
1814.1,23.429
1814.2,24.21
1814.2,24.957
1814.3,25.827
1814.4,26.744
1814.5,27.78
1814.6,28.951
1814.7,30.277
1814.8,31.793
1814.8,33.388
1814.9,35.175
1815,37.032
1815.1,39.148
1815.2,41.485
1815.2,43.755
1815.3,46.391
1815.4,48.95
1815.5,51.487
1815.6,53.766
1815.7,56.014
1815.8,58.084
1815.8,59.866
1815.9,60.859
1816,62.304
1816.1,63.605
1816.2,64.685
1816.2,65.426
1816.3,66.027
1816.4,66.446
1816.5,66.74
1816.6,66.904
1816.7,66.878
1816.8,66.722
1816.8,66.467
1816.9,66.042
1817,65.447
1817.1,64.636
1817.2,63.666
1817.2,62.724
1817.3,61.686
1817.4,60.719
1817.5,59.773
1817.6,58.93
1817.7,58.122
1817.8,57.324
1817.8,56.538
1817.9,55.69
1818,54.815
1818.1,53.858
1818.2,52.859
1818.2,51.908
1818.3,50.838
1818.4,49.827
1818.5,48.843
1818.6,47.955
1818.7,46.958
1818.8,46.186
1818.8,45.564
1818.9,45.019
1819,44.516
1819.1,43.944
1819.2,43.287
1819.2,42.625
1819.3,41.829
1819.4,41.029
1819.5,40.202
1819.6,39.45
1819.7,38.714
1819.8,37.986
1819.8,37.238
1819.9,36.437
1820,35.602
1820.1,34.634
1820.2,33.54
1820.2,32.417
1820.3,31.07
1820.4,29.625
1820.5,28.019
1820.6,26.377
1820.7,24.682
1820.8,23.044
1820.8,21.515
1820.9,19.987
1821,18.534
1821.1,17.116
1821.2,15.838
1821.2,14.772
1821.3,13.734
1821.4,12.853
1821.5,12.021
1821.6,11.325
1821.7,10.672
1821.8,10.106
1821.8,9.5908
1821.9,9.0902
1822,8.6139
1822.1,8.1113
1822.2,7.6116
1822.2,7.1872
1822.3,6.7469
1822.4,6.3386
1822.5,5.9203
1822.6,5.4917
1822.7,5.0319
1822.8,4.5477
1822.8,4.1004
1822.9,3.718
1823,3.4585
1823.1,3.337
1823.2,3.377
1823.2,3.5068
1823.3,3.7416
1823.4,4.0482
1823.5,4.3976
1823.6,4.8203
1823.7,5.3357
1823.8,5.9317
1823.8,6.5543
1823.9,7.2169
1824,7.8819
1824.1,8.6189
1824.2,9.4096
1824.2,10.199
1824.3,11.088
1824.4,12.011
1824.5,13.034
1824.6,14.07
1824.7,15.144
1824.8,16.194
1824.8,17.164
1824.9,18.139
1825,19.046
1825.1,20.022
1825.2,21.099
1825.2,22.187
1825.3,23.6
1825.4,25.175
1825.5,26.98
1825.6,28.894
1825.7,30.999
1825.8,33.241
1825.8,35.508
1825.9,37.946
1826,40.38
1826.1,42.974
1826.2,45.599
1826.2,47.966
1826.3,50.628
1826.4,53.243
1826.5,55.967
1826.6,58.614
1826.7,61.343
1826.8,64.038
1826.8,66.597
1826.9,69.152
1827,71.526
1827.1,73.823
1827.2,75.614
1827.2,77.555
1827.3,79.589
1827.4,81.449
1827.5,83.254
1827.6,84.877
1827.7,86.376
1827.8,87.69
1827.8,88.76
1827.9,89.627
1828,90.285
1828.1,90.84
1828.2,91.362
1828.2,91.89
1828.3,92.575
1828.4,93.382
1828.5,94.339
1828.6,95.337
1828.7,96.411
1828.8,97.426
1828.8,98.306
1828.9,99.067
1829,99.701
1829.1,100.26
1829.2,100.75
1829.2,101.14
1829.3,101.54
1829.4,101.92
1829.5,102.31
1829.6,102.72
1829.7,103.18
1829.8,103.68
1829.8,103.76
1829.9,104.06
1830,104.68
1830.1,104.64
1830.2,104.25
1830.2,103.58
1830.3,102.49
1830.4,101.17
1830.5,99.618
1830.6,98.032
1830.7,96.376
1830.8,94.715
1830.8,93.094
1830.9,91.419
1831,89.783
1831.1,88.01
1831.2,86.108
1831.2,84.28
1831.3,82.14
1831.4,79.937
1831.5,77.526
1831.6,75.08
1831.7,72.428
1831.8,69.647
1831.8,66.851
1831.9,63.854
1832,60.924
1832.1,57.93
1832.2,55.016
1832.2,52.351
1832.3,49.545
1832.4,46.839
1832.5,44.043
1832.6,41.345
1832.7,38.412
1832.8,35.543
1832.8,32.799
1832.9,30.117
1833,27.666
1833.1,25.354
1833.2,23.294
1833.2,21.583
1833.3,19.967
1833.4,18.657
1833.5,17.504
1833.6,16.604
1833.7,15.862
1833.8,15.398
1833.8,15.21
1833.9,15.29
1834,15.619
1834.1,16.3
1834.2,17.411
1834.2,18.746
1834.3,20.664
1834.4,22.971
1834.5,25.739
1834.6,28.893
1834.7,32.533
1834.8,36.774
1834.8,41.383
1834.9,46.729
1835,53.711
1835.1,59.981
1835.2,66.585
1835.2,72.876
1835.3,80.126
1835.4,87.343
1835.5,94.877
1835.6,102.17
1835.7,109.51
1835.8,116.84
1835.8,123.97
1835.9,131.31
1836,137.84
1836.1,144.75
1836.2,151.37
1836.2,157.33
1836.3,163.22
1836.4,168.32
1836.5,172.86
1836.6,176.53
1836.7,179.95
1836.8,182.8
1836.8,185.11
1836.9,187.27
1837,189.03
1837.1,190.47
1837.2,191.47
1837.2,192.12
1837.3,192.37
1837.4,192.19
1837.5,191.56
1837.6,190.5
1837.7,189.29
1837.8,187.83
1837.8,186.27
1837.9,184.64
1838,182.71
1838.1,180.27
1838.2,176.92
1838.2,174.24
1838.3,171.01
1838.4,167.74
1838.5,164.35
1838.6,161.13
1838.7,157.71
1838.8,154.27
1838.8,151.2
1838.9,148.2
1839,145.43
1839.1,142.11
1839.2,139.63
1839.2,137.55
1839.3,135.32
1839.4,133.19
1839.5,130.98
1839.6,128.86
1839.7,126.72
1839.8,124.63
1839.8,122.63
1839.9,120.52
1840,118.39
1840.1,116.05
1840.2,113.61
1840.2,111.24
1840.3,108.61
1840.4,105.96
1840.5,103.09
1840.6,100.16
1840.7,96.95
1840.8,93.653
1840.8,90.426
1840.9,87.083
1841,83.854
1841.1,80.519
1841.2,77.067
1841.2,74.043
1841.3,70.758
1841.4,67.672
1841.5,64.571
1841.6,61.69
1841.7,58.828
1841.8,56.171
1841.8,53.791
1841.9,51.565
1842,49.595
1842.1,47.692
1842.2,45.815
1842.2,44.093
1842.3,42.142
1842.4,40.221
1842.5,38.241
1842.6,36.395
1842.7,34.578
1842.8,32.903
1842.8,31.417
1842.9,30.015
1843,28.786
1843.1,27.632
1843.2,26.586
1843.2,25.707
1843.3,24.791
1843.4,23.969
1843.5,23.181
1843.6,22.555
1843.7,22.016
1843.8,21.647
1843.8,21.479
1843.9,21.5
1844,21.808
1844.1,22.474
1844.2,23.509
1844.2,24.758
1844.3,26.409
1844.4,28.261
1844.5,30.302
1844.6,32.406
1844.7,34.613
1844.8,36.845
1844.8,39.009
1844.9,41.273
1845,43.504
1845.1,45.924
1845.2,48.541
1845.2,51.088
1845.3,54.14
1845.4,57.405
1845.5,60.613
1845.6,63.727
1845.7,66.875
1845.8,69.909
1845.8,72.712
1845.9,75.436
1846,77.959
1846.1,80.478
1846.2,82.953
1846.2,85.23
1846.3,88.011
1846.4,90.812
1846.5,93.655
1846.6,96.545
1846.7,99.661
1846.8,102.97
1846.8,106.4
1846.9,110.16
1847,113.99
1847.1,118.07
1847.2,122.21
1847.2,125.94
1847.3,130.02
1847.4,134.15
1847.5,138.18
1847.6,141.84
1847.7,145.6
1847.8,149.3
1847.8,152.76
1847.9,156.11
1848,159
1848.1,161.81
1848.2,164.32
1848.2,166.47
1848.3,168.56
1848.4,170.6
1848.5,174.23
1848.6,175.73
1848.7,176.63
1848.8,177.1
1848.8,177.12
1848.9,176.58
1849,175.76
1849.1,174.55
1849.2,173.15
1849.2,171.81
1849.3,170.24
1849.4,168.98
1849.5,167.57
1849.6,165.6
1849.7,163.36
1849.8,160.89
1849.8,158.4
1849.9,155.83
1850,153.4
1850.1,150.96
1850.2,148.61
1850.2,146.53
1850.3,144.31
1850.4,142.21
1850.5,140.11
1850.6,138.13
1850.7,136.06
1850.8,133.99
1850.8,131.95
1850.9,129.89
1851,127.99
1851.1,126.19
1851.2,124.59
1851.2,123.34
1851.3,122.13
1851.4,121.04
1851.5,119.9
1851.6,118.74
1851.7,117.4
1851.8,115.96
1851.8,114.48
1851.9,112.88
1852,111.29
1852.1,109.61
1852.2,107.92
1852.2,106.27
1852.3,104.47
1852.4,102.73
1852.5,100.89
1852.6,99.154
1852.7,97.055
1852.8,94.855
1852.8,92.607
1852.9,90.163
1853,87.666
1853.1,84.984
1853.2,82.231
1853.2,79.749
1853.3,77.053
1853.4,74.501
1853.5,71.928
1853.6,69.44
1853.7,66.876
1853.8,64.272
1853.8,61.747
1853.9,59.149
1854,56.658
1854.1,54.135
1854.2,51.643
1854.2,49.359
1854.3,46.784
1854.4,44.246
1854.5,41.58
1854.6,39.021
1854.7,36.431
1854.8,33.964
1854.8,31.72
1854.9,29.56
1855,27.604
1855.1,25.679
1855.2,23.821
1855.2,22.171
1855.3,20.367
1855.4,18.667
1855.5,16.964
1855.6,15.434
1855.7,13.942
1855.8,12.596
1855.8,11.462
1855.9,10.452
1856,9.6947
1856.1,9.1768
1856.2,8.9329
1856.2,8.9326
1856.3,9.2327
1856.4,9.812
1856.5,10.65
1856.6,11.767
1856.7,13.209
1856.8,14.999
1856.8,16.997
1856.9,19.422
1857,22.001
1857.1,24.976
1857.2,28.223
1857.2,31.257
1857.3,34.806
1857.4,38.395
1857.5,42.238
1857.6,46.172
1857.7,50.444
1857.8,54.964
1857.8,59.54
1857.9,64.495
1858,69.511
1858.1,74.945
1858.2,80.612
1858.2,85.853
1858.3,91.761
1858.4,97.516
1858.5,103.44
1858.6,109.21
1858.7,115.19
1858.8,121.22
1858.8,126.99
1858.9,132.8
1859,138.19
1859.1,143.47
1859.2,148.41
1859.2,152.64
1859.3,157.05
1859.4,161.03
1859.5,164.91
1859.6,168.23
1859.7,171.25
1859.8,173.75
1859.8,175.74
1859.9,177.46
1860,178.76
1860.1,179.72
1860.2,180.32
1860.2,180.61
1860.3,180.6
1860.4,180.3
1860.5,179.77
1860.6,178.98
1860.7,177.93
1860.8,176.61
1860.8,175.19
1860.9,173.5
1861,171.73
1861.1,169.61
1861.2,167.09
1861.2,164.53
1861.3,161.28
1861.4,157.94
1861.5,154.45
1861.6,151.16
1861.7,147.88
1861.8,144.72
1861.8,141.67
1861.9,138.47
1862,135.31
1862.1,132.01
1862.2,128.74
1862.2,125.82
1862.3,122.64
1862.4,119.63
1862.5,116.61
1862.6,113.82
1862.7,111.04
1862.8,108.36
1862.8,105.87
1862.9,103.41
1863,101.17
1863.1,98.973
1863.2,96.906
1863.2,95.149
1863.3,93.367
1863.4,91.844
1863.5,90.444
1863.6,89.327
1863.7,88.307
1863.8,87.482
1863.8,86.798
1863.9,86.141
1864,85.534
1864.1,84.898
1864.2,84.218
1864.2,83.558
1864.3,82.845
1864.4,82.15
1864.5,81.468
1864.6,80.724
1864.7,79.824
1864.8,78.68
1864.8,77.344
1864.9,75.654
1865,73.849
1865.1,71.784
1865.2,69.569
1865.2,67.493
1865.3,65.135
1865.4,62.809
1865.5,60.343
1865.6,57.882
1865.7,55.277
1865.8,52.647
1865.8,50.083
1865.9,47.373
1866,44.671
1866.1,41.822
1866.2,38.997
1866.2,36.512
1866.3,33.85
1866.4,31.385
1866.5,28.944
1866.6,26.714
1866.7,24.551
1866.8,22.606
1866.8,20.942
1866.9,19.479
1867,18.297
1867.1,17.393
1867.2,16.887
1867.2,16.754
1867.3,17.012
1867.4,17.692
1867.5,18.7
1867.6,20.097
1867.7,21.868
1867.8,24.111
1867.8,26.773
1867.9,29.945
1868,33.462
1868.1,37.507
1868.2,41.843
1868.2,46.034
1868.3,50.67
1868.4,55.263
1868.5,60.073
1868.6,64.763
1868.7,69.59
1868.8,74.378
1868.8,79.042
1868.9,83.907
1869,88.888
1869.1,94.101
1869.2,99.462
1869.2,104.41
1869.3,110.02
1869.4,115.61
1869.5,121.51
1869.6,127.39
1869.7,133.54
1869.8,139.67
1869.8,145.39
1869.9,150.89
1870,156
1870.1,161
1870.2,165.51
1870.2,169.06
1870.3,172.46
1870.4,175.27
1870.5,177.72
1870.6,179.69
1870.7,181.41
1870.8,182.92
1870.8,184.23
1870.9,185.72
1871,187.29
1871.1,188.91
1871.2,190.22
1871.2,190.94
1871.3,190.89
1871.4,190.02
1871.5,188.35
1871.6,186.24
1871.7,183.85
1871.8,181.48
1871.8,178.71
1871.9,175.9
1872,173.98
1872.1,172.12
1872.2,170.39
1872.2,168.86
1872.3,167.21
1872.4,165.51
1872.5,163.55
1872.6,161.39
1872.7,158.69
1872.8,156.91
1872.8,153.71
1872.9,149.97
1873,146.22
1873.1,142.13
1873.2,137.85
1873.2,133.88
1873.3,129.3
1873.4,124.76
1873.5,119.96
1873.6,115.23
1873.7,110.29
1873.8,105.42
1873.8,100.77
1873.9,96.056
1874,91.604
1874.1,87.227
1874.2,83.106
1874.2,79.568
1874.3,75.883
1874.4,72.513
1874.5,69.17
1874.6,65.993
1874.7,62.713
1874.8,59.422
1874.8,56.253
1874.9,53.016
1875,49.925
1875.1,46.806
1875.2,43.814
1875.2,41.232
1875.3,38.539
1875.4,36.124
1875.5,33.771
1875.6,31.669
1875.7,29.645
1875.8,27.837
1875.8,26.287
1875.9,24.854
1876,23.646
1876.1,22.587
1876.2,21.732
1876.2,21.083
1876.3,20.591
1876.4,20.279
1876.5,20.067
1876.6,19.975
1876.7,19.917
1876.8,19.864
1876.8,19.785
1876.9,19.643
1877,19.445
1877.1,19.187
1877.2,18.889
1877.2,18.62
1877.3,18.276
1877.4,17.896
1877.5,17.464
1877.6,16.934
1877.7,16.288
1877.8,15.517
1877.8,14.703
1877.9,13.799
1878,12.87
1878.1,11.866
1878.2,10.856
1878.2,9.9549
1878.3,9.0194
1878.4,8.2183
1878.5,7.4991
1878.6,6.974
1878.7,6.5844
1878.8,6.3982
1878.8,6.3657
1878.9,6.5177
1879,6.8677
1879.1,7.4873
1879.2,8.3541
1879.2,9.3072
1879.3,10.566
1879.4,12.008
1879.5,13.691
1879.6,15.589
1879.7,17.77
1879.8,20.219
1879.8,22.79
1879.9,25.559
1880,28.366
1880.1,31.405
1880.2,34.568
1880.2,37.601
1880.3,40.929
1880.4,44.241
1880.5,47.743
1880.6,51.202
1880.7,54.813
1880.8,58.411
1880.8,61.815
1880.9,65.163
1881,68.251
1881.1,71.27
1881.2,74.149
1881.2,76.683
1881.3,79.314
1881.4,81.634
1881.5,83.767
1881.6,85.462
1881.7,86.951
1881.8,88.175
1881.8,89.213
1881.9,90.144
1882,90.922
1882.1,91.521
1882.2,91.922
1882.2,92.171
1882.3,92.392
1882.4,92.685
1882.5,93.08
1882.6,93.572
1882.7,94.164
1882.8,94.965
1882.8,95.938
1882.9,97.174
1883,98.573
1883.1,100.28
1883.2,102.2
1883.2,104.01
1883.3,105.96
1883.4,107.68
1883.5,109.22
1883.6,110.38
1883.7,111.34
1883.8,111.96
1883.8,112.19
1883.9,112.21
1884,111.99
1884.1,111.47
1884.2,110.66
1884.2,109.73
1884.3,108.36
1884.4,106.72
1884.5,104.85
1884.6,102.92
1884.7,100.85
1884.8,98.62
1884.8,96.23
1884.9,93.505
1885,90.634
1885.1,87.59
1885.2,84.639
1885.2,82.116
1885.3,79.538
1885.4,77.259
1885.5,75.087
1885.6,73.083
1885.7,71.039
1885.8,68.862
1885.8,66.589
1885.9,64.017
1886,61.301
1886.1,58.197
1886.2,54.825
1886.2,51.657
1886.3,48.165
1886.4,44.982
1886.5,41.977
1886.6,39.427
1886.7,37.065
1886.8,34.977
1886.8,33.12
1886.9,31.348
1887,29.709
1887.1,28.077
1887.2,26.492
1887.2,25.081
1887.3,23.59
1887.4,22.28
1887.5,21.063
1887.6,20.083
1887.7,19.245
1887.8,18.565
1887.8,18.001
1887.9,17.475
1888,16.96
1888.1,16.387
1888.2,15.756
1888.2,15.115
1888.3,14.385
1888.4,13.668
1888.5,12.945
1888.6,12.336
1888.7,11.802
1888.8,11.389
1888.8,11.061
1888.9,10.799
1889,10.564
1889.1,10.333
1889.2,10.116
1889.2,9.9418
1889.3,9.7725
1889.4,9.6242
1889.5,9.5058
1889.6,9.4481
1889.7,9.4718
1889.8,9.5907
1889.8,9.7731
1889.9,10.027
1890,10.342
1890.1,10.761
1890.2,11.295
1890.2,11.896
1890.3,12.801
1890.4,14
1890.5,15.556
1890.6,17.527
1890.7,19.951
1890.8,22.873
1890.8,26.005
1890.9,29.545
1891,33.21
1891.1,37.241
1891.2,41.488
1891.2,45.483
1891.3,50.109
1891.4,54.791
1891.5,59.79
1891.6,64.765
1891.7,69.923
1891.8,75.005
1891.8,79.76
1891.9,84.513
1892,88.873
1892.1,93.049
1892.2,96.891
1892.2,100.29
1892.3,103.04
1892.4,106.3
1892.5,109.48
1892.6,112.39
1892.7,115.17
1892.8,117.79
1892.8,120.2
1892.9,122.46
1893,124.39
1893.1,126.1
1893.2,127.57
1893.2,128.7
1893.3,129.84
1893.4,130.87
1893.5,131.84
1893.6,132.62
1893.7,133.16
1893.8,133.42
1893.8,133.43
1893.9,133.08
1894,132.47
1894.1,131.66
1894.2,130.71
1894.2,129.7
1894.3,128.48
1894.4,127.19
1894.5,125.73
1894.6,124.24
1894.7,122.63
1894.8,121.01
1894.8,119.39
1894.9,117.64
1895,115.85
1895.1,113.8
1895.2,111.68
1895.2,109.69
1895.3,107.47
1895.4,105.29
1895.5,103.03
1895.6,100.84
1895.7,98.606
1895.8,96.385
1895.8,94.227
1895.9,92.005
1896,89.806
1896.1,87.452
1896.2,85.003
1896.2,82.6
1896.3,79.898
1896.4,77.185
1896.5,74.321
1896.6,71.565
1896.7,68.76
1896.8,66.001
1896.8,63.399
1896.9,60.866
1897,58.626
1897.1,56.601
1897.2,54.856
1897.2,53.42
1897.3,52.016
1897.4,50.748
1897.5,49.48
1897.6,48.346
1897.7,47.247
1897.8,46.311
1897.8,45.526
1897.9,44.805
1898,44.14
1898.1,43.501
1898.2,42.884
1898.2,42.352
1898.3,41.765
1898.4,41.135
1898.5,40.398
1898.6,39.495
1898.7,38.417
1898.8,37.145
1898.8,35.813
1898.9,34.367
1899,32.938
1899.1,31.441
1899.2,29.951
1899.2,28.648
1899.3,27.304
1899.4,26.097
1899.5,24.89
1899.6,23.764
1899.7,22.598
1899.8,21.502
1899.8,20.486
1899.9,19.51
1900,18.65
1900.1,17.838
1900.2,17.062
1900.2,16.387
1900.3,15.655
1900.4,14.968
1900.5,14.287
1900.6,13.634
1900.7,12.968
1900.8,12.288
1900.8,11.618
1900.9,10.895
1901,10.164
1901.1,9.41
1901.2,8.6827
1901.2,8.0416
1901.3,7.3909
1901.4,6.8361
1901.5,6.332
1901.6,5.963
1901.7,5.7043
1901.8,5.6054
1901.8,5.6246
1901.9,5.7585
1902,5.9994
1902.1,6.3903
1902.2,6.9385
1902.2,7.5322
1902.3,8.3308
1902.4,9.2684
1902.5,10.382
1902.6,11.648
1902.7,13.102
1902.8,14.801
1902.8,16.656
1902.9,18.798
1903,21.035
1903.1,23.522
1903.2,26.153
1903.2,28.61
1903.3,31.412
1903.4,34.212
1903.5,37.185
1903.6,40.116
1903.7,43.16
1903.8,46.183
1903.8,49.07
1903.9,52.04
1904,54.91
1904.1,57.85
1904.2,60.686
1904.2,63.2
1904.3,65.681
1904.4,67.91
1904.5,70.107
1904.6,71.881
1904.7,73.945
1904.8,75.946
1904.8,77.772
1904.9,79.504
1905,81.033
1905.1,82.464
1905.2,83.731
1905.2,84.843
1905.3,85.986
1905.4,86.982
1905.5,87.873
1905.6,88.614
1905.7,89.261
1905.8,89.592
1905.8,90.105
1905.9,90.625
1906,91.088
1906.1,91.503
1906.2,91.773
1906.2,91.872
1906.3,91.836
1906.4,91.719
1906.5,91.533
1906.6,91.349
1906.7,91.124
1906.8,90.834
1906.8,90.465
1906.9,89.997
1907,89.478
1907.1,88.911
1907.2,88.274
1907.2,87.413
1907.3,86.699
1907.4,85.952
1907.5,85.295
1907.6,84.327
1907.7,83.278
1907.8,82.224
1907.8,81.226
1907.9,80.253
1908,79.358
1908.1,78.45
1908.2,77.527
1908.2,76.623
1908.3,75.593
1908.4,74.547
1908.5,73.451
1908.6,72.401
1908.7,71.316
1908.8,70.175
1908.8,69.1
1908.9,68.056
1909,67.11
1909.1,66.149
1909.2,65.15
1909.2,64.177
1909.3,62.919
1909.4,61.479
1909.5,59.773
1909.6,57.962
1909.7,55.964
1909.8,53.849
1909.8,51.686
1909.9,49.359
1910,47.058
1910.1,44.682
1910.2,42.33
1910.2,40.204
1910.3,37.914
1910.4,35.74
1910.5,33.487
1910.6,31.248
1910.7,28.85
1910.8,26.442
1910.8,24.158
1910.9,21.931
1911,19.931
1911.1,18.077
1911.2,16.424
1911.2,15.075
1911.3,13.734
1911.4,12.574
1911.5,11.469
1911.6,10.505
1911.7,9.5875
1911.8,8.7979
1911.8,8.1627
1911.9,7.6123
1912,7.1923
1912.1,6.8456
1912.2,6.5307
1912.2,6.2251
1912.3,5.9086
1912.4,5.6283
1912.5,5.3769
1912.6,5.1732
1912.7,4.9962
1912.8,4.8304
1912.8,4.6849
1912.9,4.5448
1913,4.4274
1913.1,4.324
1913.2,4.262
1913.2,4.2402
1913.3,4.2796
1913.4,4.3892
1913.5,4.5583
1913.6,4.8214
1913.7,5.1594
1913.8,5.6204
1913.8,6.1859
1913.9,6.9481
1914,7.9068
1914.1,9.2224
1914.2,10.91
1914.2,12.689
1914.3,14.992
1914.4,17.539
1914.5,20.429
1914.6,23.586
1914.7,27.11
1914.8,30.919
1914.8,34.686
1914.9,38.563
1915,42.247
1915.1,46.015
1915.2,49.812
1915.2,53.341
1915.3,57.378
1915.4,61.363
1915.5,65.515
1915.6,69.435
1915.7,73.341
1915.8,76.941
1915.8,80.06
1915.9,83.002
1916,85.552
1916.1,87.39
1916.2,89.45
1916.2,91.495
1916.3,93.888
1916.4,96.072
1916.5,98.245
1916.6,100.32
1916.7,102.46
1916.8,104.59
1916.8,106.55
1916.9,108.41
1917,110.02
1917.1,111.49
1917.2,112.82
1917.2,114.01
1917.3,115.27
1917.4,116.47
1917.5,117.69
1917.6,118.84
1917.7,120.01
1917.8,121.14
1917.8,122.18
1917.9,122.41
1918,123.23
1918.1,124.01
1918.2,124.67
1918.2,125.01
1918.3,125.15
1918.4,124.99
1918.5,124.38
1918.6,123.46
1918.7,122.1
1918.8,120.48
1918.8,118.72
1918.9,116.74
1919,114.69
1919.1,112.84
1919.2,110.98
1919.2,109.23
1919.3,106.73
1919.4,104.13
1919.5,101.26
1919.6,98.239
1919.7,94.973
1919.8,91.689
1919.8,88.53
1919.9,85.344
1920,82.371
1920.1,79.409
1920.2,76.531
1920.2,73.922
1920.3,71.193
1920.4,68.615
1920.5,66.047
1920.6,63.655
1920.7,61.315
1920.8,59.026
1920.8,56.878
1920.9,54.603
1921,52.736
1921.1,50.881
1921.2,49.078
1921.2,47.479
1921.3,45.741
1921.4,44.063
1921.5,42.307
1921.6,40.513
1921.7,38.583
1921.8,36.568
1921.8,34.603
1921.9,32.576
1922,30.64
1922.1,28.684
1922.2,26.769
1922.2,25.048
1922.3,23.189
1922.4,21.458
1922.5,19.721
1922.6,18.176
1922.7,16.716
1922.8,15.473
1922.8,14.44
1922.9,13.527
1923,12.753
1923.1,12.087
1923.2,11.571
1923.2,11.245
1923.3,11.085
1923.4,11.173
1923.5,11.489
1923.6,12.053
1923.7,12.834
1923.8,13.849
1923.8,15.015
1923.9,16.303
1924,17.629
1924.1,19.062
1924.2,20.557
1924.2,22.033
1924.3,23.762
1924.4,25.618
1924.5,27.722
1924.6,30.024
1924.7,33.17
1924.8,36.139
1924.8,39.23
1924.9,42.723
1925,46.324
1925.1,50.192
1925.2,54.116
1925.2,57.675
1925.3,61.497
1925.4,65.047
1925.5,68.548
1925.6,71.812
1925.7,75.072
1925.8,78.34
1925.8,81.603
1925.9,85.046
1926,88.439
1926.1,91.956
1926.2,95.433
1926.2,98.394
1926.3,101.42
1926.4,104
1926.5,106.26
1926.6,108.06
1926.7,109.41
1926.8,110.44
1926.8,111.16
1926.9,111.66
1927,112.06
1927.1,112.53
1927.2,113.14
1927.2,113.86
1927.3,114.82
1927.4,115.77
1927.5,116.95
1927.6,118.12
1927.7,119.23
1927.8,120.14
1927.8,120.74
1927.9,121
1928,120.93
1928.1,120.59
1928.2,120.02
1928.2,119.4
1928.3,118.74
1928.4,118.15
1928.5,117.68
1928.6,117.19
1928.7,115.84
1928.8,115.14
1928.8,114.28
1928.9,113.05
1929,111.54
1929.1,109.63
1929.2,107.39
1929.2,105.1
1929.3,102.3
1929.4,99.39
1929.5,96.246
1929.6,93.168
1929.7,90.024
1929.8,86.989
1929.8,84.168
1929.9,81.371
1930,78.786
1930.1,76.212
1930.2,73.679
1930.2,71.358
1930.3,68.721
1930.4,66.085
1930.5,63.273
1930.6,60.456
1930.7,57.565
1930.8,54.707
1930.8,52.071
1930.9,49.528
1931,47.209
1931.1,44.937
1931.2,42.795
1931.2,41.016
1931.3,39.211
1931.4,37.554
1931.5,36.023
1931.6,34.558
1931.7,33.018
1931.8,31.431
1931.8,29.866
1931.9,28.245
1932,26.752
1932.1,25.353
1932.2,24.104
1932.2,23.021
1932.3,21.97
1932.4,21.046
1932.5,20.165
1932.6,19.359
1932.7,18.528
1932.8,17.655
1932.8,16.768
1932.9,15.808
1933,14.881
1933.1,13.955
1933.2,13.109
1933.2,12.438
1933.3,11.824
1933.4,11.357
1933.5,10.973
1933.6,10.724
1933.7,10.53
1933.8,10.42
1933.8,10.355
1933.9,10.35
1934,10.437
1934.1,10.707
1934.2,11.209
1934.2,11.858
1934.3,12.901
1934.4,14.259
1934.5,15.95
1934.6,17.905
1934.7,20.18
1934.8,22.823
1934.8,25.689
1934.9,28.991
1935,32.491
1935.1,36.495
1935.2,40.875
1935.2,45.044
1935.3,49.888
1935.4,54.799
1935.5,60.031
1935.6,65.277
1935.7,70.806
1935.8,76.443
1935.8,81.981
1935.9,87.8
1936,93.486
1936.1,99.331
1936.2,105.08
1936.2,110.1
1936.3,115.67
1936.4,120.96
1936.5,126.21
1936.6,131.03
1936.7,135.63
1936.8,139.76
1936.8,143.28
1936.9,146.35
1937,148.89
1937.1,151.2
1937.2,153.25
1937.2,155.19
1937.3,157.35
1937.4,159.48
1937.5,161.69
1937.6,163.75
1937.7,165.71
1937.8,167.36
1937.8,168.56
1937.9,169.32
1938,169.57
1938.1,169.34
1938.2,168.72
1938.2,168
1938.3,167.17
1938.4,166.38
1938.5,165.63
1938.6,164.98
1938.7,164.36
1938.8,163.78
1938.8,163.13
1938.9,162.26
1939,161.16
1939.1,159.64
1939.2,157.76
1939.2,155.75
1939.3,153.21
1939.4,150.69
1939.5,148.04
1939.6,145.45
1939.7,142.76
1939.8,140.12
1939.8,137.6
1939.9,134.95
1940,132.32
1940.1,129.4
1940.2,126.21
1940.2,122.97
1940.3,119.3
1940.4,115.61
1940.5,111.8
1940.6,108.27
1940.7,105.04
1940.8,102.12
1940.8,99.586
1940.9,97.286
1941,95.269
1941.1,93.326
1941.2,91.417
1941.2,89.639
1941.3,87.517
1941.4,85.283
1941.5,82.789
1941.6,80.243
1941.7,77.504
1941.8,74.757
1941.8,72.154
1941.9,69.529
1942,67.091
1942.1,64.957
1942.2,62.521
1942.2,60.346
1942.3,57.866
1942.4,55.347
1942.5,52.606
1942.6,49.9
1942.7,47.053
1942.8,44.298
1942.8,41.751
1942.9,39.266
1943,36.979
1943.1,34.751
1943.2,32.653
1943.2,30.87
1943.3,29.054
1943.4,27.456
1943.5,25.965
1943.6,24.637
1943.7,23.363
1943.8,22.174
1943.8,21.156
1943.9,20.235
1944,19.514
1944.1,19.009
1944.2,18.802
1944.2,18.836
1944.3,19.227
1944.4,19.983
1944.5,21.053
1944.6,22.456
1944.7,24.206
1944.8,26.327
1944.8,28.655
1944.9,31.471
1945,34.546
1945.1,38.211
1945.2,42.406
1945.2,46.548
1945.3,51.578
1945.4,56.785
1945.5,62.414
1945.6,68.176
1945.7,74.314
1945.8,80.732
1945.8,87.14
1945.9,93.943
1946,100.62
1946.1,107.69
1946.2,114.52
1946.2,120.73
1946.3,127.66
1946.4,134.42
1946.5,141.42
1946.6,148.19
1946.7,155
1946.8,161.56
1946.8,166.7
1946.9,172.37
1947,177.42
1947.1,182.26
1947.2,186.6
1947.2,190.07
1947.3,193.26
1947.4,195.84
1947.5,197.92
1947.6,199.69
1947.7,201.22
1947.8,202.43
1947.8,203.39
1947.9,204.27
1948,204.91
1948.1,205.47
1948.2,205.73
1948.2,205.71
1948.3,205.4
1948.4,204.94
1948.5,204.14
1948.6,203.13
1948.7,201.86
1948.8,200.5
1948.8,199.14
1948.9,198.14
1949,196.67
1949.1,194.85
1949.2,192.62
1949.2,190.25
1949.3,187.27
1949.4,184.16
1949.5,180.79
1949.6,177.42
1949.7,174.37
1949.8,170.76
1949.8,167.07
1949.9,162.92
1950,158.57
1950.1,153
1950.2,147.98
1950.2,143.25
1950.3,137.96
1950.4,132.88
1950.5,127.78
1950.6,123.07
1950.7,118.58
1950.8,114.31
1950.8,110.33
1950.9,106.35
1951,102.5
1951.1,98.48
1951.2,94.401
1951.2,90.731
1951.3,86.739
1951.4,83.037
1951.5,79.453
1951.6,76.266
1951.7,73.343
1951.8,70.71
1951.8,68.408
1951.9,66.17
1952,64.031
1952.1,61.736
1952.2,59.278
1952.2,56.81
1952.3,54.036
1952.4,51.292
1952.5,48.496
1952.6,45.891
1952.7,43.378
1952.8,40.976
1952.8,38.548
1952.9,36.475
1953,34.552
1953.1,32.625
1953.2,30.708
1953.2,28.97
1953.3,26.965
1953.4,24.96
1953.5,22.86
1953.6,20.871
1953.7,18.91
1953.8,17.15
1953.8,15.652
1953.9,14.353
1954,13.316
1954.1,12.473
1954.2,11.855
1954.2,11.459
1954.3,11.29
1954.4,11.407
1954.5,11.781
1954.6,12.568
1954.7,13.803
1954.8,15.704
1954.8,18.161
1954.9,21.374
1955,25.069
1955.1,29.584
1955.2,34.826
1955.2,40.086
1955.3,46.523
1955.4,53.364
1955.5,60.813
1955.6,69.597
1955.7,77.899
1955.8,86.474
1955.8,95.111
1955.9,104.36
1956,113.42
1956.1,122.71
1956.2,131.8
1956.2,140.07
1956.3,148.79
1956.4,155.95
1956.5,164.31
1956.6,172.3
1956.7,180.46
1956.8,188.31
1956.8,195.57
1956.9,202.43
1957,208.54
1957.1,214.12
1957.2,219.12
1957.2,223.26
1957.3,227.5
1957.4,231.28
1957.5,235
1957.6,237.31
1957.7,240.51
1957.8,243.34
1957.8,245.69
1957.9,247.65
1958,249.12
1958.1,250.18
1958.2,250.95
1958.2,251.49
1958.3,251.84
1958.4,251.93
1958.5,251.71
1958.6,251.17
1958.7,249.98
1958.8,248.16
1958.8,245.74
1958.9,242.7
1959,239.3
1959.1,235.42
1959.2,231.3
1959.2,227.5
1959.3,223.71
1959.4,219.61
1959.5,215.61
1959.6,211.17
1959.7,206.44
1959.8,201.54
1959.8,196.61
1959.9,191.33
1960,186.05
1960.1,180.38
1960.2,174.46
1960.2,168.76
1960.3,162.59
1960.4,156.69
1960.5,150.75
1960.6,145.16
1960.7,139.61
1960.8,134.21
1960.8,129.1
1960.9,123.91
1961,118.95
1961.1,113.65
1961.2,108.48
1961.2,103.8
1961.3,98.747
1961.4,93.992
1961.5,89.17
1961.6,84.848
1961.7,80.756
1961.8,77.167
1961.8,74.035
1961.9,71.067
1962,68.358
1962.1,65.69
1962.2,63.126
1962.2,60.898
1962.3,58.533
1962.4,56.355
1962.5,54.227
1962.6,52.393
1962.7,50.717
1962.8,49.326
1962.8,48.161
1962.9,47.056
1963,45.975
1963.1,44.786
1963.2,43.47
1963.2,42.179
1963.3,40.68
1963.4,39.196
1963.5,37.678
1963.6,36.198
1963.7,34.683
1963.8,33.146
1963.8,31.654
1963.9,30.165
1964,28.789
1964.1,27.426
1964.2,26.083
1964.2,24.818
1964.3,23.485
1964.4,22.256
1964.5,21.029
1964.6,20.009
1964.7,19.121
1964.8,18.467
1964.8,18.006
1964.9,17.81
1965,17.849
1965.1,18.184
1965.2,18.835
1965.2,19.653
1965.3,20.916
1965.4,22.501
1965.5,24.444
1965.6,26.653
1965.7,29.134
1965.8,31.862
1965.8,34.648
1965.9,37.685
1966,40.785
1966.1,44.242
1966.2,47.994
1966.2,51.595
1966.3,55.853
1966.4,60.189
1966.5,64.822
1966.6,69.408
1966.7,74.162
1966.8,78.87
1966.8,83.396
1966.9,88.057
1967,92.562
1967.1,97.143
1967.2,101.57
1967.2,105.45
1967.3,109.58
1967.4,113.38
1967.5,117.14
1967.6,120.6
1967.7,124.06
1967.8,127.32
1967.8,130.23
1967.9,133
1968,135.41
1968.1,137.65
1968.2,139.72
1968.2,141.59
1968.3,143.51
1968.4,145.25
1968.5,146.89
1968.6,148.18
1968.7,149.19
1968.8,149.82
1968.8,150.15
1968.9,150.19
1969,150.08
1969.1,149.81
1969.2,149.52
1969.2,149.35
1969.3,149.25
1969.4,149.24
1969.5,149.24
1969.6,149.19
1969.7,149.03
1969.8,148.73
1969.8,148.24
1969.9,147.5
1970,146.58
1970.1,145.38
1970.2,143.93
1970.2,142.47
1970.3,140.68
1970.4,138.82
1970.5,136.86
1970.6,134.78
1970.7,132.5
1970.8,129.91
1970.8,127.2
1970.9,124.2
1971,121.18
1971.1,118.03
1971.2,115
1971.2,112.42
1971.3,109.82
1971.4,107.66
1971.5,105.69
1971.6,104.16
1971.7,102.76
1971.8,101.51
1971.8,100.35
1971.9,99.083
1972,97.819
1972.1,96.497
1972.2,95.183
1972.2,94.029
1972.3,92.785
1972.4,91.482
1972.5,90.035
1972.6,88.39
1972.7,86.51
1972.8,84.363
1972.8,82.074
1972.9,79.381
1973,76.517
1973.1,73.304
1973.2,69.974
1973.2,66.955
1973.3,63.769
1973.4,60.94
1973.5,58.288
1973.6,56.128
1973.7,54.225
1973.8,52.757
1973.8,51.59
1973.9,50.556
1974,49.586
1974.1,48.53
1974.2,47.329
1974.2,46.11
1974.3,44.652
1974.4,43.215
1974.5,41.833
1974.6,40.591
1974.7,39.431
1974.8,38.312
1974.8,37.256
1974.9,36.141
1975,35.013
1975.1,33.752
1975.2,32.361
1975.2,30.995
1975.3,29.38
1975.4,27.77
1975.5,26.092
1975.6,24.618
1975.7,23.275
1975.8,22.205
1975.8,21.423
1975.9,20.83
1976,20.482
1976.1,20.313
1976.2,20.258
1976.2,20.26
1976.3,20.326
1976.4,20.467
1976.5,20.694
1976.6,21.098
1976.7,21.737
1976.8,22.675
1976.8,23.827
1976.9,25.361
1977,27.112
1977.1,29.317
1977.2,32.009
1977.2,34.781
1977.3,38.433
1977.4,42.467
1977.5,46.959
1977.6,51.758
1977.7,57.054
1977.8,62.812
1977.8,68.714
1977.9,75.151
1978,81.679
1978.1,88.73
1978.2,95.982
1978.2,102.6
1978.3,110.01
1978.4,117.19
1978.5,124.62
1978.6,131.75
1978.7,139.13
1978.8,146.48
1978.8,153.54
1978.9,160.66
1979,167.26
1979.1,173.6
1979.2,179.4
1979.2,184.26
1979.3,189.25
1979.4,193.63
1979.5,197.8
1979.6,201.27
1979.7,204.45
1979.8,207.08
1979.8,209.24
1979.9,211.29
1980,213.06
1980.1,214.57
1980.2,214.77
1980.2,215.53
1980.3,216.05
1980.4,216.3
1980.5,216.3
1980.6,216.03
1980.7,215.4
1980.8,214.52
1980.8,213.45
1980.9,212.2
1981,210.89
1981.1,209.44
1981.2,207.87
1981.2,206.26
1981.3,204.25
1981.4,202.06
1981.5,199.58
1981.6,197.04
1981.7,194.22
1981.8,191.37
1981.8,188.58
1981.9,185.48
1982,182.27
1982.1,178.76
1982.2,175.1
1982.2,171.62
1982.3,167.65
1982.4,163.65
1982.5,159.31
1982.6,154.89
1982.7,150.14
1982.8,145.27
1982.8,140.47
1982.9,135.56
1983,130.81
1983.1,125.94
1983.2,121.13
1983.2,116.89
1983.3,112.4
1983.4,108.29
1983.5,104.22
1983.6,100.38
1983.7,96.318
1983.8,92.131
1983.8,87.943
1983.9,83.514
1984,79.171
1984.1,74.639
1984.2,70.109
1984.2,65.963
1984.3,61.683
1984.4,57.735
1984.5,53.846
1984.6,50.34
1984.7,46.976
1984.8,43.864
1984.8,40.973
1984.9,38.041
1985,35.179
1985.1,32.27
1985.2,29.53
1985.2,27.186
1985.3,24.967
1985.4,23.202
1985.5,21.683
1985.6,20.546
1985.7,19.642
1985.8,18.996
1985.8,18.517
1985.9,18.09
1986,17.672
1986.1,17.22
1986.2,16.805
1986.2,16.505
1986.3,16.304
1986.4,16.289
1986.5,16.462
1986.6,16.909
1986.7,17.625
1986.8,18.666
1986.8,19.878
1986.9,21.335
1987,22.902
1987.1,24.785
1987.2,27.023
1987.2,29.34
1987.3,32.319
1987.4,35.723
1987.5,39.721
1987.6,44.192
1987.7,50.416
1987.8,55.888
1987.8,61.48
1987.9,67.632
1988,73.896
1988.1,80.643
1988.2,87.55
1988.2,94.111
1988.3,101.15
1988.4,107.96
1988.5,115
1988.6,121.85
1988.7,128.95
1988.8,136.04
1988.8,142.8
1988.9,149.51
1989,155.55
1989.1,161.19
1989.2,166.16
1989.2,170.17
1989.3,174.03
1989.4,177.35
1989.5,180.39
1989.6,182.95
1989.7,185.22
1989.8,187.13
1989.8,188.67
1989.9,189.96
1990,190.91
1990.1,191.61
1990.2,192.05
1990.2,191.98
1990.3,192.12
1990.4,192.08
1990.5,191.99
1990.6,191.46
1990.7,190.68
1990.8,189.84
1990.8,188.91
1990.9,187.9
1991,186.99
1991.1,185.97
1991.2,184.76
1991.2,183.35
1991.3,181.41
1991.4,179.1
1991.5,176.26
1991.6,173.15
1991.7,169.71
1991.8,166.15
1991.8,162.65
1991.9,159
1992,155.47
1992.1,151.77
1992.2,147.95
1992.2,144.21
1992.3,140.04
1992.4,135.88
1992.5,131.46
1992.6,127.06
1992.7,122.42
1992.8,117.7
1992.8,113.15
1992.9,108.57
1993,104.3
1993.1,100.07
1993.2,96.074
1993.2,92.619
1993.3,88.907
1993.4,85.406
1993.5,81.858
1993.6,78.497
1993.7,74.894
1993.8,71.283
1993.8,67.809
1993.9,64.314
1994,61.08
1994.1,58.02
1994.2,55.274
1994.2,52.965
1994.3,50.603
1994.4,48.456
1994.5,46.334
1994.6,44.375
1994.7,42.4
1994.8,40.472
1994.8,38.643
1994.9,36.798
1995,35.048
1995.1,33.296
1995.2,31.62
1995.2,30.171
1995.3,28.634
1995.4,27.181
1995.5,25.682
1995.6,24.212
1995.7,22.67
1995.8,21.166
1995.8,19.806
1995.9,18.492
1996,17.337
1996.1,16.29
1996.2,15.405
1996.2,14.703
1996.3,14.143
1996.4,13.793
1996.5,13.605
1996.6,13.658
1996.7,13.924
1996.8,14.473
1996.8,15.239
1996.9,16.354
1997,17.655
1997.1,19.306
1997.2,21.264
1997.2,23.199
1997.3,25.653
1997.4,28.329
1997.5,31.344
1997.6,34.618
1997.7,38.249
1997.8,42.206
1997.8,46.245
1997.9,50.571
1998,54.803
1998.1,59.148
1998.2,63.206
1998.2,66.943
1998.3,71.118
1998.4,75.188
1998.5,79.404
1998.6,83.507
1998.7,87.764
1998.8,92.021
1998.8,96.058
1998.9,100.11
1999,103.93
1999.1,107.79
1999.2,111.49
1999.2,114.93
1999.3,118.69
1999.4,122.25
1999.5,125.78
1999.6,128.99
1999.7,132.04
1999.8,134.8
1999.8,137.22
1999.9,139.58
2000,141.7
2000.1,143.89
2000.2,146
2000.2,147.89
2000.3,149.71
2000.4,151.27
2000.5,152.69
2000.6,153.77
2000.7,154.73
2000.8,155.62
2000.8,156.49
2000.9,157.43
2001,158.31
2001.1,159.18
2001.2,159.94
2001.2,160.52
2001.3,161.06
2001.4,161.49
2001.5,161.87
2001.6,162.18
2001.7,162.44
2001.8,163.01
2001.8,163.26
2001.9,163.41
2002,163.46
2002.1,163.21
2002.2,162.66
2002.2,161.71
2002.3,160.29
2002.4,158.48
2002.5,156.15
2002.6,153.49
2002.7,150.2
2002.8,146.61
2002.8,142.86
2002.9,138.76
2003,134.61
2003.1,130.21
2003.2,125.87
2003.2,121.74
2003.3,117.12
2003.4,112.64
2003.5,108.03
2003.6,103.71
2003.7,99.425
2003.8,95.405
2003.8,91.775
2003.9,88.251
2004,85.082
2004.1,81.998
2004.2,79.037
2004.2,76.336
2004.3,73.529
2004.4,70.919
2004.5,68.34
2004.6,66.046
2004.7,63.848
2004.8,61.842
2004.8,60.049
2004.9,58.309
2005,56.622
2005.1,54.802
2005.2,52.9
2005.2,51.143
2005.3,49.155
2005.4,47.24
2005.5,45.302
2005.6,43.502
2005.7,41.719
2005.8,40.06
2005.8,38.564
2005.9,37.123
2006,35.791
2006.1,34.438
2006.2,33.062
2006.2,31.758
2006.3,30.253
2006.4,28.787
2006.5,27.284
2006.6,25.911
2006.7,24.578
2006.8,23.365
2006.8,22.279
2006.9,21.211
2007,20.194
2007.1,19.126
2007.2,18.052
2007.2,17.092
2007.3,16.035
2007.4,15.004
2007.5,13.938
2007.6,12.945
2007.7,11.958
2007.8,11.003
2007.8,10.102
2007.9,9.1885
2008,8.3483
2008.1,7.5511
2008.2,6.8363
2008.2,6.2362
2008.3,5.676
2008.4,5.2041
2008.5,4.7638
2008.6,4.4042
2008.7,4.1048
2008.8,3.8992
2008.8,3.7775
2008.9,3.7563
2009,3.831
2009.1,4.0487
2009.2,4.4173
2009.2,4.828
2009.3,5.4246
2009.4,6.1137
2009.5,6.9145
2009.6,7.8229
2009.7,8.8603
2009.8,10.03
2009.8,11.246
2009.9,12.583
2010,13.966
2010.1,15.551
2010.2,17.348
2010.2,19.141
2010.3,21.327
2010.4,23.622
2010.5,26.11
2010.6,28.661
2010.7,31.39
2010.8,34.266
2010.8,37.186
2010.9,40.376
2011,43.587
2011.1,46.998
2011.2,50.41
2011.2,53.438
2011.3,56.716
2011.4,59.804
2011.5,62.951
2011.6,65.881
2011.7,68.813
2011.8,71.58
2011.8,74.076
2011.9,76.53
2012,78.706
2012.1,80.674
2012.2,82.356
2012.2,83.768
2012.3,85.049
2012.4,86.107
2012.5,87.083
2012.6,87.822
2012.7,88.385
2012.8,88.776
2012.8,89.132
2012.9,89.656
2013,90.366
2013.1,91.378
2013.2,92.631
2013.2,93.833
2013.3,95.262
2013.4,96.628
2013.5,97.947
2013.6,99.204
2013.7,100.47
2013.8,101.71
2013.8,102.88
2013.9,104.04
2014,105.05
2014.1,105.82
2014.2,106.23
2014.2,106.37
2014.3,106.13
2014.4,105.49
2014.5,104.53
2014.6,103.18
2014.7,101.52
2014.8,99.464
2014.8,97.188
2014.9,94.586
2015,91.92
2015.1,89.081
2015.2,86.192
2015.2,83.552
2015.3,80.597
2015.4,77.707
2015.5,74.707
2015.6,71.809
2015.7,68.821
2015.8,65.87
2015.8,63.071
2015.9,60.246
2016,57.611
2016.1,55.011
2016.2,52.483
2016.2,50.157
2016.3,47.689
2016.4,45.307
2016.5,42.846
2016.6,40.463
2016.7,37.998
2016.8,35.533
2016.8,33.147
2016.9,30.681
2017,28.294
2017.1,25.829
2017.2,23.366
2017.2,21.146
2017.3,18.695


==> Revised CLEANN/d_sundata.dat <==
1.0007,6.8644e+05,3.2925e-09,945.58,1.6407,4348.2
1.0007,6.8657e+05,3.4691e-09,996.28,1.6414,4348.5
1.0007,6.8671e+05,3.6565e-09,1050.1,1.642,4348.8
1.0007,6.8684e+05,3.8556e-09,1107.3,1.6426,4349.2
1.0007,6.8698e+05,4.0668e-09,1168,1.6432,4349.6
1.0007,6.8712e+05,4.291e-09,1232.4,1.6439,4350
1.0007,6.8726e+05,4.5288e-09,1300.8,1.6445,4350.5
1.0007,6.8741e+05,4.781e-09,1373.3,1.645,4351.1
1.0006,6.8755e+05,5.0485e-09,1450.3,1.6456,4351.7
1.0006,6.877e+05,5.3321e-09,1531.9,1.6461,4352.4
1.0006,6.8785e+05,5.6328e-09,1618.5,1.6467,4353.1
1.0006,6.8801e+05,5.9514e-09,1710.3,1.6472,4353.9
1.0006,6.8818e+05,6.2891e-09,1807.6,1.6477,4354.9
1.0006,6.8834e+05,6.647e-09,1910.8,1.6482,4355.9
1.0006,6.8852e+05,7.0261e-09,2020.2,1.6487,4357
1.0006,6.887e+05,7.4276e-09,2136.2,1.6491,4358.3
1.0006,6.8889e+05,7.8529e-09,2259.2,1.6496,4359.6
1.0006,6.8909e+05,8.3033e-09,2389.5,1.65,4361.2
1.0006,6.893e+05,8.7801e-09,2527.6,1.6505,4362.9
1.0006,6.8952e+05,9.2849e-09,2674,1.6508,4364.7
1.0005,6.8973e+05,9.8192e-09,2829.1,1.6512,4366.8
1.0005,6.8996e+05,1.0385e-08,2993.5,1.6514,4369.1
1.0005,6.9017e+05,1.0983e-08,3167.7,1.6515,4371.7
1.0005,6.9039e+05,1.1616e-08,3352.4,1.6516,4374.5
1.0005,6.9061e+05,1.2286e-08,3548,1.6515,4377.5
1.0005,6.9085e+05,1.2994e-08,3755.2,1.6515,4381
1.0005,6.9112e+05,1.3742e-08,3974.8,1.6514,4384.7
1.0005,6.9139e+05,1.4533e-08,4207.4,1.6512,4388.9
1.0005,6.9167e+05,1.5369e-08,4453.8,1.6509,4393.5
1.0005,6.9198e+05,1.6251e-08,4714.7,1.6505,4398.5
1.0005,6.9233e+05,1.7183e-08,4991,1.6502,4404
1.0005,6.9275e+05,1.8165e-08,5283.6,1.6499,4410.1
1.0004,6.9322e+05,1.9201e-08,5593.1,1.6498,4416.8
1.0004,6.9376e+05,2.0292e-08,5920.6,1.6496,4424.1
1.0004,6.9437e+05,2.1441e-08,6266.9,1.6496,4432.1
1.0004,6.9503e+05,2.265e-08,6633.2,1.6495,4440.9
1.0004,6.9575e+05,2.3921e-08,7020.3,1.6494,4450.5
1.0004,6.9654e+05,2.5257e-08,7429.5,1.6493,4460.9
1.0004,6.974e+05,2.6659e-08,7861.8,1.6492,4472.2
1.0004,6.9834e+05,2.813e-08,8318.4,1.6492,4484.6
1.0004,6.9936e+05,2.9673e-08,8800.6,1.6491,4498
1.0004,7.0044e+05,3.1289e-08,9309.5,1.649,4512.4
1.0004,7.0161e+05,3.2981e-08,9846.5,1.6488,4528
1.0003,7.0284e+05,3.475e-08,10413,1.6485,4544.8
1.0003,7.0416e+05,3.66e-08,11011,1.6482,4562.9
1.0003,7.0557e+05,3.8533e-08,11641,1.6479,4582.1
1.0003,7.0706e+05,4.0552e-08,12305,1.6475,4602.7
1.0003,7.0865e+05,4.266e-08,13006,1.6471,4624.6
1.0003,7.1032e+05,4.4863e-08,13746,1.6467,4647.7
1.0003,7.1208e+05,4.7163e-08,14526,1.6463,4672.1
1.0003,7.1392e+05,4.9564e-08,15349,1.6458,4697.7
1.0003,7.1583e+05,5.2069e-08,16216,1.6453,4724.5
1.0003,7.1782e+05,5.4686e-08,17131,1.6448,4752.3
1.0003,7.1986e+05,5.7421e-08,18097,1.6442,4781.2
1.0002,7.2195e+05,6.0283e-08,19116,1.6437,4810.9
1.0002,7.2409e+05,6.3284e-08,20194,1.643,4841.3
1.0002,7.2625e+05,6.6434e-08,21335,1.6423,4872.4
1.0002,7.2842e+05,6.9735e-08,22539,1.6416,4903.9
1.0002,7.306e+05,7.3192e-08,23809,1.6409,4935.7
1.0002,7.3278e+05,7.6819e-08,25150,1.6401,4967.7
1.0002,7.3494e+05,8.0631e-08,26567,1.6393,4999.7
1.0002,7.3729e+05,8.4633e-08,28064,1.6394,5031.6
1.0002,7.3979e+05,8.8817e-08,29644,1.6397,5063.4
1.0002,7.4235e+05,9.32e-08,31314,1.6402,5094.9
1.0002,7.448e+05,9.7804e-08,33073,1.6405,5126.3
1.0001,7.4702e+05,1.0266e-07,34923,1.6405,5157.6
1.0001,7.491e+05,1.0778e-07,36872,1.6402,5188.9
1.0001,7.5122e+05,1.1313e-07,38926,1.6401,5220.5
1.0001,7.5349e+05,1.187e-07,41092,1.6401,5252.6
1.0001,7.5588e+05,1.245e-07,43373,1.6401,5285.5
1.0001,7.583e+05,1.3055e-07,45773,1.6401,5319.5
1.0001,7.608e+05,1.3684e-07,48294,1.64,5354.9
1.0001,7.6347e+05,1.4332e-07,50937,1.64,5392.1
1.0001,7.6626e+05,1.4999e-07,53700,1.64,5431.3
1.0001,7.691e+05,1.5686e-07,56584,1.6397,5472.8
1,7.7212e+05,1.6386e-07,59585,1.6394,5516.7
1,7.755e+05,1.7091e-07,62699,1.6393,5563.2
1,7.7906e+05,1.7802e-07,65918,1.6391,5612.5
1,7.8243e+05,1.8527e-07,69231,1.6383,5664.6
1,7.8575e+05,1.9258e-07,72625,1.6371,5719.6
1,7.8926e+05,1.998e-07,76085,1.6358,5777.5
1,7.9064e+05,2.0253e-07,77423,1.6352,5800.4
0.99999,7.9206e+05,2.0524e-07,78768,1.6347,5823.8
0.99999,7.9351e+05,2.0792e-07,80118,1.634,5847.5
0.99999,7.95e+05,2.1055e-07,81471,1.6334,5871.6
0.99998,7.9653e+05,2.1315e-07,82827,1.6327,5896.1
0.99998,7.9809e+05,2.157e-07,84182,1.632,5921
0.99998,7.9965e+05,2.1821e-07,85537,1.6312,5946.3
0.99997,8.012e+05,2.2068e-07,86888,1.6304,5971.9
0.99997,8.0274e+05,2.2311e-07,88234,1.6294,5997.9
0.99997,8.0426e+05,2.255e-07,89572,1.6284,6024.3
0.99996,8.0578e+05,2.2783e-07,90901,1.6274,6051
0.99996,8.073e+05,2.301e-07,92220,1.6262,6078
0.99996,8.0882e+05,2.3231e-07,93525,1.625,6105.3
0.99995,8.1034e+05,2.3446e-07,94815,1.6237,6132.9
0.99995,8.1184e+05,2.3653e-07,96089,1.6224,6160.7
0.99995,8.1334e+05,2.3852e-07,97343,1.6209,6188.8
0.99995,8.1482e+05,2.4044e-07,98577,1.6194,6217
0.99994,8.1628e+05,2.4228e-07,99789,1.6178,6245.5
0.99994,8.1772e+05,2.4404e-07,1.0098e+05,1.616,6274
0.99994,8.1915e+05,2.4573e-07,1.0214e+05,1.6142,6302.7
0.99994,8.2055e+05,2.4733e-07,1.0328e+05,1.6124,6331.5
0.99993,8.2193e+05,2.4884e-07,1.0439e+05,1.6104,6360.3
0.99993,8.2329e+05,2.5028e-07,1.0547e+05,1.6084,6389.1
0.99993,8.2461e+05,2.5164e-07,1.0652e+05,1.6063,6418
0.99993,8.2591e+05,2.5291e-07,1.0755e+05,1.6041,6446.7
0.99993,8.2717e+05,2.5411e-07,1.0854e+05,1.6018,6475.4
0.99992,8.2839e+05,2.5523e-07,1.0951e+05,1.5994,6504
0.99992,8.2959e+05,2.5628e-07,1.1044e+05,1.597,6532.6
0.99992,8.3076e+05,2.5726e-07,1.1135e+05,1.5945,6561
0.99992,8.319e+05,2.5817e-07,1.1224e+05,1.5919,6589.4
0.99992,8.3301e+05,2.5902e-07,1.131e+05,1.5893,6617.8
0.99991,8.341e+05,2.5982e-07,1.1393e+05,1.5865,6646.3
0.99991,8.3516e+05,2.6056e-07,1.1475e+05,1.5837,6674.8
0.99991,8.3619e+05,2.6124e-07,1.1555e+05,1.5808,6703.4
0.99991,8.3721e+05,2.6188e-07,1.1634e+05,1.5777,6732.3
0.99991,8.382e+05,2.6248e-07,1.1712e+05,1.5746,6761.4
0.99991,8.3918e+05,2.6304e-07,1.1789e+05,1.5713,6791
0.9999,8.4016e+05,2.6357e-07,1.1866e+05,1.5679,6821.2
0.9999,8.4113e+05,2.6406e-07,1.1942e+05,1.5644,6852.1
0.9999,8.421e+05,2.6453e-07,1.202e+05,1.5606,6883.9
0.9999,8.4306e+05,2.6496e-07,1.2098e+05,1.5567,6916.6
0.9999,8.4402e+05,2.6538e-07,1.2177e+05,1.5525,6950.5
0.9999,8.4497e+05,2.6577e-07,1.2257e+05,1.5481,6985.5
0.9999,8.459e+05,2.6615e-07,1.234e+05,1.5434,7021.8
0.99989,8.4684e+05,2.6651e-07,1.2424e+05,1.5384,7059.5
0.99989,8.4777e+05,2.6686e-07,1.251e+05,1.5331,7098.6
0.99989,8.487e+05,2.672e-07,1.2598e+05,1.5276,7138.9
0.99989,8.496e+05,2.6753e-07,1.2689e+05,1.5219,7180.3
0.99989,8.5047e+05,2.6785e-07,1.2781e+05,1.5158,7222.8
0.99989,8.513e+05,2.6818e-07,1.2875e+05,1.5095,7266
0.99988,8.5211e+05,2.6851e-07,1.297e+05,1.5031,7309.9
0.99988,8.5289e+05,2.6884e-07,1.3067e+05,1.4966,7354.3
0.99988,8.5364e+05,2.6918e-07,1.3165e+05,1.4899,7398.9
0.99988,8.5435e+05,2.6953e-07,1.3264e+05,1.4831,7443.6
0.99988,8.5502e+05,2.6989e-07,1.3365e+05,1.4763,7488.5
0.99987,8.5566e+05,2.7027e-07,1.3467e+05,1.4694,7533.4
0.99987,8.5628e+05,2.7068e-07,1.357e+05,1.4625,7578.3
0.99987,8.5689e+05,2.711e-07,1.3675e+05,1.4557,7623.2
0.99987,8.5747e+05,2.7155e-07,1.3781e+05,1.4488,7668.1
0.99987,8.5804e+05,2.7202e-07,1.3889e+05,1.4419,7713
0.99986,8.5858e+05,2.7253e-07,1.4e+05,1.435,7758
0.99986,8.5913e+05,2.7306e-07,1.4112e+05,1.4281,7803
0.99986,8.5967e+05,2.7363e-07,1.4227e+05,1.4213,7848
0.99986,8.6021e+05,2.7423e-07,1.4345e+05,1.4146,7893.2
0.99985,8.6075e+05,2.7487e-07,1.4465e+05,1.4079,7938.5
0.99985,8.613e+05,2.7555e-07,1.4589e+05,1.4012,7983.8
0.99985,8.6185e+05,2.7627e-07,1.4715e+05,1.3945,8029.3
0.99985,8.6242e+05,2.7704e-07,1.4845e+05,1.388,8074.9
0.99984,8.63e+05,2.7785e-07,1.4979e+05,1.3815,8120.7
0.99984,8.6361e+05,2.7871e-07,1.5116e+05,1.3752,8166.6
0.99984,8.6423e+05,2.7961e-07,1.5257e+05,1.3689,8212.7
0.99984,8.6487e+05,2.8057e-07,1.5402e+05,1.3626,8258.8
0.99983,8.6554e+05,2.8158e-07,1.5551e+05,1.3565,8305.2
0.99983,8.6625e+05,2.8265e-07,1.5705e+05,1.3505,8351.6
0.99983,8.6698e+05,2.8378e-07,1.5863e+05,1.3447,8398.2
0.99982,8.6774e+05,2.8496e-07,1.6026e+05,1.3389,8445
0.99982,8.6855e+05,2.862e-07,1.6194e+05,1.3333,8491.8
0.99982,8.6939e+05,2.8751e-07,1.6367e+05,1.3278,8538.7
0.99982,8.7027e+05,2.8888e-07,1.6545e+05,1.3224,8585.8
0.99981,8.712e+05,2.9032e-07,1.6729e+05,1.3172,8632.9
0.99981,8.7217e+05,2.9182e-07,1.6918e+05,1.3121,8680.1
0.99981,8.7318e+05,2.934e-07,1.7113e+05,1.3072,8727.4
0.9998,8.7422e+05,2.9504e-07,1.7314e+05,1.3024,8774.7
0.9998,8.7531e+05,2.9676e-07,1.7521e+05,1.2977,8822.1
0.99979,8.7644e+05,2.9855e-07,1.7735e+05,1.2931,8869.5
0.99979,8.7761e+05,3.0042e-07,1.7955e+05,1.2887,8916.9
0.99979,8.7883e+05,3.0237e-07,1.8181e+05,1.2845,8964.3
0.99978,8.8009e+05,3.044e-07,1.8414e+05,1.2804,9011.7
0.99978,8.8139e+05,3.065e-07,1.8655e+05,1.2764,9059
0.99977,8.8273e+05,3.0869e-07,1.8902e+05,1.2725,9106.4
0.99977,8.8412e+05,3.1097e-07,1.9157e+05,1.2688,9153.7
0.99977,8.8555e+05,3.1333e-07,1.9419e+05,1.2653,9200.9
0.99976,8.8703e+05,3.1577e-07,1.9689e+05,1.2619,9248
0.99976,8.8855e+05,3.183e-07,1.9967e+05,1.2586,9295.1
0.99975,8.9011e+05,3.2092e-07,2.0253e+05,1.2554,9342.1
0.99975,8.9171e+05,3.2363e-07,2.0547e+05,1.2524,9388.9
0.99974,8.9334e+05,3.2644e-07,2.0849e+05,1.2495,9435.7
0.99974,8.9501e+05,3.2933e-07,2.116e+05,1.2467,9482.3
0.99973,8.9672e+05,3.3232e-07,2.148e+05,1.244,9528.8
0.99973,8.9845e+05,3.354e-07,2.1808e+05,1.2414,9575.2
0.99972,9.0022e+05,3.3858e-07,2.2146e+05,1.239,9621.4
0.99972,9.0201e+05,3.4186e-07,2.2493e+05,1.2366,9667.5
0.99971,9.0384e+05,3.4524e-07,2.2849e+05,1.2343,9713.4
0.99971,9.0569e+05,3.4871e-07,2.3216e+05,1.2321,9759.1
0.9997,9.0757e+05,3.5229e-07,2.3591e+05,1.23,9804.7
0.99969,9.0948e+05,3.5597e-07,2.3977e+05,1.228,9850
0.99969,9.1142e+05,3.5975e-07,2.4374e+05,1.2261,9895.2
0.99968,9.1337e+05,3.6364e-07,2.478e+05,1.2242,9940.3
0.99968,9.1536e+05,3.6764e-07,2.5198e+05,1.2225,9985.1
0.99967,9.1736e+05,3.7174e-07,2.5626e+05,1.2208,10030
0.99966,9.1938e+05,3.7595e-07,2.6065e+05,1.2192,10074
0.99966,9.2142e+05,3.8028e-07,2.6516e+05,1.2176,10118
0.99965,9.2348e+05,3.8471e-07,2.6978e+05,1.2161,10162
0.99965,9.2555e+05,3.8926e-07,2.7451e+05,1.2147,10206
0.99964,9.2765e+05,3.9392e-07,2.7937e+05,1.2134,10250
0.99963,9.2976e+05,3.987e-07,2.8435e+05,1.2121,10293
0.99963,9.3188e+05,4.036e-07,2.8945e+05,1.2109,10337
0.99962,9.3402e+05,4.0861e-07,2.9468e+05,1.2097,10380
0.99961,9.3618e+05,4.1375e-07,3.0004e+05,1.2086,10423
0.9996,9.3835e+05,4.1901e-07,3.0553e+05,1.2076,10465
0.9996,9.4053e+05,4.244e-07,3.1115e+05,1.2066,10508
0.99959,9.4273e+05,4.2991e-07,3.1691e+05,1.2056,10550
0.99958,9.4494e+05,4.3554e-07,3.228e+05,1.2047,10592
0.99958,9.4715e+05,4.413e-07,3.2884e+05,1.2039,10634
0.99957,9.4938e+05,4.4719e-07,3.3503e+05,1.2031,10676
0.99956,9.5161e+05,4.5321e-07,3.4136e+05,1.2023,10718
0.99955,9.5386e+05,4.5936e-07,3.4784e+05,1.2015,10759
0.99955,9.5611e+05,4.6565e-07,3.5448e+05,1.2008,10800
0.99954,9.5836e+05,4.7207e-07,3.6127e+05,1.2002,10841
0.99953,9.6063e+05,4.7862e-07,3.6822e+05,1.1995,10882
0.99952,9.629e+05,4.8532e-07,3.7533e+05,1.1989,10923
0.99952,9.6519e+05,4.9216e-07,3.8261e+05,1.1983,10964
0.99951,9.6748e+05,4.9914e-07,3.9007e+05,1.1977,11004
0.9995,9.6977e+05,5.0627e-07,3.9769e+05,1.1972,11045
0.99949,9.7207e+05,5.1355e-07,4.0549e+05,1.1967,11085
0.99948,9.7437e+05,5.2098e-07,4.1347e+05,1.1963,11125
0.99948,9.7668e+05,5.2856e-07,4.2164e+05,1.1958,11165
0.99947,9.7899e+05,5.3631e-07,4.2999e+05,1.1954,11204
0.99946,9.813e+05,5.4421e-07,4.3853e+05,1.195,11244
0.99945,9.8362e+05,5.5228e-07,4.4727e+05,1.1946,11284
0.99944,9.8593e+05,5.6051e-07,4.5621e+05,1.1943,11323
0.99943,9.8825e+05,5.6892e-07,4.6536e+05,1.194,11362
0.99943,9.9057e+05,5.7749e-07,4.7471e+05,1.1937,11401
0.99942,9.929e+05,5.8623e-07,4.8427e+05,1.1934,11440
0.99941,9.9523e+05,5.9514e-07,4.9405e+05,1.1931,11479
0.9994,9.9756e+05,6.0422e-07,5.0405e+05,1.1929,11518
0.99939,9.999e+05,6.1348e-07,5.1427e+05,1.1927,11557
0.99938,1.0022e+06,6.2291e-07,5.2473e+05,1.1924,11595
0.99937,1.0046e+06,6.3253e-07,5.3542e+05,1.1922,11634
0.99936,1.0069e+06,6.4233e-07,5.4636e+05,1.1921,11672
0.99935,1.0093e+06,6.5233e-07,5.5753e+05,1.1919,11711
0.99935,1.0117e+06,6.6251e-07,5.6896e+05,1.1917,11749
0.99934,1.014e+06,6.7289e-07,5.8065e+05,1.1915,11787
0.99933,1.0164e+06,6.8347e-07,5.926e+05,1.1914,11825
0.99932,1.0187e+06,6.9425e-07,6.0481e+05,1.1913,11864
0.99931,1.0211e+06,7.0525e-07,6.173e+05,1.1911,11902
0.9993,1.0234e+06,7.1646e-07,6.3007e+05,1.191,11939
0.99929,1.0258e+06,7.2789e-07,6.4312e+05,1.191,11977
0.99928,1.0282e+06,7.3954e-07,6.5646e+05,1.1909,12015
0.99927,1.0305e+06,7.5143e-07,6.701e+05,1.1908,12053
0.99926,1.0329e+06,7.6355e-07,6.8404e+05,1.1908,12091
0.99925,1.0352e+06,7.7589e-07,6.9829e+05,1.1908,12128
0.99924,1.0376e+06,7.8845e-07,7.1286e+05,1.1907,12166
0.99923,1.04e+06,8.0125e-07,7.2775e+05,1.1907,12204
0.99922,1.0423e+06,8.1428e-07,7.4297e+05,1.1907,12241
0.99921,1.0447e+06,8.2755e-07,7.5853e+05,1.1907,12279
0.9992,1.0471e+06,8.4107e-07,7.7443e+05,1.1907,12316
0.99919,1.0495e+06,8.5483e-07,7.9068e+05,1.1907,12354
0.99918,1.0518e+06,8.6884e-07,8.073e+05,1.1907,12391
0.99917,1.0542e+06,8.8312e-07,8.2428e+05,1.1907,12428
0.99916,1.0566e+06,8.9766e-07,8.4163e+05,1.1908,12466
0.99915,1.059e+06,9.1247e-07,8.5937e+05,1.1908,12503
0.99914,1.0614e+06,9.2756e-07,8.775e+05,1.1908,12540
0.99913,1.0638e+06,9.4293e-07,8.9603e+05,1.1909,12578
0.99912,1.0662e+06,9.586e-07,9.1497e+05,1.191,12615
0.99911,1.0686e+06,9.7456e-07,9.3432e+05,1.191,12652
0.9991,1.071e+06,9.9084e-07,9.541e+05,1.1911,12690
0.99909,1.0733e+06,1.0074e-06,9.7432e+05,1.1912,12727
0.99908,1.0757e+06,1.0243e-06,9.9498e+05,1.1913,12764
0.99907,1.0781e+06,1.0415e-06,1.0161e+06,1.1914,12802
0.99906,1.0805e+06,1.059e-06,1.0377e+06,1.1915,12839
0.99905,1.0829e+06,1.0769e-06,1.0597e+06,1.1916,12876
0.99904,1.0853e+06,1.095e-06,1.0823e+06,1.1917,12914
0.99902,1.0877e+06,1.1135e-06,1.1053e+06,1.1918,12951
0.99901,1.0901e+06,1.1323e-06,1.1288e+06,1.1919,12988
0.999,1.0925e+06,1.1514e-06,1.1529e+06,1.1921,13026
0.99899,1.0949e+06,1.1709e-06,1.1774e+06,1.1922,13063
0.99898,1.0974e+06,1.1907e-06,1.2026e+06,1.1923,13101
0.99897,1.0998e+06,1.2109e-06,1.2282e+06,1.1924,13138
0.99896,1.1022e+06,1.2314e-06,1.2545e+06,1.1926,13176
0.99895,1.1047e+06,1.2523e-06,1.2813e+06,1.1927,13213
0.99893,1.1071e+06,1.2737e-06,1.3087e+06,1.1929,13251
0.99892,1.1095e+06,1.2954e-06,1.3367e+06,1.193,13288
0.99891,1.1119e+06,1.3176e-06,1.3653e+06,1.1932,13326
0.9989,1.1143e+06,1.3401e-06,1.3945e+06,1.1933,13364
0.99889,1.1167e+06,1.3631e-06,1.4244e+06,1.1935,13401
0.99888,1.1192e+06,1.3865e-06,1.4549e+06,1.1937,13439
0.99887,1.1216e+06,1.4103e-06,1.4861e+06,1.1939,13477
0.99885,1.124e+06,1.4346e-06,1.5179e+06,1.1941,13515
0.99884,1.1265e+06,1.4592e-06,1.5505e+06,1.1942,13552
0.99883,1.1289e+06,1.4843e-06,1.5838e+06,1.1944,13590
0.99882,1.1314e+06,1.5098e-06,1.6178e+06,1.1946,13628
0.99881,1.1338e+06,1.5358e-06,1.6525e+06,1.1948,13666
0.99879,1.1363e+06,1.5622e-06,1.688e+06,1.1949,13704
0.99878,1.1388e+06,1.5891e-06,1.7243e+06,1.1951,13743
0.99877,1.1413e+06,1.6164e-06,1.7613e+06,1.1953,13781
0.99876,1.1437e+06,1.6443e-06,1.7992e+06,1.1955,13819
0.99875,1.1462e+06,1.6727e-06,1.8379e+06,1.1957,13857
0.99873,1.1487e+06,1.7016e-06,1.8774e+06,1.1959,13896
0.99872,1.1512e+06,1.7311e-06,1.9178e+06,1.1961,13934
0.99871,1.1536e+06,1.7611e-06,1.9591e+06,1.1964,13973
0.9987,1.1561e+06,1.7917e-06,2.0013e+06,1.1966,14011
0.99868,1.1586e+06,1.8229e-06,2.0444e+06,1.1968,14050
0.99867,1.161e+06,1.8546e-06,2.0884e+06,1.1971,14089
0.99866,1.1635e+06,1.8868e-06,2.1334e+06,1.1973,14128
0.99865,1.166e+06,1.9196e-06,2.1793e+06,1.1975,14166
0.99863,1.1685e+06,1.9529e-06,2.2263e+06,1.1978,14205
0.99862,1.171e+06,1.9868e-06,2.2743e+06,1.198,14244
0.99861,1.1736e+06,2.0213e-06,2.3233e+06,1.1983,14284
0.9986,1.1761e+06,2.0564e-06,2.3734e+06,1.1985,14323
0.99858,1.1786e+06,2.0921e-06,2.4246e+06,1.1987,14362
0.99857,1.1812e+06,2.1285e-06,2.4768e+06,1.199,14401
0.99856,1.1837e+06,2.1655e-06,2.5303e+06,1.1993,14441
0.99854,1.1863e+06,2.2032e-06,2.5848e+06,1.1995,14480
0.99853,1.1888e+06,2.2416e-06,2.6406e+06,1.1998,14520
0.99852,1.1914e+06,2.2806e-06,2.6976e+06,1.2,14560
0.9985,1.1939e+06,2.3205e-06,2.7558e+06,1.2003,14600
0.99849,1.1965e+06,2.361e-06,2.8152e+06,1.2006,14640
0.99848,1.199e+06,2.4024e-06,2.876e+06,1.2009,14680
0.99846,1.2016e+06,2.4444e-06,2.938e+06,1.2012,14720
0.99845,1.2041e+06,2.4871e-06,3.0015e+06,1.2014,14760
0.99844,1.2067e+06,2.5306e-06,3.0662e+06,1.2017,14800
0.99842,1.2093e+06,2.5748e-06,3.1324e+06,1.202,14841
0.99841,1.2118e+06,2.6197e-06,3.2e+06,1.2023,14881
0.9984,1.2144e+06,2.6655e-06,3.2691e+06,1.2025,14922
0.99838,1.2171e+06,2.712e-06,3.3397e+06,1.2028,14963
0.99837,1.2197e+06,2.7593e-06,3.4117e+06,1.2031,15004
0.99835,1.2223e+06,2.8075e-06,3.4854e+06,1.2034,15045
0.99834,1.2249e+06,2.8564e-06,3.5606e+06,1.2037,15086
0.99833,1.2276e+06,2.9063e-06,3.6375e+06,1.204,15127
0.99831,1.2302e+06,2.957e-06,3.716e+06,1.2043,15168
0.9983,1.2329e+06,3.0087e-06,3.7962e+06,1.2046,15210
0.99828,1.2355e+06,3.0613e-06,3.8781e+06,1.2049,15251
0.99827,1.2381e+06,3.1148e-06,3.9618e+06,1.2052,15293
0.99826,1.2408e+06,3.1695e-06,4.0474e+06,1.2056,15335
0.99824,1.2434e+06,3.2251e-06,4.1347e+06,1.2059,15377
0.99823,1.246e+06,3.2816e-06,4.2239e+06,1.2062,15419
0.99821,1.2487e+06,3.3391e-06,4.3151e+06,1.2065,15461
0.9982,1.2513e+06,3.3975e-06,4.4082e+06,1.2069,15503
0.99818,1.254e+06,3.457e-06,4.5033e+06,1.2072,15546
0.99817,1.2567e+06,3.5174e-06,4.6005e+06,1.2075,15588
0.99816,1.2594e+06,3.5788e-06,4.6997e+06,1.2078,15631
0.99814,1.2621e+06,3.6412e-06,4.8011e+06,1.2081,15674
0.99813,1.2648e+06,3.7047e-06,4.9046e+06,1.2084,15717
0.99811,1.2676e+06,3.7693e-06,5.0104e+06,1.2088,15760
0.9981,1.2703e+06,3.8351e-06,5.1185e+06,1.2091,15803
0.99808,1.2731e+06,3.9019e-06,5.2288e+06,1.2094,15846
0.99807,1.2758e+06,3.97e-06,5.3416e+06,1.2098,15890
0.99805,1.2786e+06,4.0393e-06,5.4567e+06,1.2101,15934
0.99804,1.2813e+06,4.11e-06,5.5743e+06,1.2105,15977
0.99802,1.284e+06,4.1819e-06,5.6945e+06,1.2108,16021
0.99801,1.2868e+06,4.2552e-06,5.8172e+06,1.2112,16066
0.99799,1.2895e+06,4.3297e-06,5.9425e+06,1.2115,16110
0.99798,1.2923e+06,4.4054e-06,6.0705e+06,1.2119,16154
0.99796,1.295e+06,4.4824e-06,6.2013e+06,1.2123,16199
0.99794,1.2978e+06,4.5606e-06,6.3349e+06,1.2126,16244
0.99793,1.3006e+06,4.6401e-06,6.4713e+06,1.213,16288
0.99791,1.3035e+06,4.7209e-06,6.6106e+06,1.2133,16333
0.9979,1.3063e+06,4.8031e-06,6.7529e+06,1.2137,16379
0.99788,1.3091e+06,4.8867e-06,6.8982e+06,1.2141,16424
0.99787,1.312e+06,4.9717e-06,7.0467e+06,1.2145,16470
0.99785,1.3149e+06,5.0581e-06,7.1983e+06,1.2149,16515
0.99783,1.3177e+06,5.1461e-06,7.3531e+06,1.2152,16561
0.99782,1.3206e+06,5.2355e-06,7.5112e+06,1.2156,16607
0.9978,1.3235e+06,5.3265e-06,7.6727e+06,1.216,16653
0.99779,1.3264e+06,5.4192e-06,7.8377e+06,1.2164,16700
0.99777,1.3292e+06,5.5135e-06,8.0061e+06,1.2168,16746
0.99775,1.3321e+06,5.6096e-06,8.1782e+06,1.2172,16793
0.99774,1.335e+06,5.7075e-06,8.3539e+06,1.2176,16840
0.99772,1.3378e+06,5.8069e-06,8.5333e+06,1.218,16887
0.99771,1.3407e+06,5.9079e-06,8.7165e+06,1.2184,16934
0.99769,1.3437e+06,6.0106e-06,8.9037e+06,1.2188,16981
0.99767,1.3466e+06,6.115e-06,9.0948e+06,1.2192,17029
0.99766,1.3495e+06,6.221e-06,9.2899e+06,1.2196,17077
0.99764,1.3525e+06,6.3288e-06,9.4892e+06,1.22,17125
0.99762,1.3555e+06,6.4383e-06,9.6927e+06,1.2204,17173
0.99761,1.3585e+06,6.5496e-06,9.9006e+06,1.2208,17221
0.99759,1.3615e+06,6.6628e-06,1.0113e+07,1.2212,17270
0.99757,1.3645e+06,6.7778e-06,1.033e+07,1.2217,17319
0.99756,1.3675e+06,6.8949e-06,1.0551e+07,1.2221,17367
0.99754,1.3705e+06,7.0139e-06,1.0777e+07,1.2225,17417
0.99752,1.3736e+06,7.1351e-06,1.1008e+07,1.2229,17466
0.99751,1.3766e+06,7.2584e-06,1.1243e+07,1.2234,17515
0.99749,1.3796e+06,7.384e-06,1.1484e+07,1.2238,17565
0.99747,1.3826e+06,7.5118e-06,1.1729e+07,1.2243,17615
0.99745,1.3857e+06,7.6418e-06,1.198e+07,1.2247,17665
0.99744,1.3887e+06,7.7738e-06,1.2237e+07,1.2252,17715
0.99742,1.3918e+06,7.908e-06,1.2498e+07,1.2256,17766
0.9974,1.3949e+06,8.0442e-06,1.2765e+07,1.2261,17817
0.99738,1.398e+06,8.1827e-06,1.3038e+07,1.2266,17868
0.99737,1.4011e+06,8.3233e-06,1.3316e+07,1.227,17919
0.99735,1.4042e+06,8.4663e-06,1.36e+07,1.2275,17970
0.99733,1.4074e+06,8.6116e-06,1.3891e+07,1.228,18022
0.99731,1.4106e+06,8.7592e-06,1.4187e+07,1.2285,18074
0.9973,1.4137e+06,8.9092e-06,1.449e+07,1.2289,18126
0.99728,1.4169e+06,9.0617e-06,1.4798e+07,1.2294,18178
0.99726,1.4201e+06,9.2167e-06,1.5114e+07,1.2299,18230
0.99724,1.4233e+06,9.3744e-06,1.5436e+07,1.2304,18283
0.99722,1.4266e+06,9.5347e-06,1.5765e+07,1.2308,18336
0.9972,1.4298e+06,9.6979e-06,1.61e+07,1.2313,18389
0.99719,1.433e+06,9.864e-06,1.6443e+07,1.2318,18443
0.99717,1.4362e+06,1.0033e-05,1.6792e+07,1.2323,18496
0.99715,1.4394e+06,1.0205e-05,1.715e+07,1.2328,18550
0.99713,1.4426e+06,1.038e-05,1.7514e+07,1.2333,18604
0.99711,1.4458e+06,1.0557e-05,1.7886e+07,1.2338,18659
0.99709,1.4491e+06,1.0737e-05,1.8266e+07,1.2343,18713
0.99708,1.4524e+06,1.092e-05,1.8654e+07,1.2349,18768
0.99706,1.4557e+06,1.1105e-05,1.905e+07,1.2354,18823
0.99704,1.4591e+06,1.1294e-05,1.9454e+07,1.2359,18878
0.99702,1.4624e+06,1.1485e-05,1.9866e+07,1.2364,18934
0.997,1.4658e+06,1.168e-05,2.0288e+07,1.237,18990
0.99698,1.4692e+06,1.1878e-05,2.0717e+07,1.2375,19046
0.99696,1.4726e+06,1.2079e-05,2.1156e+07,1.238,19102
0.99694,1.476e+06,1.2283e-05,2.1604e+07,1.2386,19159
0.99692,1.4794e+06,1.2491e-05,2.2061e+07,1.2391,19216
0.9969,1.4828e+06,1.2702e-05,2.2528e+07,1.2397,19273
0.99688,1.4862e+06,1.2916e-05,2.3004e+07,1.2402,19330
0.99687,1.4896e+06,1.3135e-05,2.349e+07,1.2408,19388
0.99685,1.493e+06,1.3357e-05,2.3986e+07,1.2413,19446
0.99683,1.4964e+06,1.3583e-05,2.4492e+07,1.2419,19504
0.99681,1.4999e+06,1.3812e-05,2.5009e+07,1.2424,19563
0.99679,1.5033e+06,1.4045e-05,2.5537e+07,1.243,19621
0.99677,1.5068e+06,1.4281e-05,2.6075e+07,1.2435,19680
0.99675,1.5103e+06,1.4521e-05,2.6625e+07,1.2441,19740
0.99673,1.5138e+06,1.4765e-05,2.7185e+07,1.2447,19799
0.99671,1.5174e+06,1.5012e-05,2.7758e+07,1.2452,19859
0.99669,1.521e+06,1.5263e-05,2.8342e+07,1.2458,19919
0.99667,1.5245e+06,1.5518e-05,2.8938e+07,1.2464,19980
0.99665,1.5281e+06,1.5778e-05,2.9546e+07,1.247,20040
0.99663,1.5317e+06,1.6041e-05,3.0166e+07,1.2476,20101
0.99661,1.5354e+06,1.6308e-05,3.08e+07,1.2482,20163
0.99659,1.539e+06,1.658e-05,3.1446e+07,1.2488,20224
0.99657,1.5427e+06,1.6856e-05,3.2106e+07,1.2494,20286
0.99654,1.5463e+06,1.7137e-05,3.2779e+07,1.2501,20349
0.99652,1.55e+06,1.7422e-05,3.3466e+07,1.2507,20411
0.9965,1.5536e+06,1.7712e-05,3.4166e+07,1.2513,20474
0.99648,1.5573e+06,1.8006e-05,3.4881e+07,1.2519,20537
0.99646,1.561e+06,1.8306e-05,3.5611e+07,1.2526,20601
0.99644,1.5647e+06,1.8609e-05,3.6355e+07,1.2532,20665
0.99642,1.5685e+06,1.8917e-05,3.7115e+07,1.2539,20729
0.9964,1.5722e+06,1.923e-05,3.789e+07,1.2545,20793
0.99638,1.576e+06,1.9547e-05,3.8681e+07,1.2552,20858
0.99636,1.5798e+06,1.9869e-05,3.9487e+07,1.2558,20923
0.99633,1.5836e+06,2.0196e-05,4.0311e+07,1.2565,20988
0.99631,1.5875e+06,2.0528e-05,4.115e+07,1.2572,21054
0.99629,1.5913e+06,2.0865e-05,4.2007e+07,1.2579,21120
0.99627,1.5952e+06,2.1208e-05,4.2881e+07,1.2586,21187
0.99625,1.5991e+06,2.1556e-05,4.3772e+07,1.2592,21253
0.99623,1.603e+06,2.1909e-05,4.4682e+07,1.2599,21321
0.9962,1.6069e+06,2.2267e-05,4.561e+07,1.2606,21388
0.99618,1.6108e+06,2.2632e-05,4.6557e+07,1.2614,21456
0.99616,1.6148e+06,2.3001e-05,4.7522e+07,1.2621,21524
0.99614,1.6187e+06,2.3377e-05,4.8507e+07,1.2628,21593
0.99612,1.6226e+06,2.3759e-05,4.9512e+07,1.2635,21661
0.99609,1.6266e+06,2.4147e-05,5.0537e+07,1.2642,21731
0.99607,1.6306e+06,2.454e-05,5.1582e+07,1.2649,21800
0.99605,1.6346e+06,2.4939e-05,5.2648e+07,1.2657,21870
0.99603,1.6387e+06,2.5343e-05,5.3736e+07,1.2664,21941
0.996,1.6427e+06,2.5753e-05,5.4845e+07,1.2672,22011
0.99598,1.6468e+06,2.617e-05,5.5977e+07,1.2679,22083
0.99596,1.651e+06,2.6592e-05,5.713e+07,1.2687,22154
0.99594,1.6551e+06,2.702e-05,5.8307e+07,1.2694,22226
0.99591,1.6593e+06,2.7455e-05,5.9507e+07,1.2702,22298
0.99589,1.6634e+06,2.7896e-05,6.0731e+07,1.271,22371
0.99587,1.6676e+06,2.8344e-05,6.1979e+07,1.2718,22444
0.99584,1.6718e+06,2.8798e-05,6.3252e+07,1.2726,22517
0.99582,1.6761e+06,2.926e-05,6.455e+07,1.2734,22591
0.9958,1.6803e+06,2.9728e-05,6.5874e+07,1.2742,22665
0.99577,1.6845e+06,3.0204e-05,6.7224e+07,1.275,22740
0.99575,1.6888e+06,3.0686e-05,6.8601e+07,1.2758,22815
0.99573,1.6931e+06,3.1176e-05,7.0004e+07,1.2766,22890
0.9957,1.6974e+06,3.1674e-05,7.1435e+07,1.2774,22966
0.99568,1.7017e+06,3.2179e-05,7.2895e+07,1.2782,23043
0.99565,1.706e+06,3.269e-05,7.4383e+07,1.2791,23119
0.99563,1.7103e+06,3.3209e-05,7.59e+07,1.2799,23197
0.99561,1.7147e+06,3.3735e-05,7.7446e+07,1.2808,23274
0.99558,1.7191e+06,3.4268e-05,7.9023e+07,1.2816,23352
0.99556,1.7236e+06,3.4809e-05,8.0631e+07,1.2825,23431
0.99553,1.728e+06,3.5357e-05,8.227e+07,1.2833,23509
0.99551,1.7325e+06,3.5913e-05,8.3941e+07,1.2842,23589
0.99549,1.737e+06,3.6477e-05,8.5645e+07,1.2851,23669
0.99546,1.7416e+06,3.7049e-05,8.7381e+07,1.286,23749
0.99544,1.7461e+06,3.7629e-05,8.9152e+07,1.2869,23829
0.99541,1.7507e+06,3.8217e-05,9.0956e+07,1.2878,23911
0.99539,1.7553e+06,3.8813e-05,9.2796e+07,1.2887,23992
0.99536,1.7599e+06,3.9418e-05,9.4671e+07,1.2896,24074
0.99534,1.7645e+06,4.0032e-05,9.6582e+07,1.2905,24157
0.99531,1.7692e+06,4.0654e-05,9.853e+07,1.2914,24240
0.99529,1.7738e+06,4.1286e-05,1.0052e+08,1.2924,24323
0.99526,1.7785e+06,4.1927e-05,1.0254e+08,1.2933,24407
0.99524,1.7831e+06,4.2577e-05,1.046e+08,1.2942,24492
0.99521,1.7878e+06,4.3236e-05,1.067e+08,1.2952,24577
0.99518,1.7926e+06,4.3904e-05,1.0885e+08,1.2961,24662
0.99516,1.7973e+06,4.458e-05,1.1103e+08,1.297,24748
0.99513,1.8021e+06,4.5266e-05,1.1326e+08,1.298,24834
0.99511,1.8069e+06,4.596e-05,1.1552e+08,1.2989,24921
0.99508,1.8117e+06,4.6664e-05,1.1783e+08,1.2999,25008
0.99506,1.8166e+06,4.7378e-05,1.2019e+08,1.3008,25096
0.99503,1.8215e+06,4.81e-05,1.2259e+08,1.3018,25185
0.995,1.8264e+06,4.8833e-05,1.2503e+08,1.3027,25274
0.99498,1.8313e+06,4.9575e-05,1.2752e+08,1.3037,25363
0.99495,1.8363e+06,5.0327e-05,1.3006e+08,1.3047,25453
0.99492,1.8413e+06,5.1089e-05,1.3265e+08,1.3057,25544
0.9949,1.8463e+06,5.1862e-05,1.3529e+08,1.3067,25635
0.99487,1.8513e+06,5.2644e-05,1.3797e+08,1.3077,25726
0.99484,1.8563e+06,5.3438e-05,1.4071e+08,1.3087,25818
0.99482,1.8614e+06,5.4243e-05,1.4349e+08,1.3098,25911
0.99479,1.8665e+06,5.5059e-05,1.4633e+08,1.3108,26004
0.99476,1.8715e+06,5.5886e-05,1.4922e+08,1.3118,26098
0.99474,1.8766e+06,5.6725e-05,1.5217e+08,1.3128,26192
0.99471,1.8817e+06,5.7575e-05,1.5517e+08,1.3138,26287
0.99468,1.8868e+06,5.8435e-05,1.5823e+08,1.3147,26382
0.99465,1.892e+06,5.9307e-05,1.6135e+08,1.3158,26478
0.99463,1.8972e+06,6.0189e-05,1.6452e+08,1.3168,26575
0.9946,1.9024e+06,6.1083e-05,1.6775e+08,1.3178,26672
0.99457,1.9076e+06,6.1988e-05,1.7104e+08,1.3188,26769
0.99454,1.9129e+06,6.2904e-05,1.744e+08,1.3198,26868
0.99452,1.9182e+06,6.3832e-05,1.7781e+08,1.3209,26966
0.99449,1.9235e+06,6.4771e-05,1.8129e+08,1.3219,27066
0.99446,1.9289e+06,6.5723e-05,1.8483e+08,1.323,27166
0.99443,1.9343e+06,6.6686e-05,1.8844e+08,1.324,27266
0.9944,1.9397e+06,6.7663e-05,1.9212e+08,1.3251,27367
0.99437,1.9451e+06,6.8651e-05,1.9586e+08,1.3261,27469
0.99435,1.9505e+06,6.9653e-05,1.9967e+08,1.3272,27571
0.99432,1.956e+06,7.0668e-05,2.0355e+08,1.3282,27674
0.99429,1.9614e+06,7.1696e-05,2.0751e+08,1.3293,27778
0.99426,1.9669e+06,7.2737e-05,2.1153e+08,1.3303,27882
0.99423,1.9724e+06,7.3793e-05,2.1563e+08,1.3314,27987
0.9942,1.9779e+06,7.4862e-05,2.198e+08,1.3324,28092
0.99417,1.9834e+06,7.5946e-05,2.2405e+08,1.3335,28198
0.99414,1.989e+06,7.7042e-05,2.2838e+08,1.3345,28305
0.99411,1.9946e+06,7.8152e-05,2.3279e+08,1.3356,28412
0.99408,2.0002e+06,7.9275e-05,2.3727e+08,1.3367,28520
0.99405,2.0058e+06,8.0411e-05,2.4184e+08,1.3377,28629
0.99402,2.0115e+06,8.1561e-05,2.4649e+08,1.3388,28738
0.99399,2.0172e+06,8.2725e-05,2.5122e+08,1.3399,28848
0.99396,2.0229e+06,8.3904e-05,2.5604e+08,1.341,28958
0.99393,2.0286e+06,8.5096e-05,2.6095e+08,1.342,29069
0.9939,2.0344e+06,8.6303e-05,2.6594e+08,1.3431,29181
0.99387,2.0402e+06,8.7525e-05,2.7103e+08,1.3442,29293
0.99384,2.046e+06,8.8762e-05,2.7621e+08,1.3453,29406
0.99381,2.0519e+06,9.0014e-05,2.8147e+08,1.3464,29520
0.99378,2.0578e+06,9.1281e-05,2.8684e+08,1.3475,29635
0.99375,2.0637e+06,9.2563e-05,2.923e+08,1.3486,29750
0.99372,2.0696e+06,9.3861e-05,2.9785e+08,1.3498,29866
0.99369,2.0756e+06,9.5175e-05,3.0351e+08,1.3509,29982
0.99366,2.0815e+06,9.6506e-05,3.0927e+08,1.352,30099
0.99363,2.0875e+06,9.7853e-05,3.1513e+08,1.3531,30217
0.9936,2.0935e+06,9.9217e-05,3.2109e+08,1.3543,30336
0.99356,2.0995e+06,0.0001006,3.2716e+08,1.3554,30455
0.99353,2.1055e+06,0.000102,3.3334e+08,1.3565,30575
0.9935,2.1116e+06,0.00010341,3.3962e+08,1.3577,30696
0.99347,2.1177e+06,0.00010484,3.4602e+08,1.3588,30817
0.99344,2.1239e+06,0.00010629,3.5253e+08,1.36,30939
0.99341,2.13e+06,0.00010775,3.5916e+08,1.3611,31062
0.99337,2.1362e+06,0.00010923,3.659e+08,1.3623,31186
0.99334,2.1425e+06,0.00011072,3.7276e+08,1.3635,31310
0.99331,2.1488e+06,0.00011224,3.7974e+08,1.3647,31435
0.99328,2.1551e+06,0.00011377,3.8684e+08,1.3658,31561
0.99324,2.1614e+06,0.00011531,3.9407e+08,1.367,31687
0.99321,2.1678e+06,0.00011688,4.0142e+08,1.3682,31815
0.99318,2.1741e+06,0.00011846,4.089e+08,1.3694,31943
0.99314,2.1806e+06,0.00012006,4.1651e+08,1.3707,32071
0.99311,2.187e+06,0.00012169,4.2425e+08,1.3719,32201
0.99308,2.1935e+06,0.00012332,4.3213e+08,1.3731,32331
0.99304,2.2e+06,0.00012498,4.4015e+08,1.3743,32462
0.99301,2.2065e+06,0.00012666,4.483e+08,1.3755,32594
0.99298,2.213e+06,0.00012835,4.566e+08,1.3767,32727
0.99294,2.2195e+06,0.00013007,4.6503e+08,1.3779,32860
0.99291,2.226e+06,0.00013181,4.7362e+08,1.3791,32995
0.99288,2.2326e+06,0.00013357,4.8235e+08,1.3802,33130
0.99284,2.2392e+06,0.00013534,4.9123e+08,1.3814,33265
0.99281,2.2458e+06,0.00013714,5.0027e+08,1.3826,33402
0.99277,2.2524e+06,0.00013895,5.0946e+08,1.3838,33539
0.99274,2.2591e+06,0.00014079,5.188e+08,1.385,33678
0.9927,2.2658e+06,0.00014264,5.2831e+08,1.3862,33817
0.99267,2.2726e+06,0.00014452,5.3798e+08,1.3874,33957
0.99263,2.2793e+06,0.00014641,5.4781e+08,1.3886,34097
0.9926,2.2862e+06,0.00014833,5.5781e+08,1.3898,34239
0.99256,2.293e+06,0.00015027,5.6798e+08,1.391,34381
0.99253,2.2999e+06,0.00015222,5.7832e+08,1.3923,34525
0.99249,2.3068e+06,0.0001542,5.8884e+08,1.3935,34669
0.99246,2.3138e+06,0.0001562,5.9954e+08,1.3948,34814
0.99242,2.3208e+06,0.00015822,6.1041e+08,1.3961,34960
0.99239,2.3278e+06,0.00016026,6.2147e+08,1.3974,35106
0.99235,2.3349e+06,0.00016232,6.3271e+08,1.3987,35254
0.99231,2.342e+06,0.00016441,6.4414e+08,1.4,35402
0.99228,2.3492e+06,0.00016652,6.5576e+08,1.4014,35552
0.99224,2.3565e+06,0.00016865,6.6757e+08,1.4028,35702
0.9922,2.3637e+06,0.0001708,6.7958e+08,1.4043,35853
0.99217,2.3711e+06,0.00017298,6.9179e+08,1.4057,36006
0.99213,2.3784e+06,0.00017518,7.042e+08,1.4072,36159
0.99209,2.3859e+06,0.0001774,7.1682e+08,1.4087,36313
0.99206,2.3933e+06,0.00017965,7.2964e+08,1.4103,36468
0.99202,2.4008e+06,0.00018191,7.4267e+08,1.4119,36624
0.99198,2.4084e+06,0.0001842,7.5592e+08,1.4135,36780
0.99195,2.416e+06,0.00018651,7.6938e+08,1.4151,36938
0.99191,2.4237e+06,0.00018885,7.8306e+08,1.4167,37097
0.99187,2.4315e+06,0.0001912,7.9696e+08,1.4184,37257
0.99183,2.4393e+06,0.00019358,8.1109e+08,1.4201,37418
0.99179,2.4471e+06,0.00019598,8.2544e+08,1.4218,37580
0.99176,2.455e+06,0.00019841,8.4003e+08,1.4235,37743
0.99172,2.463e+06,0.00020085,8.5485e+08,1.4253,37906
0.99168,2.4709e+06,0.00020332,8.6991e+08,1.4271,38071
0.99164,2.479e+06,0.00020582,8.852e+08,1.4288,38237
0.9916,2.487e+06,0.00020833,9.0075e+08,1.4306,38404
0.99156,2.4951e+06,0.00021087,9.1653e+08,1.4324,38572
0.99152,2.5032e+06,0.00021344,9.3257e+08,1.4341,38741
0.99148,2.5114e+06,0.00021602,9.4886e+08,1.4359,38912
0.99145,2.5196e+06,0.00021863,9.6542e+08,1.4377,39083
0.99141,2.5278e+06,0.00022127,9.8223e+08,1.4395,39255
0.99137,2.5361e+06,0.00022393,9.993e+08,1.4412,39429
0.99133,2.5443e+06,0.00022662,1.0166e+09,1.443,39603
0.99129,2.5526e+06,0.00022933,1.0343e+09,1.4448,39779
0.99125,2.561e+06,0.00023206,1.0522e+09,1.4465,39956
0.99121,2.5693e+06,0.00023482,1.0703e+09,1.4483,40134
0.99117,2.5777e+06,0.00023761,1.0888e+09,1.4501,40313
0.99113,2.5861e+06,0.00024042,1.1075e+09,1.4518,40493
0.99109,2.5945e+06,0.00024326,1.1266e+09,1.4535,40674
0.99105,2.6029e+06,0.00024613,1.1459e+09,1.4552,40857
0.991,2.6114e+06,0.00024901,1.1655e+09,1.4569,41040
0.99096,2.6199e+06,0.00025192,1.1854e+09,1.4586,41225
0.99092,2.6284e+06,0.00025486,1.2057e+09,1.4603,41411
0.99088,2.6369e+06,0.00025782,1.2262e+09,1.462,41598
0.99084,2.6455e+06,0.00026081,1.2471e+09,1.4637,41786
0.9908,2.6542e+06,0.00026382,1.2683e+09,1.4654,41976
0.99076,2.6628e+06,0.00026686,1.2898e+09,1.4671,42166
0.99071,2.6715e+06,0.00026993,1.3116e+09,1.4688,42358
0.99067,2.6803e+06,0.00027302,1.3337e+09,1.4706,42551
0.99063,2.6891e+06,0.00027613,1.3562e+09,1.4723,42745
0.99059,2.6979e+06,0.00027928,1.3791e+09,1.474,42941
0.99055,2.7068e+06,0.00028245,1.4022e+09,1.4758,43138
0.9905,2.7157e+06,0.00028564,1.4258e+09,1.4776,43336
0.99046,2.7247e+06,0.00028886,1.4496e+09,1.4794,43535
0.99042,2.7338e+06,0.00029211,1.4739e+09,1.4812,43736
0.99037,2.7428e+06,0.00029539,1.4985e+09,1.483,43937
0.99033,2.752e+06,0.00029869,1.5234e+09,1.4849,44140
0.99029,2.7612e+06,0.00030202,1.5488e+09,1.4868,44345
0.99024,2.7704e+06,0.00030538,1.5745e+09,1.4887,44551
0.9902,2.7797e+06,0.00030876,1.6005e+09,1.4906,44758
0.99016,2.789e+06,0.00031217,1.627e+09,1.4925,44966
0.99011,2.7983e+06,0.00031561,1.6539e+09,1.4944,45176
0.99007,2.8077e+06,0.00031908,1.6811e+09,1.4963,45387
0.99002,2.8171e+06,0.00032258,1.7088e+09,1.4982,45599
0.98998,2.8266e+06,0.0003261,1.7368e+09,1.5001,45813
0.98994,2.836e+06,0.00032965,1.7653e+09,1.502,46028
0.98989,2.8456e+06,0.00033322,1.7941e+09,1.5039,46244
0.98985,2.8552e+06,0.00033683,1.8234e+09,1.5058,46462
0.9898,2.8648e+06,0.00034046,1.8531e+09,1.5078,46681
0.98976,2.8744e+06,0.00034411,1.8833e+09,1.5097,46901
0.98971,2.8841e+06,0.0003478,1.9139e+09,1.5116,47123
0.98966,2.8938e+06,0.00035151,1.9449e+09,1.5135,47347
0.98962,2.9036e+06,0.00035525,1.9764e+09,1.5154,47571
0.98957,2.9134e+06,0.00035902,2.0083e+09,1.5173,47798
0.98953,2.9232e+06,0.00036282,2.0407e+09,1.5192,48025
0.98948,2.933e+06,0.00036665,2.0735e+09,1.5211,48254
0.98943,2.9428e+06,0.0003705,2.1068e+09,1.523,48485
0.98939,2.9527e+06,0.00037439,2.1406e+09,1.5249,48716
0.98934,2.9626e+06,0.0003783,2.1749e+09,1.5267,48950
0.98929,2.9726e+06,0.00038224,2.2096e+09,1.5286,49185
0.98925,2.9825e+06,0.00038622,2.2449e+09,1.5304,49421
0.9892,2.9925e+06,0.00039022,2.2806e+09,1.5322,49659
0.98915,3.0025e+06,0.00039425,2.3169e+09,1.534,49898
0.9891,3.0125e+06,0.00039831,2.3536e+09,1.5358,50139
0.98906,3.0225e+06,0.00040241,2.3909e+09,1.5375,50381
0.98901,3.0325e+06,0.00040653,2.4287e+09,1.5393,50625
0.98896,3.0426e+06,0.00041068,2.4671e+09,1.541,50870
0.98891,3.0526e+06,0.00041487,2.506e+09,1.5427,51116
0.98886,3.0627e+06,0.00041909,2.5454e+09,1.5444,51365
0.98881,3.0728e+06,0.00042334,2.5854e+09,1.5461,51614
0.98877,3.083e+06,0.00042762,2.626e+09,1.5478,51866
0.98872,3.0932e+06,0.00043194,2.6671e+09,1.5495,52119
0.98867,3.1033e+06,0.00043628,2.7088e+09,1.5511,52373
0.98862,3.1135e+06,0.00044066,2.7511e+09,1.5527,52629
0.98857,3.1237e+06,0.00044507,2.794e+09,1.5543,52886
0.98852,3.1339e+06,0.00044951,2.8375e+09,1.5559,53145
0.98847,3.1441e+06,0.00045398,2.8816e+09,1.5574,53406
0.98842,3.1544e+06,0.00045849,2.9263e+09,1.559,53668
0.98837,3.1646e+06,0.00046303,2.9716e+09,1.5605,53932
0.98832,3.1749e+06,0.0004676,3.0176e+09,1.562,54197
0.98827,3.1852e+06,0.0004722,3.0642e+09,1.5635,54464
0.98822,3.1955e+06,0.00047684,3.1115e+09,1.5649,54733
0.98816,3.2058e+06,0.00048152,3.1594e+09,1.5664,55003
0.98811,3.2162e+06,0.00048623,3.208e+09,1.5678,55275
0.98806,3.2265e+06,0.00049097,3.2573e+09,1.5691,55548
0.98801,3.2368e+06,0.00049575,3.3072e+09,1.5705,55823
0.98796,3.2472e+06,0.00050056,3.3579e+09,1.5718,56100
0.98791,3.2575e+06,0.00050541,3.4092e+09,1.5731,56378
0.98785,3.2679e+06,0.0005103,3.4613e+09,1.5744,56658
0.9878,3.2783e+06,0.00051523,3.5141e+09,1.5757,56939
0.98775,3.2887e+06,0.00052019,3.5677e+09,1.5769,57223
0.98769,3.299e+06,0.00052519,3.622e+09,1.5781,57508
0.98764,3.3094e+06,0.00053023,3.677e+09,1.5793,57794
0.98759,3.3197e+06,0.00053531,3.7329e+09,1.5804,58082
0.98753,3.3301e+06,0.00054043,3.7895e+09,1.5815,58372
0.98748,3.3405e+06,0.00054558,3.8469e+09,1.5826,58664
0.98742,3.3508e+06,0.00055078,3.9051e+09,1.5837,58957
0.98737,3.3612e+06,0.00055602,3.9641e+09,1.5847,59252
0.98732,3.3716e+06,0.0005613,4.0239e+09,1.5857,59549
0.98726,3.3819e+06,0.00056662,4.0846e+09,1.5866,59847
0.98721,3.3923e+06,0.00057199,4.1461e+09,1.5876,60147
0.98715,3.4027e+06,0.00057739,4.2085e+09,1.5885,60449
0.98709,3.413e+06,0.00058284,4.2718e+09,1.5893,60752
0.98704,3.4234e+06,0.00058833,4.336e+09,1.5902,61057
0.98698,3.4338e+06,0.00059386,4.401e+09,1.591,61364
0.98693,3.4441e+06,0.00059944,4.467e+09,1.5918,61673
0.98687,3.4545e+06,0.00060506,4.5339e+09,1.5925,61983
0.98681,3.4649e+06,0.00061073,4.6018e+09,1.5933,62295
0.98675,3.4752e+06,0.00061644,4.6706e+09,1.594,62609
0.9867,3.4856e+06,0.00062219,4.7403e+09,1.5947,62925
0.98664,3.496e+06,0.00062799,4.8111e+09,1.5953,63242
0.98658,3.5063e+06,0.00063385,4.8829e+09,1.5959,63562
0.98652,3.5167e+06,0.00063975,4.9556e+09,1.5965,63882
0.98646,3.527e+06,0.00064569,5.0294e+09,1.5971,64205
0.9864,3.5374e+06,0.00065169,5.1043e+09,1.5976,64530
0.98635,3.5477e+06,0.00065773,5.1802e+09,1.5981,64856
0.98629,3.5581e+06,0.00066383,5.2572e+09,1.5986,65184
0.98623,3.5684e+06,0.00066997,5.3353e+09,1.599,65514
0.98617,3.5787e+06,0.00067617,5.4145e+09,1.5994,65845
0.98611,3.589e+06,0.00068242,5.4948e+09,1.5997,66179
0.98605,3.5992e+06,0.00068873,5.5763e+09,1.6,66514
0.98598,3.6095e+06,0.00069509,5.6589e+09,1.6003,66851
0.98592,3.6198e+06,0.0007015,5.7427e+09,1.6005,67190
0.98586,3.63e+06,0.00070797,5.8278e+09,1.6008,67531
0.9858,3.6403e+06,0.00071449,5.914e+09,1.601,67873
0.98574,3.6505e+06,0.00072107,6.0015e+09,1.6011,68218
0.98568,3.6607e+06,0.00072771,6.0902e+09,1.6012,68564
0.98561,3.6709e+06,0.00073441,6.1802e+09,1.6013,68912
0.98555,3.6811e+06,0.00074116,6.2716e+09,1.6014,69262
0.98549,3.6913e+06,0.00074798,6.3642e+09,1.6014,69613
0.98542,3.7015e+06,0.00075486,6.4582e+09,1.6015,69967
0.98536,3.7117e+06,0.00076179,6.5535e+09,1.6015,70322
0.98529,3.7219e+06,0.00076879,6.6502e+09,1.6014,70679
0.98523,3.7321e+06,0.00077586,6.7484e+09,1.6014,71039
0.98516,3.7423e+06,0.00078298,6.8479e+09,1.6013,71400
0.9851,3.7525e+06,0.00079017,6.9489e+09,1.6012,71762
0.98503,3.7627e+06,0.00079742,7.0514e+09,1.6011,72127
0.98497,3.7729e+06,0.00080474,7.1554e+09,1.6009,72494
0.9849,3.783e+06,0.00081213,7.2609e+09,1.6007,72862
0.98483,3.7932e+06,0.00081958,7.3679e+09,1.6005,73233
0.98477,3.8033e+06,0.0008271,7.4765e+09,1.6003,73605
0.9847,3.8135e+06,0.0008347,7.5867e+09,1.6,73979
0.98463,3.8236e+06,0.00084236,7.6985e+09,1.5997,74355
0.98456,3.8338e+06,0.00085009,7.812e+09,1.5994,74733
0.9845,3.844e+06,0.0008579,7.9271e+09,1.5991,75113
0.98443,3.8542e+06,0.00086578,8.0439e+09,1.5988,75495
0.98436,3.8643e+06,0.00087373,8.1625e+09,1.5985,75879
0.98429,3.8745e+06,0.00088176,8.2828e+09,1.5981,76264
0.98422,3.8847e+06,0.00088987,8.4049e+09,1.5977,76652
0.98415,3.8949e+06,0.00089805,8.5289e+09,1.5974,77042
0.98408,3.9051e+06,0.00090631,8.6546e+09,1.5969,77433
0.98401,3.9153e+06,0.00091465,8.7822e+09,1.5965,77827
0.98393,3.9254e+06,0.00092307,8.9118e+09,1.5961,78222
0.98386,3.9356e+06,0.00093158,9.0432e+09,1.5956,78619
0.98379,3.9458e+06,0.00094016,9.1766e+09,1.5951,79019
0.98372,3.956e+06,0.00094884,9.3121e+09,1.5946,79420
0.98364,3.9662e+06,0.00095759,9.4495e+09,1.5941,79823
0.98357,3.9764e+06,0.00096643,9.589e+09,1.5936,80228
0.9835,3.9866e+06,0.00097536,9.7306e+09,1.5931,80636
0.98342,3.9969e+06,0.00098438,9.8743e+09,1.5926,81045
0.98335,4.0071e+06,0.0009935,1.002e+10,1.592,81456
0.98327,4.0174e+06,0.0010027,1.0168e+10,1.5915,81869
0.9832,4.0277e+06,0.001012,1.0319e+10,1.591,82285
0.98312,4.038e+06,0.0010214,1.0471e+10,1.5905,82702
0.98304,4.0483e+06,0.0010309,1.0626e+10,1.59,83121
0.98297,4.0587e+06,0.0010404,1.0783e+10,1.5894,83542
0.98289,4.0691e+06,0.0010501,1.0943e+10,1.5889,83966
0.98281,4.0795e+06,0.0010598,1.1105e+10,1.5884,84391
0.98273,4.0899e+06,0.0010697,1.1269e+10,1.5878,84819
0.98265,4.1004e+06,0.0010797,1.1436e+10,1.5873,85248
0.98258,4.1109e+06,0.0010897,1.1605e+10,1.5868,85680
0.9825,4.1214e+06,0.0010999,1.1777e+10,1.5863,86114
0.98242,4.1319e+06,0.0011101,1.1952e+10,1.5858,86550
0.98234,4.1426e+06,0.0011205,1.2129e+10,1.5853,86988
0.98225,4.1532e+06,0.0011309,1.2309e+10,1.5848,87428
0.98217,4.1639e+06,0.0011415,1.2491e+10,1.5844,87870
0.98209,4.1747e+06,0.0011521,1.2676e+10,1.584,88315
0.98201,4.1855e+06,0.0011629,1.2865e+10,1.5835,88761
0.98193,4.1963e+06,0.0011737,1.3056e+10,1.5831,89210
0.98184,4.2072e+06,0.0011847,1.3249e+10,1.5827,89661
0.98176,4.2181e+06,0.0011958,1.3446e+10,1.5823,90114
0.98168,4.229e+06,0.001207,1.3646e+10,1.5819,90569
0.98159,4.2399e+06,0.0012183,1.3849e+10,1.5814,91027
0.98151,4.2508e+06,0.0012297,1.4054e+10,1.581,91486
0.98142,4.2618e+06,0.0012412,1.4263e+10,1.5806,91948
0.98134,4.2729e+06,0.0012529,1.4475e+10,1.5802,92412
0.98125,4.284e+06,0.0012646,1.4691e+10,1.5798,92879
0.98116,4.2952e+06,0.0012765,1.4909e+10,1.5795,93347
0.98107,4.3064e+06,0.0012884,1.5131e+10,1.5792,93818
0.98099,4.3177e+06,0.0013005,1.5356e+10,1.5789,94292
0.9809,4.3291e+06,0.0013128,1.5585e+10,1.5786,94767
0.98081,4.3405e+06,0.0013251,1.5817e+10,1.5783,95245
0.98072,4.352e+06,0.0013375,1.6053e+10,1.5781,95725
0.98063,4.3636e+06,0.0013501,1.6292e+10,1.5779,96208
0.98054,4.3752e+06,0.0013628,1.6534e+10,1.5778,96693
0.98045,4.3869e+06,0.0013756,1.6781e+10,1.5776,97180
0.98036,4.3986e+06,0.0013886,1.7031e+10,1.5775,97670
0.98027,4.4104e+06,0.0014016,1.7284e+10,1.5774,98162
0.98018,4.4223e+06,0.0014148,1.7542e+10,1.5773,98657
0.98008,4.4342e+06,0.0014281,1.7803e+10,1.5772,99154
0.97999,4.4462e+06,0.0014416,1.8069e+10,1.5772,99653
0.9799,4.4583e+06,0.0014551,1.8338e+10,1.5772,1.0016e+05
0.9798,4.4704e+06,0.0014688,1.8611e+10,1.5772,1.0066e+05
0.97971,4.4826e+06,0.0014826,1.8888e+10,1.5773,1.0117e+05
0.97961,4.4949e+06,0.0014966,1.917e+10,1.5774,1.0168e+05
0.97952,4.5073e+06,0.0015106,1.9455e+10,1.5774,1.0219e+05
0.97942,4.5197e+06,0.0015248,1.9745e+10,1.5776,1.027e+05
0.97932,4.5321e+06,0.0015392,2.0039e+10,1.5777,1.0322e+05
0.97923,4.5447e+06,0.0015536,2.0337e+10,1.5779,1.0374e+05
0.97913,4.5573e+06,0.0015682,2.064e+10,1.578,1.0426e+05
0.97903,4.5699e+06,0.001583,2.0947e+10,1.5782,1.0479e+05
0.97893,4.5827e+06,0.0015978,2.1259e+10,1.5784,1.0532e+05
0.97883,4.5955e+06,0.0016129,2.1575e+10,1.5787,1.0585e+05
0.97873,4.6083e+06,0.001628,2.1896e+10,1.579,1.0638e+05
0.97863,4.6212e+06,0.0016433,2.2222e+10,1.5792,1.0692e+05
0.97853,4.6342e+06,0.0016587,2.2552e+10,1.5796,1.0746e+05
0.97843,4.6473e+06,0.0016743,2.2887e+10,1.5799,1.08e+05
0.97833,4.6604e+06,0.00169,2.3227e+10,1.5802,1.0854e+05
0.97823,4.6735e+06,0.0017058,2.3572e+10,1.5806,1.0909e+05
0.97813,4.6867e+06,0.0017218,2.3923e+10,1.5809,1.0964e+05
0.97802,4.7e+06,0.0017379,2.4278e+10,1.5813,1.1019e+05
0.97792,4.7133e+06,0.0017542,2.4638e+10,1.5817,1.1075e+05
0.97782,4.7266e+06,0.0017706,2.5004e+10,1.5821,1.1131e+05
0.97771,4.74e+06,0.0017872,2.5374e+10,1.5825,1.1187e+05
0.97761,4.7535e+06,0.0018039,2.5751e+10,1.5829,1.1244e+05
0.9775,4.767e+06,0.0018208,2.6132e+10,1.5834,1.13e+05
0.9774,4.7806e+06,0.0018378,2.652e+10,1.5838,1.1357e+05
0.97729,4.7943e+06,0.001855,2.6912e+10,1.5843,1.1415e+05
0.97718,4.808e+06,0.0018723,2.7311e+10,1.5848,1.1472e+05
0.97707,4.8218e+06,0.0018898,2.7715e+10,1.5853,1.153e+05
0.97697,4.8356e+06,0.0019074,2.8125e+10,1.5858,1.1589e+05
0.97686,4.8495e+06,0.0019251,2.8541e+10,1.5863,1.1647e+05
0.97675,4.8636e+06,0.001943,2.8963e+10,1.5869,1.1706e+05
0.97664,4.8776e+06,0.0019611,2.939e+10,1.5875,1.1765e+05
0.97653,4.8918e+06,0.0019793,2.9824e+10,1.5881,1.1825e+05
0.97642,4.906e+06,0.0019976,3.0264e+10,1.5887,1.1885e+05
0.97631,4.9202e+06,0.0020161,3.0711e+10,1.5893,1.1945e+05
0.97619,4.9346e+06,0.0020348,3.1163e+10,1.5899,1.2005e+05
0.97608,4.949e+06,0.0020536,3.1622e+10,1.5906,1.2066e+05
0.97597,4.9635e+06,0.0020725,3.2088e+10,1.5912,1.2127e+05
0.97586,4.978e+06,0.0020916,3.256e+10,1.5919,1.2189e+05
0.97574,4.9927e+06,0.0021109,3.3039e+10,1.5926,1.2251e+05
0.97563,5.0074e+06,0.0021303,3.3524e+10,1.5934,1.2313e+05
0.97551,5.0222e+06,0.0021499,3.4016e+10,1.5941,1.2375e+05
0.9754,5.0371e+06,0.0021696,3.4516e+10,1.5949,1.2438e+05
0.97528,5.052e+06,0.0021895,3.5022e+10,1.5957,1.2501e+05
0.97517,5.067e+06,0.0022095,3.5535e+10,1.5964,1.2565e+05
0.97505,5.0821e+06,0.0022297,3.6055e+10,1.5972,1.2629e+05
0.97493,5.0971e+06,0.0022501,3.6583e+10,1.598,1.2693e+05
0.97481,5.1123e+06,0.0022706,3.7118e+10,1.5988,1.2757e+05
0.9747,5.1275e+06,0.0022912,3.766e+10,1.5995,1.2822e+05
0.97458,5.1427e+06,0.0023121,3.821e+10,1.6003,1.2887e+05
0.97446,5.158e+06,0.0023331,3.8768e+10,1.6011,1.2953e+05
0.97434,5.1734e+06,0.0023542,3.9333e+10,1.6019,1.3019e+05
0.97422,5.1889e+06,0.0023755,3.9906e+10,1.6028,1.3085e+05
0.97409,5.2044e+06,0.002397,4.0487e+10,1.6036,1.3152e+05
0.97397,5.2199e+06,0.0024187,4.1076e+10,1.6044,1.3219e+05
0.97385,5.2355e+06,0.0024405,4.1673e+10,1.6052,1.3287e+05
0.97373,5.2511e+06,0.0024625,4.2279e+10,1.606,1.3354e+05
0.9736,5.2668e+06,0.0024846,4.2892e+10,1.6069,1.3423e+05
0.97348,5.2825e+06,0.0025069,4.3514e+10,1.6077,1.3491e+05
0.97336,5.2983e+06,0.0025294,4.4145e+10,1.6084,1.356e+05
0.97323,5.314e+06,0.0025521,4.4784e+10,1.6092,1.3629e+05
0.97311,5.3299e+06,0.0025749,4.5433e+10,1.61,1.3699e+05
0.97298,5.3458e+06,0.002598,4.609e+10,1.6108,1.3769e+05
0.97285,5.3617e+06,0.0026212,4.6756e+10,1.6116,1.384e+05
0.97273,5.3777e+06,0.0026445,4.7431e+10,1.6124,1.3911e+05
0.9726,5.3937e+06,0.0026681,4.8115e+10,1.6132,1.3982e+05
0.97247,5.4097e+06,0.0026919,4.8809e+10,1.614,1.4053e+05
0.97234,5.4258e+06,0.0027158,4.9512e+10,1.6148,1.4125e+05
0.97221,5.4419e+06,0.0027399,5.0225e+10,1.6155,1.4198e+05
0.97208,5.458e+06,0.0027642,5.0948e+10,1.6163,1.4271e+05
0.97195,5.4742e+06,0.0027887,5.168e+10,1.617,1.4344e+05
0.97182,5.4903e+06,0.0028134,5.2423e+10,1.6177,1.4418e+05
0.97169,5.5065e+06,0.0028383,5.3175e+10,1.6185,1.4492e+05
0.97155,5.5228e+06,0.0028633,5.3938e+10,1.6192,1.4566e+05
0.97142,5.539e+06,0.0028886,5.4711e+10,1.6199,1.4641e+05
0.97129,5.5553e+06,0.0029141,5.5495e+10,1.6206,1.4716e+05
0.97115,5.5716e+06,0.0029398,5.629e+10,1.6212,1.4792e+05
0.97102,5.588e+06,0.0029656,5.7095e+10,1.6219,1.4868e+05
0.97088,5.6044e+06,0.0029917,5.7912e+10,1.6226,1.4944e+05
0.97075,5.6208e+06,0.003018,5.8739e+10,1.6232,1.5021e+05
0.97061,5.6372e+06,0.0030445,5.9578e+10,1.6239,1.5099e+05
0.97047,5.6537e+06,0.0030712,6.0428e+10,1.6245,1.5176e+05
0.97033,5.6702e+06,0.0030981,6.129e+10,1.6252,1.5255e+05
0.9702,5.6867e+06,0.0031252,6.2164e+10,1.6258,1.5333e+05
0.97006,5.7033e+06,0.0031525,6.3049e+10,1.6264,1.5412e+05
0.96992,5.7199e+06,0.0031801,6.3946e+10,1.6271,1.5492e+05
0.96978,5.7366e+06,0.0032079,6.4856e+10,1.6277,1.5572e+05
0.96964,5.7533e+06,0.0032359,6.5778e+10,1.6283,1.5652e+05
0.96949,5.77e+06,0.0032641,6.6713e+10,1.6289,1.5733e+05
0.96935,5.7868e+06,0.0032925,6.766e+10,1.6295,1.5814e+05
0.96921,5.8036e+06,0.0033211,6.862e+10,1.6302,1.5896e+05
0.96906,5.8205e+06,0.0033499,6.9593e+10,1.6308,1.5978e+05
0.96892,5.8374e+06,0.003379,7.0579e+10,1.6314,1.606e+05
0.96877,5.8544e+06,0.0034083,7.1578e+10,1.632,1.6143e+05
0.96863,5.8715e+06,0.0034377,7.2591e+10,1.6326,1.6227e+05
0.96848,5.8885e+06,0.0034674,7.3618e+10,1.6332,1.6311e+05
0.96834,5.9057e+06,0.0034974,7.4658e+10,1.6338,1.6395e+05
0.96819,5.9228e+06,0.0035275,7.5713e+10,1.6344,1.648e+05
0.96804,5.9401e+06,0.0035579,7.6781e+10,1.635,1.6565e+05
0.96789,5.9573e+06,0.0035886,7.7865e+10,1.6356,1.6651e+05
0.96774,5.9746e+06,0.0036194,7.8962e+10,1.6362,1.6737e+05
0.96759,5.992e+06,0.0036505,8.0075e+10,1.6368,1.6824e+05
0.96744,6.0094e+06,0.0036818,8.1202e+10,1.6374,1.6911e+05
0.96729,6.0268e+06,0.0037134,8.2345e+10,1.638,1.6999e+05
0.96714,6.0443e+06,0.0037452,8.3502e+10,1.6386,1.7087e+05
0.96698,6.0619e+06,0.0037772,8.4676e+10,1.6392,1.7175e+05
0.96683,6.0794e+06,0.0038094,8.5865e+10,1.6397,1.7265e+05
0.96668,6.097e+06,0.0038419,8.707e+10,1.6403,1.7354e+05
0.96652,6.1147e+06,0.0038747,8.8292e+10,1.6408,1.7444e+05
0.96636,6.1324e+06,0.0039077,8.9529e+10,1.6414,1.7535e+05
0.96621,6.1501e+06,0.0039409,9.0783e+10,1.6419,1.7626e+05
0.96605,6.1679e+06,0.0039744,9.2054e+10,1.6425,1.7717e+05
0.96589,6.1856e+06,0.0040081,9.3343e+10,1.643,1.7809e+05
0.96573,6.2035e+06,0.0040421,9.4648e+10,1.6435,1.7902e+05
0.96557,6.2213e+06,0.0040764,9.5971e+10,1.644,1.7995e+05
0.96541,6.2392e+06,0.0041109,9.7311e+10,1.6445,1.8088e+05
0.96525,6.2572e+06,0.0041457,9.867e+10,1.645,1.8182e+05
0.96509,6.2751e+06,0.0041807,1.0005e+11,1.6455,1.8277e+05
0.96493,6.2931e+06,0.004216,1.0144e+11,1.646,1.8372e+05
0.96477,6.3112e+06,0.0042516,1.0286e+11,1.6464,1.8467e+05
0.9646,6.3292e+06,0.0042874,1.0429e+11,1.6469,1.8564e+05
0.96444,6.3473e+06,0.0043235,1.0574e+11,1.6473,1.866e+05
0.96427,6.3654e+06,0.0043599,1.0721e+11,1.6478,1.8757e+05
0.96411,6.3836e+06,0.0043965,1.087e+11,1.6482,1.8855e+05
0.96394,6.4018e+06,0.0044335,1.1021e+11,1.6486,1.8953e+05
0.96377,6.4199e+06,0.0044707,1.1174e+11,1.649,1.9052e+05
0.9636,6.4382e+06,0.0045082,1.133e+11,1.6493,1.9151e+05
0.96344,6.4564e+06,0.004546,1.1487e+11,1.6497,1.9251e+05
0.96327,6.4746e+06,0.0045841,1.1646e+11,1.6501,1.9351e+05
0.96309,6.4929e+06,0.0046225,1.1808e+11,1.6504,1.9452e+05
0.96292,6.5112e+06,0.0046611,1.1971e+11,1.6507,1.9553e+05
0.96275,6.5296e+06,0.0047001,1.2137e+11,1.6511,1.9655e+05
0.96258,6.5479e+06,0.0047394,1.2305e+11,1.6514,1.9758e+05
0.9624,6.5664e+06,0.004779,1.2476e+11,1.6517,1.9861e+05
0.96223,6.5848e+06,0.0048189,1.2648e+11,1.652,1.9964e+05
0.96205,6.6033e+06,0.0048591,1.2823e+11,1.6523,2.0068e+05
0.96188,6.6218e+06,0.0048996,1.3e+11,1.6525,2.0173e+05
0.9617,6.6403e+06,0.0049404,1.318e+11,1.6528,2.0278e+05
0.96152,6.6588e+06,0.0049815,1.3362e+11,1.6531,2.0384e+05
0.96134,6.6774e+06,0.005023,1.3546e+11,1.6533,2.049e+05
0.96116,6.696e+06,0.0050648,1.3733e+11,1.6535,2.0597e+05
0.96098,6.7146e+06,0.005107,1.3923e+11,1.6538,2.0705e+05
0.9608,6.7332e+06,0.0051494,1.4115e+11,1.654,2.0813e+05
0.96062,6.7519e+06,0.0051923,1.4309e+11,1.6542,2.0921e+05
0.96044,6.7707e+06,0.0052354,1.4507e+11,1.6544,2.103e+05
0.96025,6.7895e+06,0.0052789,1.4707e+11,1.6546,2.114e+05
0.96007,6.8083e+06,0.0053227,1.4909e+11,1.6549,2.125e+05
0.95988,6.8272e+06,0.0053668,1.5114e+11,1.6551,2.1361e+05
0.9597,6.8462e+06,0.0054113,1.5322e+11,1.6553,2.1473e+05
0.95951,6.8652e+06,0.0054562,1.5533e+11,1.6555,2.1585e+05
0.95932,6.8842e+06,0.0055014,1.5747e+11,1.6558,2.1698e+05
0.95913,6.9033e+06,0.005547,1.5963e+11,1.656,2.1811e+05
0.95894,6.9224e+06,0.0055929,1.6182e+11,1.6562,2.1925e+05
0.95875,6.9416e+06,0.0056392,1.6405e+11,1.6564,2.2039e+05
0.95856,6.9608e+06,0.0056859,1.663e+11,1.6566,2.2154e+05
0.95837,6.98e+06,0.0057329,1.6858e+11,1.6569,2.227e+05
0.95817,6.9993e+06,0.0057803,1.7089e+11,1.6571,2.2386e+05
0.95798,7.0187e+06,0.005828,1.7324e+11,1.6573,2.2503e+05
0.95778,7.0381e+06,0.0058761,1.7561e+11,1.6575,2.2621e+05
0.95759,7.0576e+06,0.0059246,1.7802e+11,1.6577,2.2739e+05
0.95739,7.0771e+06,0.0059735,1.8046e+11,1.6579,2.2858e+05
0.95719,7.0967e+06,0.0060227,1.8293e+11,1.6581,2.2977e+05
0.95699,7.1163e+06,0.0060723,1.8543e+11,1.6583,2.3097e+05
0.95679,7.1359e+06,0.0061223,1.8797e+11,1.6585,2.3218e+05
0.95659,7.1556e+06,0.0061727,1.9054e+11,1.6588,2.3339e+05
0.95639,7.1754e+06,0.0062234,1.9315e+11,1.659,2.3461e+05
0.95619,7.1952e+06,0.0062746,1.9579e+11,1.6592,2.3583e+05
0.95598,7.2151e+06,0.0063261,1.9846e+11,1.6594,2.3707e+05
0.95578,7.235e+06,0.0063781,2.0117e+11,1.6596,2.383e+05
0.95557,7.2549e+06,0.0064304,2.0392e+11,1.6598,2.3955e+05
0.95537,7.2749e+06,0.0064831,2.067e+11,1.66,2.408e+05
0.95516,7.295e+06,0.0065363,2.0952e+11,1.6602,2.4206e+05
0.95495,7.3151e+06,0.0065898,2.1238e+11,1.6603,2.4332e+05
0.95474,7.3352e+06,0.0066438,2.1528e+11,1.6605,2.4459e+05
0.95453,7.3554e+06,0.0066982,2.1821e+11,1.6607,2.4587e+05
0.95432,7.3757e+06,0.0067529,2.2118e+11,1.6609,2.4716e+05
0.95411,7.3959e+06,0.0068081,2.242e+11,1.6611,2.4845e+05
0.9539,7.4163e+06,0.0068638,2.2725e+11,1.6612,2.4975e+05
0.95368,7.4366e+06,0.0069198,2.3034e+11,1.6614,2.5105e+05
0.95347,7.457e+06,0.0069763,2.3347e+11,1.6615,2.5236e+05
0.95325,7.4774e+06,0.0070332,2.3665e+11,1.6617,2.5368e+05
0.95303,7.4979e+06,0.0070905,2.3987e+11,1.6618,2.5501e+05
0.95282,7.5184e+06,0.0071484,2.4313e+11,1.662,2.5634e+05
0.9526,7.5389e+06,0.0072066,2.4643e+11,1.6621,2.5768e+05
0.95238,7.5595e+06,0.0072653,2.4978e+11,1.6622,2.5902e+05
0.95215,7.5801e+06,0.0073245,2.5317e+11,1.6623,2.6038e+05
0.95193,7.6008e+06,0.0073841,2.5661e+11,1.6624,2.6174e+05
0.95171,7.6214e+06,0.0074442,2.6009e+11,1.6625,2.631e+05
0.95149,7.6422e+06,0.0075048,2.6362e+11,1.6626,2.6448e+05
0.95126,7.6629e+06,0.0075658,2.6719e+11,1.6627,2.6586e+05
0.95103,7.6838e+06,0.0076273,2.7082e+11,1.6628,2.6725e+05
0.95081,7.7046e+06,0.0076893,2.7449e+11,1.6629,2.6865e+05
0.95058,7.7255e+06,0.0077517,2.7821e+11,1.663,2.7005e+05
0.95035,7.7465e+06,0.0078146,2.8198e+11,1.6631,2.7146e+05
0.95012,7.7675e+06,0.0078781,2.858e+11,1.6631,2.7288e+05
0.94989,7.7886e+06,0.007942,2.8967e+11,1.6632,2.743e+05
0.94965,7.8097e+06,0.0080064,2.9359e+11,1.6633,2.7573e+05
0.94942,7.8309e+06,0.0080713,2.9756e+11,1.6634,2.7717e+05
0.94918,7.8521e+06,0.0081367,3.0158e+11,1.6635,2.7862e+05
0.94895,7.8734e+06,0.0082027,3.0566e+11,1.6635,2.8008e+05
0.94871,7.8947e+06,0.0082691,3.098e+11,1.6636,2.8154e+05
0.94847,7.916e+06,0.0083361,3.1398e+11,1.6637,2.8301e+05
0.94823,7.9374e+06,0.0084036,3.1823e+11,1.6637,2.8448e+05
0.94799,7.9588e+06,0.0084717,3.2252e+11,1.6638,2.8597e+05
0.94775,7.9802e+06,0.0085403,3.2688e+11,1.6639,2.8746e+05
0.94751,8.0018e+06,0.0086094,3.3129e+11,1.6639,2.8896e+05
0.94727,8.0233e+06,0.0086791,3.3576e+11,1.664,2.9047e+05
0.94702,8.045e+06,0.0087493,3.403e+11,1.664,2.9198e+05
0.94678,8.0667e+06,0.00882,3.4489e+11,1.6641,2.9351e+05
0.94653,8.0884e+06,0.0088913,3.4954e+11,1.6642,2.9504e+05
0.94628,8.1102e+06,0.0089631,3.5425e+11,1.6642,2.9658e+05
0.94603,8.1321e+06,0.0090355,3.5902e+11,1.6643,2.9813e+05
0.94578,8.1541e+06,0.0091084,3.6386e+11,1.6644,2.9968e+05
0.94553,8.1761e+06,0.0091819,3.6876e+11,1.6645,3.0124e+05
0.94528,8.1981e+06,0.0092559,3.7373e+11,1.6645,3.0281e+05
0.94502,8.2203e+06,0.0093305,3.7876e+11,1.6646,3.0439e+05
0.94477,8.2424e+06,0.0094058,3.8386e+11,1.6647,3.0598e+05
0.94451,8.2647e+06,0.0094816,3.8902e+11,1.6648,3.0757e+05
0.94426,8.2869e+06,0.009558,3.9425e+11,1.6649,3.0918e+05
0.944,8.3093e+06,0.009635,3.9955e+11,1.665,3.1079e+05
0.94374,8.3317e+06,0.0097126,4.0492e+11,1.665,3.1241e+05
0.94348,8.3541e+06,0.0097908,4.1036e+11,1.6651,3.1404e+05
0.94322,8.3766e+06,0.0098696,4.1588e+11,1.6652,3.1567e+05
0.94295,8.3991e+06,0.009949,4.2146e+11,1.6653,3.1732e+05
0.94269,8.4217e+06,0.010029,4.2712e+11,1.6654,3.1897e+05
0.94242,8.4443e+06,0.01011,4.3285e+11,1.6655,3.2063e+05
0.94216,8.467e+06,0.010191,4.3866e+11,1.6655,3.223e+05
0.94189,8.4898e+06,0.010273,4.4454e+11,1.6656,3.2398e+05
0.94162,8.5126e+06,0.010356,4.505e+11,1.6657,3.2567e+05
0.94135,8.5354e+06,0.010439,4.5654e+11,1.6658,3.2736e+05
0.94108,8.5584e+06,0.010523,4.6266e+11,1.6659,3.2907e+05
0.94081,8.5813e+06,0.010607,4.6885e+11,1.666,3.3078e+05
0.94053,8.6044e+06,0.010692,4.7513e+11,1.666,3.325e+05
0.94026,8.6274e+06,0.010778,4.8149e+11,1.6661,3.3423e+05
0.93998,8.6506e+06,0.010864,4.8793e+11,1.6662,3.3597e+05
0.93971,8.6738e+06,0.010951,4.9446e+11,1.6663,3.3772e+05
0.93943,8.697e+06,0.011039,5.0107e+11,1.6663,3.3948e+05
0.93915,8.7203e+06,0.011127,5.0777e+11,1.6664,3.4124e+05
0.93887,8.7437e+06,0.011216,5.1456e+11,1.6665,3.4302e+05
0.93858,8.7671e+06,0.011306,5.2144e+11,1.6665,3.448e+05
0.9383,8.7906e+06,0.011396,5.284e+11,1.6666,3.466e+05
0.93802,8.8141e+06,0.011487,5.3545e+11,1.6667,3.484e+05
0.93773,8.8377e+06,0.011579,5.426e+11,1.6667,3.5021e+05
0.93744,8.8613e+06,0.011671,5.4984e+11,1.6668,3.5203e+05
0.93715,8.885e+06,0.011764,5.5718e+11,1.6668,3.5386e+05
0.93686,8.9087e+06,0.011858,5.6461e+11,1.6668,3.557e+05
0.93657,8.9325e+06,0.011953,5.7214e+11,1.6669,3.5754e+05
0.93628,8.9563e+06,0.012048,5.7976e+11,1.6669,3.594e+05
0.93599,8.9801e+06,0.012144,5.8748e+11,1.6669,3.6127e+05
0.93569,9.004e+06,0.01224,5.9531e+11,1.667,3.6314e+05
0.9354,9.0279e+06,0.012338,6.0324e+11,1.667,3.6503e+05
0.9351,9.0519e+06,0.012436,6.1127e+11,1.667,3.6692e+05
0.9348,9.0759e+06,0.012535,6.194e+11,1.667,3.6883e+05
0.9345,9.1e+06,0.012635,6.2764e+11,1.667,3.7074e+05
0.9342,9.1241e+06,0.012735,6.3599e+11,1.667,3.7267e+05
0.93389,9.1483e+06,0.012837,6.4444e+11,1.6671,3.746e+05
0.93359,9.1725e+06,0.012939,6.5301e+11,1.6671,3.7654e+05
0.93328,9.1968e+06,0.013042,6.6169e+11,1.6671,3.7849e+05
0.93298,9.2211e+06,0.013145,6.7048e+11,1.6671,3.8046e+05
0.93267,9.2455e+06,0.01325,6.7938e+11,1.6671,3.8243e+05
0.93236,9.27e+06,0.013355,6.884e+11,1.6671,3.8441e+05
0.93205,9.2945e+06,0.013461,6.9754e+11,1.6671,3.864e+05
0.93174,9.319e+06,0.013568,7.0679e+11,1.6671,3.884e+05
0.93142,9.3436e+06,0.013675,7.1617e+11,1.6671,3.9042e+05
0.93111,9.3683e+06,0.013784,7.2567e+11,1.6671,3.9244e+05
0.93079,9.3931e+06,0.013893,7.3529e+11,1.6671,3.9447e+05
0.93048,9.4179e+06,0.014003,7.4503e+11,1.6671,3.9651e+05
0.93016,9.4428e+06,0.014114,7.549e+11,1.6671,3.9856e+05
0.92984,9.4678e+06,0.014226,7.649e+11,1.6671,4.0062e+05
0.92952,9.4928e+06,0.014339,7.7503e+11,1.6671,4.027e+05
0.92919,9.5179e+06,0.014452,7.8528e+11,1.6672,4.0478e+05
0.92887,9.543e+06,0.014566,7.9567e+11,1.6672,4.0687e+05
0.92854,9.5682e+06,0.014681,8.062e+11,1.6672,4.0898e+05
0.92821,9.5934e+06,0.014798,8.1686e+11,1.6672,4.1109e+05
0.92789,9.6187e+06,0.014915,8.2766e+11,1.6672,4.1321e+05
0.92756,9.644e+06,0.015032,8.3859e+11,1.6672,4.1535e+05
0.92723,9.6694e+06,0.015151,8.4967e+11,1.6672,4.1749e+05
0.92689,9.6949e+06,0.015271,8.6089e+11,1.6672,4.1965e+05
0.92656,9.7204e+06,0.015392,8.7226e+11,1.6673,4.2181e+05
0.92622,9.7459e+06,0.015513,8.8377e+11,1.6673,4.2399e+05
0.92589,9.7715e+06,0.015636,8.9543e+11,1.6673,4.2618e+05
0.92555,9.7972e+06,0.015759,9.0724e+11,1.6673,4.2838e+05
0.92521,9.823e+06,0.015883,9.192e+11,1.6673,4.3059e+05
0.92487,9.8487e+06,0.016009,9.3132e+11,1.6673,4.3281e+05
0.92452,9.8746e+06,0.016135,9.4359e+11,1.6673,4.3504e+05
0.92418,9.9005e+06,0.016262,9.5601e+11,1.6673,4.3728e+05
0.92383,9.9265e+06,0.01639,9.686e+11,1.6673,4.3953e+05
0.92349,9.9525e+06,0.016519,9.8135e+11,1.6674,4.418e+05
0.92314,9.9786e+06,0.016649,9.9426e+11,1.6674,4.4407e+05
0.92279,1.0005e+07,0.01678,1.0073e+12,1.6674,4.4636e+05
0.92244,1.0031e+07,0.016912,1.0206e+12,1.6674,4.4866e+05
0.92208,1.0057e+07,0.017045,1.034e+12,1.6674,4.5096e+05
0.92173,1.0084e+07,0.017179,1.0476e+12,1.6674,4.5328e+05
0.92138,1.011e+07,0.017314,1.0613e+12,1.6675,4.5561e+05
0.92102,1.0137e+07,0.01745,1.0753e+12,1.6675,4.5796e+05
0.92066,1.0163e+07,0.017587,1.0894e+12,1.6675,4.6031e+05
0.9203,1.019e+07,0.017725,1.1037e+12,1.6675,4.6268e+05
0.91994,1.0216e+07,0.017864,1.1182e+12,1.6675,4.6505e+05
0.91958,1.0243e+07,0.018004,1.1328e+12,1.6676,4.6744e+05
0.91921,1.027e+07,0.018145,1.1477e+12,1.6676,4.6984e+05
0.91884,1.0297e+07,0.018288,1.1627e+12,1.6676,4.7225e+05
0.91848,1.0324e+07,0.018431,1.1779e+12,1.6677,4.7468e+05
0.91811,1.0351e+07,0.018575,1.1933e+12,1.6677,4.7711e+05
0.91774,1.0378e+07,0.018721,1.2089e+12,1.6677,4.7956e+05
0.91737,1.0405e+07,0.018867,1.2248e+12,1.6677,4.8202e+05
0.91699,1.0432e+07,0.019015,1.2408e+12,1.6678,4.8449e+05
0.91662,1.0459e+07,0.019163,1.257e+12,1.6678,4.8697e+05
0.91624,1.0487e+07,0.019313,1.2734e+12,1.6678,4.8947e+05
0.91586,1.0514e+07,0.019464,1.29e+12,1.6678,4.9198e+05
0.91548,1.0541e+07,0.019616,1.3069e+12,1.6679,4.9449e+05
0.9151,1.0569e+07,0.019769,1.3239e+12,1.6679,4.9703e+05
0.91472,1.0596e+07,0.019923,1.3412e+12,1.6679,4.9957e+05
0.91434,1.0624e+07,0.020078,1.3587e+12,1.6679,5.0212e+05
0.91395,1.0651e+07,0.020235,1.3764e+12,1.6679,5.0469e+05
0.91356,1.0679e+07,0.020392,1.3943e+12,1.668,5.0727e+05
0.91318,1.0707e+07,0.020551,1.4125e+12,1.668,5.0987e+05
0.91279,1.0735e+07,0.020711,1.4309e+12,1.668,5.1247e+05
0.91239,1.0763e+07,0.020872,1.4495e+12,1.668,5.1509e+05
0.912,1.0791e+07,0.021035,1.4683e+12,1.668,5.1772e+05
0.91161,1.0819e+07,0.021198,1.4874e+12,1.668,5.2036e+05
0.91121,1.0847e+07,0.021363,1.5068e+12,1.668,5.2302e+05
0.91081,1.0875e+07,0.021529,1.5263e+12,1.668,5.2568e+05
0.91041,1.0903e+07,0.021696,1.5461e+12,1.668,5.2836e+05
0.91001,1.0931e+07,0.021864,1.5662e+12,1.668,5.3106e+05
0.90961,1.0959e+07,0.022034,1.5865e+12,1.668,5.3376e+05
0.90921,1.0988e+07,0.022205,1.6071e+12,1.668,5.3648e+05
0.9088,1.1016e+07,0.022377,1.6279e+12,1.668,5.3921e+05
0.90839,1.1044e+07,0.02255,1.649e+12,1.668,5.4196e+05
0.90798,1.1073e+07,0.022725,1.6704e+12,1.668,5.4472e+05
0.90757,1.1101e+07,0.022901,1.692e+12,1.668,5.4749e+05
0.90716,1.113e+07,0.023078,1.7139e+12,1.668,5.5027e+05
0.90675,1.1159e+07,0.023256,1.7361e+12,1.668,5.5307e+05
0.90633,1.1187e+07,0.023436,1.7586e+12,1.668,5.5588e+05
0.90592,1.1216e+07,0.023617,1.7813e+12,1.668,5.587e+05
0.9055,1.1245e+07,0.0238,1.8043e+12,1.668,5.6154e+05
0.90508,1.1274e+07,0.023984,1.8276e+12,1.6679,5.6439e+05
0.90466,1.1303e+07,0.024169,1.8512e+12,1.6679,5.6725e+05
0.90423,1.1332e+07,0.024355,1.8751e+12,1.6679,5.7013e+05
0.90381,1.1361e+07,0.024543,1.8993e+12,1.6679,5.7302e+05
0.90338,1.139e+07,0.024732,1.9238e+12,1.6679,5.7593e+05
0.90296,1.1419e+07,0.024923,1.9486e+12,1.6679,5.7884e+05
0.90253,1.1448e+07,0.025115,1.9737e+12,1.6678,5.8177e+05
0.9021,1.1478e+07,0.025308,1.9991e+12,1.6678,5.8472e+05
0.90166,1.1507e+07,0.025503,2.0248e+12,1.6678,5.8768e+05
0.90123,1.1536e+07,0.025699,2.0508e+12,1.6678,5.9065e+05
0.90079,1.1566e+07,0.025897,2.0772e+12,1.6678,5.9364e+05
0.90035,1.1596e+07,0.026096,2.1039e+12,1.6677,5.9664e+05
0.89992,1.1625e+07,0.026297,2.131e+12,1.6677,5.9965e+05
0.89947,1.1655e+07,0.026498,2.1583e+12,1.6677,6.0268e+05
0.89903,1.1685e+07,0.026702,2.186e+12,1.6677,6.0572e+05
0.89859,1.1715e+07,0.026907,2.2141e+12,1.6677,6.0878e+05
0.89814,1.1744e+07,0.027113,2.2425e+12,1.6677,6.1185e+05
0.8977,1.1774e+07,0.027321,2.2712e+12,1.6677,6.1493e+05
0.89725,1.1804e+07,0.02753,2.3003e+12,1.6677,6.1803e+05
0.8968,1.1834e+07,0.027741,2.3298e+12,1.6677,6.2114e+05
0.89634,1.1865e+07,0.027954,2.3596e+12,1.6677,6.2427e+05
0.89589,1.1895e+07,0.028167,2.3898e+12,1.6677,6.2741e+05
0.89543,1.1925e+07,0.028383,2.4203e+12,1.6676,6.3057e+05
0.89498,1.1955e+07,0.0286,2.4513e+12,1.6676,6.3374e+05
0.89452,1.1986e+07,0.028819,2.4826e+12,1.6676,6.3693e+05
0.89406,1.2016e+07,0.029039,2.5143e+12,1.6676,6.4013e+05
0.89359,1.2047e+07,0.029261,2.5464e+12,1.6676,6.4334e+05
0.89313,1.2077e+07,0.029484,2.5789e+12,1.6676,6.4657e+05
0.89267,1.2108e+07,0.029709,2.6118e+12,1.6676,6.4981e+05
0.8922,1.2139e+07,0.029935,2.645e+12,1.6676,6.5307e+05
0.89173,1.2169e+07,0.030164,2.6787e+12,1.6676,6.5635e+05
0.89126,1.22e+07,0.030393,2.7128e+12,1.6676,6.5964e+05
0.89079,1.2231e+07,0.030625,2.7474e+12,1.6676,6.6294e+05
0.89031,1.2262e+07,0.030858,2.7823e+12,1.6676,6.6626e+05
0.88984,1.2293e+07,0.031093,2.8177e+12,1.6676,6.6959e+05
0.88936,1.2324e+07,0.031329,2.8535e+12,1.6676,6.7294e+05
0.88888,1.2355e+07,0.031567,2.8897e+12,1.6676,6.7631e+05
0.8884,1.2386e+07,0.031807,2.9264e+12,1.6676,6.7968e+05
0.88792,1.2418e+07,0.032049,2.9635e+12,1.6676,6.8308e+05
0.88743,1.2449e+07,0.032292,3.0011e+12,1.6676,6.8649e+05
0.88695,1.248e+07,0.032536,3.0391e+12,1.6676,6.8991e+05
0.88646,1.2512e+07,0.032783,3.0776e+12,1.6676,6.9336e+05
0.88597,1.2543e+07,0.033031,3.1166e+12,1.6676,6.9681e+05
0.88548,1.2575e+07,0.033281,3.156e+12,1.6675,7.0028e+05
0.88499,1.2607e+07,0.033533,3.1959e+12,1.6675,7.0377e+05
0.8845,1.2638e+07,0.033786,3.2363e+12,1.6675,7.0727e+05
0.884,1.267e+07,0.034042,3.2772e+12,1.6675,7.1079e+05
0.8835,1.2702e+07,0.034299,3.3186e+12,1.6675,7.1433e+05
0.883,1.2734e+07,0.034558,3.3605e+12,1.6675,7.1788e+05
0.8825,1.2766e+07,0.034818,3.4029e+12,1.6675,7.2144e+05
0.882,1.2798e+07,0.035081,3.4457e+12,1.6675,7.2503e+05
0.8815,1.283e+07,0.035345,3.4892e+12,1.6675,7.2862e+05
0.88099,1.2862e+07,0.035612,3.5331e+12,1.6675,7.3224e+05
0.88048,1.2894e+07,0.03588,3.5776e+12,1.6675,7.3587e+05
0.87998,1.2927e+07,0.03615,3.6226e+12,1.6674,7.3951e+05
0.87946,1.2959e+07,0.036422,3.6681e+12,1.6674,7.4318e+05
0.87895,1.2991e+07,0.036695,3.7142e+12,1.6674,7.4686e+05
0.87844,1.3024e+07,0.036971,3.7608e+12,1.6674,7.5055e+05
0.87792,1.3056e+07,0.037249,3.808e+12,1.6674,7.5426e+05
0.8774,1.3089e+07,0.037528,3.8558e+12,1.6674,7.5799e+05
0.87689,1.3121e+07,0.03781,3.9041e+12,1.6674,7.6173e+05
0.87636,1.3154e+07,0.038093,3.953e+12,1.6674,7.6549e+05
0.87584,1.3187e+07,0.038379,4.0025e+12,1.6673,7.6927e+05
0.87532,1.3219e+07,0.038666,4.0526e+12,1.6673,7.7306e+05
0.87479,1.3252e+07,0.038955,4.1033e+12,1.6673,7.7687e+05
0.87426,1.3285e+07,0.039247,4.1546e+12,1.6673,7.807e+05
0.87373,1.3318e+07,0.03954,4.2065e+12,1.6673,7.8454e+05
0.8732,1.3351e+07,0.039835,4.259e+12,1.6673,7.8841e+05
0.87267,1.3384e+07,0.040133,4.3122e+12,1.6672,7.9228e+05
0.87213,1.3418e+07,0.040432,4.366e+12,1.6672,7.9618e+05
0.8716,1.3451e+07,0.040733,4.4204e+12,1.6672,8.0009e+05
0.87106,1.3484e+07,0.041037,4.4754e+12,1.6672,8.0402e+05
0.87052,1.3517e+07,0.041342,4.5312e+12,1.6672,8.0796e+05
0.86998,1.3551e+07,0.04165,4.5875e+12,1.6671,8.1192e+05
0.86944,1.3584e+07,0.04196,4.6446e+12,1.6671,8.159e+05
0.86889,1.3618e+07,0.042272,4.7023e+12,1.6671,8.199e+05
0.86835,1.3651e+07,0.042586,4.7607e+12,1.6671,8.2391e+05
0.8678,1.3685e+07,0.042902,4.8198e+12,1.6671,8.2794e+05
0.86725,1.3719e+07,0.043221,4.8796e+12,1.667,8.3199e+05
0.8667,1.3753e+07,0.043541,4.9401e+12,1.667,8.3606e+05
0.86614,1.3786e+07,0.043864,5.0013e+12,1.667,8.4014e+05
0.86559,1.382e+07,0.044189,5.0632e+12,1.667,8.4424e+05
0.86503,1.3854e+07,0.044516,5.1259e+12,1.6669,8.4836e+05
0.86447,1.3888e+07,0.044846,5.1892e+12,1.6669,8.525e+05
0.86391,1.3922e+07,0.045177,5.2534e+12,1.6669,8.5665e+05
0.86335,1.3957e+07,0.045511,5.3183e+12,1.6669,8.6082e+05
0.86279,1.3991e+07,0.045848,5.3839e+12,1.6669,8.6501e+05
0.86222,1.4025e+07,0.046186,5.4503e+12,1.6668,8.6922e+05
0.86165,1.4059e+07,0.046527,5.5175e+12,1.6668,8.7344e+05
0.86108,1.4094e+07,0.04687,5.5855e+12,1.6668,8.7769e+05
0.86051,1.4128e+07,0.047215,5.6543e+12,1.6668,8.8195e+05
0.85994,1.4163e+07,0.047563,5.7239e+12,1.6668,8.8623e+05
0.85937,1.4197e+07,0.047913,5.7942e+12,1.6667,8.9052e+05
0.85879,1.4232e+07,0.048265,5.8654e+12,1.6667,8.9484e+05
0.85822,1.4267e+07,0.04862,5.9375e+12,1.6667,8.9917e+05
0.85764,1.4301e+07,0.048977,6.0104e+12,1.6667,9.0352e+05
0.85706,1.4336e+07,0.049336,6.0841e+12,1.6667,9.0789e+05
0.85647,1.4371e+07,0.049698,6.1587e+12,1.6666,9.1228e+05
0.85589,1.4406e+07,0.050063,6.2341e+12,1.6666,9.1669e+05
0.8553,1.4441e+07,0.050429,6.3104e+12,1.6666,9.2111e+05
0.85472,1.4476e+07,0.050799,6.3876e+12,1.6666,9.2556e+05
0.85413,1.4511e+07,0.05117,6.4657e+12,1.6666,9.3002e+05
0.85354,1.4547e+07,0.051544,6.5447e+12,1.6665,9.345e+05
0.85294,1.4582e+07,0.051921,6.6246e+12,1.6665,9.39e+05
0.85235,1.4617e+07,0.0523,6.7054e+12,1.6665,9.4352e+05
0.85175,1.4653e+07,0.052682,6.7872e+12,1.6665,9.4806e+05
0.85116,1.4688e+07,0.053066,6.8699e+12,1.6665,9.5261e+05
0.85056,1.4723e+07,0.053453,6.9536e+12,1.6664,9.5719e+05
0.84996,1.4759e+07,0.053843,7.0382e+12,1.6664,9.6178e+05
0.84935,1.4795e+07,0.054235,7.1238e+12,1.6664,9.6639e+05
0.84875,1.483e+07,0.054629,7.2104e+12,1.6664,9.7102e+05
0.84814,1.4866e+07,0.055026,7.2979e+12,1.6663,9.7567e+05
0.84754,1.4902e+07,0.055426,7.3865e+12,1.6663,9.8034e+05
0.84693,1.4938e+07,0.055829,7.4761e+12,1.6663,9.8503e+05
0.84632,1.4974e+07,0.056234,7.5667e+12,1.6663,9.8974e+05
0.8457,1.501e+07,0.056642,7.6583e+12,1.6663,9.9447e+05
0.84509,1.5046e+07,0.057052,7.751e+12,1.6662,9.9922e+05
0.84447,1.5082e+07,0.057465,7.8448e+12,1.6662,1.004e+06
0.84385,1.5118e+07,0.057881,7.9396e+12,1.6662,1.0088e+06
0.84323,1.5154e+07,0.0583,8.0355e+12,1.6662,1.0136e+06
0.84261,1.519e+07,0.058721,8.1325e+12,1.6661,1.0184e+06
0.84199,1.5227e+07,0.059146,8.2306e+12,1.6661,1.0232e+06
0.84137,1.5263e+07,0.059572,8.3298e+12,1.6661,1.0281e+06
0.84074,1.5299e+07,0.060002,8.4301e+12,1.666,1.033e+06
0.84011,1.5336e+07,0.060435,8.5316e+12,1.666,1.0379e+06
0.83948,1.5372e+07,0.06087,8.6342e+12,1.666,1.0428e+06
0.83885,1.5409e+07,0.061308,8.738e+12,1.666,1.0478e+06
0.83822,1.5446e+07,0.061749,8.8429e+12,1.6659,1.0527e+06
0.83758,1.5482e+07,0.062193,8.9491e+12,1.6659,1.0577e+06
0.83695,1.5519e+07,0.06264,9.0564e+12,1.6659,1.0627e+06
0.83631,1.5556e+07,0.06309,9.1649e+12,1.6658,1.0677e+06
0.83567,1.5593e+07,0.063542,9.2747e+12,1.6658,1.0728e+06
0.83503,1.563e+07,0.063998,9.3857e+12,1.6658,1.0778e+06
0.83439,1.5667e+07,0.064456,9.498e+12,1.6657,1.0829e+06
0.83374,1.5704e+07,0.064917,9.6115e+12,1.6657,1.088e+06
0.8331,1.5741e+07,0.065382,9.7263e+12,1.6657,1.0932e+06
0.83245,1.5779e+07,0.065849,9.8424e+12,1.6657,1.0983e+06
0.8318,1.5816e+07,0.066319,9.9597e+12,1.6656,1.1035e+06
0.83115,1.5853e+07,0.066793,1.0078e+13,1.6656,1.1087e+06
0.8305,1.5891e+07,0.067269,1.0198e+13,1.6656,1.1139e+06
0.82984,1.5928e+07,0.067748,1.032e+13,1.6655,1.1191e+06
0.82919,1.5966e+07,0.068231,1.0443e+13,1.6655,1.1243e+06
0.82853,1.6003e+07,0.068716,1.0567e+13,1.6655,1.1296e+06
0.82787,1.6041e+07,0.069205,1.0692e+13,1.6655,1.1349e+06
0.82721,1.6079e+07,0.069697,1.0819e+13,1.6655,1.1402e+06
0.82655,1.6116e+07,0.070192,1.0947e+13,1.6654,1.1455e+06
0.82588,1.6154e+07,0.07069,1.1077e+13,1.6654,1.1509e+06
0.82522,1.6192e+07,0.071191,1.1208e+13,1.6654,1.1563e+06
0.82455,1.623e+07,0.071696,1.1341e+13,1.6654,1.1617e+06
0.82388,1.6268e+07,0.072203,1.1475e+13,1.6653,1.1671e+06
0.82321,1.6306e+07,0.072714,1.161e+13,1.6653,1.1725e+06
0.82254,1.6345e+07,0.073228,1.1747e+13,1.6653,1.178e+06
0.82187,1.6383e+07,0.073746,1.1886e+13,1.6653,1.1835e+06
0.82119,1.6421e+07,0.074266,1.2026e+13,1.6652,1.189e+06
0.82052,1.6459e+07,0.07479,1.2168e+13,1.6652,1.1945e+06
0.81984,1.6498e+07,0.075317,1.2311e+13,1.6652,1.2e+06
0.81916,1.6536e+07,0.075848,1.2455e+13,1.6652,1.2056e+06
0.81848,1.6575e+07,0.076382,1.2602e+13,1.6652,1.2112e+06
0.81779,1.6613e+07,0.076919,1.275e+13,1.6651,1.2168e+06
0.81711,1.6652e+07,0.077459,1.2899e+13,1.6651,1.2224e+06
0.81642,1.6691e+07,0.078003,1.3051e+13,1.6651,1.2281e+06
0.81573,1.673e+07,0.078551,1.3203e+13,1.6651,1.2337e+06
0.81505,1.6768e+07,0.079102,1.3358e+13,1.6651,1.2394e+06
0.81435,1.6807e+07,0.079656,1.3514e+13,1.665,1.2452e+06
0.81366,1.6846e+07,0.080214,1.3672e+13,1.665,1.2509e+06
0.81297,1.6885e+07,0.080775,1.3832e+13,1.665,1.2567e+06
0.81227,1.6924e+07,0.08134,1.3993e+13,1.665,1.2624e+06
0.81157,1.6964e+07,0.081908,1.4156e+13,1.665,1.2682e+06
0.81088,1.7003e+07,0.08248,1.4321e+13,1.665,1.2741e+06
0.81018,1.7042e+07,0.083056,1.4488e+13,1.6649,1.2799e+06
0.80947,1.7081e+07,0.083635,1.4657e+13,1.6649,1.2858e+06
0.80877,1.7121e+07,0.084217,1.4827e+13,1.6649,1.2917e+06
0.80807,1.716e+07,0.084803,1.4999e+13,1.6649,1.2976e+06
0.80736,1.72e+07,0.085393,1.5173e+13,1.6649,1.3036e+06
0.80665,1.7239e+07,0.085987,1.5349e+13,1.6649,1.3095e+06
0.80594,1.7279e+07,0.086584,1.5527e+13,1.6649,1.3155e+06
0.80523,1.7319e+07,0.087185,1.5707e+13,1.6649,1.3215e+06
0.80452,1.7358e+07,0.087789,1.5889e+13,1.6648,1.3275e+06
0.8038,1.7398e+07,0.088397,1.6072e+13,1.6648,1.3336e+06
0.80309,1.7438e+07,0.089009,1.6258e+13,1.6648,1.3397e+06
0.80237,1.7478e+07,0.089625,1.6446e+13,1.6648,1.3458e+06
0.80165,1.7518e+07,0.090244,1.6635e+13,1.6648,1.3519e+06
0.80093,1.7558e+07,0.090867,1.6827e+13,1.6648,1.358e+06
0.80021,1.7598e+07,0.091495,1.7021e+13,1.6648,1.3642e+06
0.79949,1.7639e+07,0.092125,1.7217e+13,1.6648,1.3704e+06
0.79876,1.7679e+07,0.09276,1.7415e+13,1.6648,1.3766e+06
0.79804,1.7719e+07,0.093399,1.7615e+13,1.6648,1.3829e+06
0.79731,1.776e+07,0.094041,1.7817e+13,1.6648,1.3891e+06
0.79658,1.78e+07,0.094688,1.8021e+13,1.6648,1.3954e+06
0.79585,1.7841e+07,0.095338,1.8228e+13,1.6648,1.4017e+06
0.79512,1.7881e+07,0.095993,1.8437e+13,1.6648,1.408e+06
0.79439,1.7922e+07,0.096651,1.8647e+13,1.6648,1.4144e+06
0.79365,1.7963e+07,0.097314,1.8861e+13,1.6648,1.4208e+06
0.79292,1.8003e+07,0.09798,1.9076e+13,1.6648,1.4272e+06
0.79218,1.8044e+07,0.098651,1.9294e+13,1.6648,1.4336e+06
0.79144,1.8085e+07,0.099325,1.9514e+13,1.6648,1.4401e+06
0.7907,1.8126e+07,0.1,1.9736e+13,1.6648,1.4465e+06
0.78996,1.8167e+07,0.10069,1.9961e+13,1.6648,1.453e+06
0.78921,1.8208e+07,0.10137,2.0188e+13,1.6648,1.4596e+06
0.78847,1.8249e+07,0.10206,2.0418e+13,1.6647,1.4661e+06
0.78772,1.829e+07,0.10276,2.065e+13,1.6647,1.4727e+06
0.78697,1.8331e+07,0.10346,2.0884e+13,1.6647,1.4793e+06
0.78622,1.8373e+07,0.10416,2.1121e+13,1.6647,1.4859e+06
0.78547,1.8414e+07,0.10487,2.136e+13,1.6647,1.4925e+06
0.78472,1.8455e+07,0.10558,2.1602e+13,1.6647,1.4992e+06
0.78397,1.8497e+07,0.1063,2.1846e+13,1.6647,1.5059e+06
0.78321,1.8538e+07,0.10702,2.2093e+13,1.6647,1.5126e+06
0.78246,1.858e+07,0.10774,2.2343e+13,1.6647,1.5193e+06
0.7817,1.8622e+07,0.10847,2.2595e+13,1.6647,1.5261e+06
0.78094,1.8663e+07,0.1092,2.285e+13,1.6647,1.5329e+06
0.78018,1.8705e+07,0.10994,2.3107e+13,1.6647,1.5397e+06
0.77942,1.8747e+07,0.11068,2.3367e+13,1.6647,1.5466e+06
0.77865,1.8789e+07,0.11143,2.363e+13,1.6647,1.5534e+06
0.77789,1.8831e+07,0.11218,2.3896e+13,1.6647,1.5603e+06
0.77712,1.8873e+07,0.11294,2.4164e+13,1.6647,1.5672e+06
0.77636,1.8915e+07,0.1137,2.4435e+13,1.6647,1.5742e+06
0.77559,1.8957e+07,0.11446,2.4709e+13,1.6646,1.5811e+06
0.77482,1.8999e+07,0.11523,2.4986e+13,1.6646,1.5881e+06
0.77405,1.9041e+07,0.116,2.5266e+13,1.6646,1.5951e+06
0.77327,1.9084e+07,0.11678,2.5549e+13,1.6646,1.6022e+06
0.7725,1.9126e+07,0.11756,2.5834e+13,1.6646,1.6093e+06
0.77172,1.9168e+07,0.11835,2.6123e+13,1.6646,1.6163e+06
0.77095,1.9211e+07,0.11914,2.6414e+13,1.6646,1.6235e+06
0.77017,1.9253e+07,0.11994,2.6709e+13,1.6646,1.6306e+06
0.76939,1.9296e+07,0.12074,2.7006e+13,1.6646,1.6378e+06
0.76861,1.9339e+07,0.12154,2.7307e+13,1.6646,1.645e+06
0.76783,1.9381e+07,0.12235,2.761e+13,1.6646,1.6522e+06
0.76704,1.9424e+07,0.12317,2.7917e+13,1.6646,1.6594e+06
0.76626,1.9467e+07,0.12399,2.8227e+13,1.6646,1.6667e+06
0.76547,1.951e+07,0.12481,2.854e+13,1.6646,1.674e+06
0.76469,1.9553e+07,0.12564,2.8857e+13,1.6646,1.6813e+06
0.7639,1.9596e+07,0.12648,2.9176e+13,1.6646,1.6887e+06
0.76311,1.9639e+07,0.12732,2.9499e+13,1.6646,1.6961e+06
0.76232,1.9682e+07,0.12816,2.9826e+13,1.6646,1.7035e+06
0.76152,1.9725e+07,0.12901,3.0155e+13,1.6646,1.7109e+06
0.76073,1.9769e+07,0.12986,3.0488e+13,1.6646,1.7184e+06
0.75993,1.9812e+07,0.13072,3.0824e+13,1.6646,1.7258e+06
0.75914,1.9855e+07,0.13158,3.1164e+13,1.6646,1.7334e+06
0.75834,1.9899e+07,0.13245,3.1507e+13,1.6646,1.7409e+06
0.75754,1.9942e+07,0.13333,3.1854e+13,1.6645,1.7484e+06
0.75674,1.9986e+07,0.1342,3.2204e+13,1.6645,1.756e+06
0.75594,2.0029e+07,0.13509,3.2558e+13,1.6645,1.7637e+06
0.75514,2.0073e+07,0.13598,3.2915e+13,1.6645,1.7713e+06
0.75433,2.0117e+07,0.13687,3.3277e+13,1.6645,1.779e+06
0.75353,2.0161e+07,0.13777,3.3641e+13,1.6645,1.7867e+06
0.75272,2.0205e+07,0.13867,3.401e+13,1.6645,1.7944e+06
0.75191,2.0249e+07,0.13958,3.4382e+13,1.6645,1.8021e+06
0.7511,2.0293e+07,0.1405,3.4758e+13,1.6645,1.8099e+06
0.75029,2.0337e+07,0.14142,3.5137e+13,1.6645,1.8177e+06
0.74948,2.0381e+07,0.14234,3.5521e+13,1.6645,1.8256e+06
0.74867,2.0425e+07,0.14327,3.5908e+13,1.6645,1.8334e+06
0.74786,2.0469e+07,0.14421,3.63e+13,1.6645,1.8413e+06
0.74704,2.0513e+07,0.14515,3.6695e+13,1.6645,1.8492e+06
0.74622,2.0558e+07,0.1461,3.7094e+13,1.6645,1.8572e+06
0.74541,2.0602e+07,0.14705,3.7497e+13,1.6645,1.8651e+06
0.74459,2.0647e+07,0.148,3.7905e+13,1.6645,1.8731e+06
0.74377,2.0691e+07,0.14897,3.8316e+13,1.6645,1.8812e+06
0.74295,2.0736e+07,0.14994,3.8732e+13,1.6645,1.8892e+06
0.74213,2.078e+07,0.15091,3.9151e+13,1.6645,1.8973e+06
0.7413,2.0825e+07,0.15189,3.9575e+13,1.6645,1.9054e+06
0.74048,2.087e+07,0.15287,4.0003e+13,1.6645,1.9136e+06
0.73965,2.0915e+07,0.15386,4.0436e+13,1.6645,1.9217e+06
0.73882,2.096e+07,0.15486,4.0873e+13,1.6645,1.9299e+06
0.738,2.1005e+07,0.15586,4.1314e+13,1.6645,1.9382e+06
0.73717,2.105e+07,0.15687,4.1759e+13,1.6645,1.9464e+06
0.73634,2.1095e+07,0.15788,4.2209e+13,1.6645,1.9547e+06
0.73551,2.114e+07,0.1589,4.2664e+13,1.6645,1.963e+06
0.73467,2.1185e+07,0.15993,4.3123e+13,1.6645,1.9713e+06
0.73384,2.123e+07,0.16096,4.3586e+13,1.6645,1.9797e+06
0.733,2.1276e+07,0.16199,4.4054e+13,1.6645,1.9881e+06
0.73217,2.1321e+07,0.16304,4.4527e+13,1.6645,1.9965e+06
0.73133,2.1366e+07,0.16408,4.5005e+13,1.6645,2.005e+06
0.73049,2.1412e+07,0.16514,4.5487e+13,1.6645,2.0135e+06
0.72965,2.1457e+07,0.1662,4.5974e+13,1.6645,2.022e+06
0.72881,2.1503e+07,0.16726,4.6466e+13,1.6645,2.0305e+06
0.72797,2.1549e+07,0.16834,4.6963e+13,1.6645,2.0391e+06
0.72713,2.1595e+07,0.16941,4.7464e+13,1.6645,2.0477e+06
0.72628,2.164e+07,0.1705,4.7971e+13,1.6645,2.0563e+06
0.72544,2.1686e+07,0.17159,4.8482e+13,1.6645,2.065e+06
0.72459,2.1732e+07,0.17268,4.8999e+13,1.6645,2.0737e+06
0.72375,2.1778e+07,0.17379,4.9521e+13,1.6645,2.0824e+06
0.7229,2.1824e+07,0.1749,5.0048e+13,1.6645,2.0912e+06
0.72205,2.187e+07,0.17601,5.058e+13,1.6645,2.1e+06
0.7212,2.1917e+07,0.17713,5.1117e+13,1.6645,2.1088e+06
0.72035,2.1963e+07,0.17826,5.166e+13,1.6645,2.1176e+06
0.7195,2.2009e+07,0.17939,5.2208e+13,1.6645,2.1265e+06
0.71864,2.2055e+07,0.18053,5.2761e+13,1.6645,2.1354e+06
0.71779,2.2102e+07,0.18168,5.332e+13,1.6645,2.1443e+06
0.71693,2.2148e+07,0.18283,5.3884e+13,1.6645,2.1533e+06
0.71607,2.2195e+07,0.18399,5.4454e+13,1.6645,2.1623e+06
0.71522,2.2242e+07,0.18516,5.5029e+13,1.6645,2.1713e+06
0.71436,2.2288e+07,0.18633,5.561e+13,1.6645,2.1804e+06
0.7135,2.2335e+07,0.18751,5.6197e+13,1.6645,2.1894e+06
0.71264,2.2382e+07,0.1887,5.6789e+13,1.6645,2.1986e+06
0.71178,2.2429e+07,0.18989,5.7387e+13,1.6645,2.2077e+06
0.71091,2.2473e+07,0.19112,5.7991e+13,1.6645,2.2168e+06
0.71005,2.2515e+07,0.1924,5.8599e+13,1.6645,2.2259e+06
0.7092,2.2557e+07,0.1937,5.921e+13,1.6645,2.2348e+06
0.70834,2.2598e+07,0.19501,5.9829e+13,1.6645,2.2437e+06
0.70747,2.2639e+07,0.19635,6.0458e+13,1.6645,2.2525e+06
0.7066,2.2679e+07,0.19771,6.1097e+13,1.6645,2.2613e+06
0.70572,2.272e+07,0.1991,6.1745e+13,1.6645,2.2701e+06
0.70484,2.276e+07,0.20051,6.2404e+13,1.6645,2.2789e+06
0.70395,2.2801e+07,0.20194,6.3072e+13,1.6645,2.2876e+06
0.70306,2.2841e+07,0.2034,6.3751e+13,1.6645,2.2963e+06
0.70216,2.2881e+07,0.20488,6.444e+13,1.6645,2.305e+06
0.70126,2.292e+07,0.20639,6.5138e+13,1.6645,2.3137e+06
0.70035,2.296e+07,0.20792,6.5847e+13,1.6645,2.3223e+06
0.69944,2.2999e+07,0.20947,6.6567e+13,1.6645,2.3309e+06
0.69853,2.3038e+07,0.21105,6.7297e+13,1.6645,2.3395e+06
0.69761,2.3077e+07,0.21265,6.8037e+13,1.6646,2.3481e+06
0.69669,2.3116e+07,0.21428,6.8787e+13,1.6646,2.3566e+06
0.69576,2.3155e+07,0.21593,6.9549e+13,1.6646,2.3651e+06
0.69483,2.3193e+07,0.2176,7.0321e+13,1.6646,2.3736e+06
0.6939,2.3232e+07,0.2193,7.1104e+13,1.6646,2.3821e+06
0.69296,2.327e+07,0.22102,7.1897e+13,1.6646,2.3906e+06
0.69202,2.3308e+07,0.22277,7.2702e+13,1.6646,2.399e+06
0.69108,2.3346e+07,0.22453,7.3518e+13,1.6646,2.4074e+06
0.69014,2.3384e+07,0.22633,7.4344e+13,1.6646,2.4158e+06
0.68919,2.3421e+07,0.22814,7.5182e+13,1.6646,2.4242e+06
0.68824,2.3459e+07,0.22998,7.6032e+13,1.6646,2.4325e+06
0.68729,2.3496e+07,0.23185,7.6893e+13,1.6646,2.4409e+06
0.68633,2.3534e+07,0.23374,7.7765e+13,1.6646,2.4492e+06
0.68537,2.3571e+07,0.23565,7.865e+13,1.6646,2.4575e+06
0.68441,2.3608e+07,0.23759,7.9546e+13,1.6647,2.4658e+06
0.68345,2.3645e+07,0.23955,8.0454e+13,1.6647,2.474e+06
0.68248,2.3682e+07,0.24153,8.1374e+13,1.6647,2.4823e+06
0.68151,2.3719e+07,0.24354,8.2306e+13,1.6647,2.4905e+06
0.68054,2.3756e+07,0.24557,8.325e+13,1.6647,2.4987e+06
0.67957,2.3792e+07,0.24763,8.4207e+13,1.6647,2.507e+06
0.6786,2.3829e+07,0.24971,8.5176e+13,1.6647,2.5152e+06
0.67762,2.3865e+07,0.25182,8.6158e+13,1.6647,2.5233e+06
0.67664,2.3902e+07,0.25395,8.7153e+13,1.6647,2.5315e+06
0.67567,2.3938e+07,0.25611,8.8161e+13,1.6647,2.5397e+06
0.67468,2.3975e+07,0.25829,8.9181e+13,1.6647,2.5478e+06
0.6737,2.4011e+07,0.2605,9.0216e+13,1.6647,2.556e+06
0.67272,2.4047e+07,0.26273,9.1263e+13,1.6647,2.5641e+06
0.67173,2.4083e+07,0.26499,9.2324e+13,1.6647,2.5722e+06
0.67074,2.4119e+07,0.26727,9.3399e+13,1.6647,2.5803e+06
0.66975,2.4155e+07,0.26959,9.4488e+13,1.6647,2.5884e+06
0.66876,2.4191e+07,0.27192,9.5591e+13,1.6647,2.5964e+06
0.66777,2.4227e+07,0.27429,9.6709e+13,1.6647,2.6045e+06
0.66677,2.4263e+07,0.27668,9.7841e+13,1.6647,2.6125e+06
0.66578,2.4299e+07,0.2791,9.8988e+13,1.6647,2.6205e+06
0.66478,2.4334e+07,0.28155,1.0015e+14,1.6647,2.6286e+06
0.66378,2.437e+07,0.28403,1.0133e+14,1.6647,2.6366e+06
0.66278,2.4406e+07,0.28653,1.0252e+14,1.6647,2.6446e+06
0.66178,2.4441e+07,0.28907,1.0373e+14,1.6647,2.6525e+06
0.66078,2.4477e+07,0.29163,1.0495e+14,1.6647,2.6605e+06
0.65977,2.4512e+07,0.29422,1.0619e+14,1.6647,2.6684e+06
0.65877,2.4547e+07,0.29684,1.0745e+14,1.6647,2.6764e+06
0.65776,2.4583e+07,0.29949,1.0872e+14,1.6647,2.6843e+06
0.65675,2.4618e+07,0.30218,1.1001e+14,1.6647,2.6922e+06
0.65574,2.4653e+07,0.30489,1.1131e+14,1.6648,2.7001e+06
0.65473,2.4689e+07,0.30763,1.1263e+14,1.6648,2.708e+06
0.65372,2.4724e+07,0.3104,1.1397e+14,1.6648,2.7159e+06
0.65271,2.4759e+07,0.31321,1.1533e+14,1.6648,2.7238e+06
0.65169,2.4794e+07,0.31605,1.1671e+14,1.6648,2.7317e+06
0.65068,2.4829e+07,0.31891,1.181e+14,1.6648,2.7396e+06
0.64966,2.4864e+07,0.32181,1.1951e+14,1.6648,2.7474e+06
0.64864,2.4899e+07,0.32475,1.2094e+14,1.6648,2.7553e+06
0.64763,2.4934e+07,0.32771,1.2238e+14,1.6648,2.7631e+06
0.64661,2.4969e+07,0.33071,1.2385e+14,1.6648,2.771e+06
0.64559,2.5004e+07,0.33374,1.2533e+14,1.6648,2.7788e+06
0.64457,2.5039e+07,0.3368,1.2683e+14,1.6648,2.7867e+06
0.64355,2.5074e+07,0.3399,1.2836e+14,1.6648,2.7945e+06
0.64253,2.5109e+07,0.34303,1.299e+14,1.6649,2.8023e+06
0.6415,2.5143e+07,0.3462,1.3146e+14,1.6649,2.8102e+06
0.64048,2.5178e+07,0.3494,1.3304e+14,1.6649,2.818e+06
0.63946,2.5213e+07,0.35264,1.3464e+14,1.6649,2.8258e+06
0.63843,2.5247e+07,0.35591,1.3627e+14,1.6649,2.8336e+06
0.63741,2.5282e+07,0.35922,1.3791e+14,1.6649,2.8415e+06
0.63638,2.5317e+07,0.36256,1.3957e+14,1.6649,2.8493e+06
0.63535,2.5351e+07,0.36594,1.4126e+14,1.6649,2.8571e+06
0.63433,2.5386e+07,0.36936,1.4297e+14,1.6649,2.8649e+06
0.6333,2.542e+07,0.37282,1.447e+14,1.665,2.8727e+06
0.63227,2.5455e+07,0.37631,1.4645e+14,1.665,2.8806e+06
0.63124,2.5489e+07,0.37985,1.4822e+14,1.665,2.8884e+06
0.63021,2.5524e+07,0.38342,1.5002e+14,1.665,2.8962e+06
0.62918,2.5558e+07,0.38703,1.5184e+14,1.665,2.904e+06
0.62815,2.5592e+07,0.39068,1.5368e+14,1.665,2.9119e+06
0.62712,2.5627e+07,0.39437,1.5555e+14,1.665,2.9197e+06
0.62609,2.5661e+07,0.3981,1.5744e+14,1.665,2.9275e+06
0.62506,2.5695e+07,0.40187,1.5935e+14,1.6651,2.9354e+06
0.62403,2.573e+07,0.40568,1.6129e+14,1.6651,2.9432e+06
0.623,2.5764e+07,0.40953,1.6326e+14,1.6651,2.951e+06
0.62196,2.5798e+07,0.41343,1.6525e+14,1.6651,2.9589e+06
0.62093,2.5832e+07,0.41736,1.6726e+14,1.6651,2.9667e+06
0.6199,2.5866e+07,0.42135,1.693e+14,1.6651,2.9746e+06
0.61887,2.5901e+07,0.42537,1.7137e+14,1.6651,2.9825e+06
0.61783,2.5935e+07,0.42944,1.7346e+14,1.6651,2.9903e+06
0.6168,2.5969e+07,0.43355,1.7558e+14,1.6651,2.9982e+06
0.61576,2.6003e+07,0.43771,1.7773e+14,1.6652,3.0061e+06
0.61473,2.6037e+07,0.44191,1.7991e+14,1.6652,3.014e+06
0.61369,2.6071e+07,0.44616,1.8211e+14,1.6652,3.0218e+06
0.61266,2.6105e+07,0.45045,1.8434e+14,1.6652,3.0297e+06
0.61162,2.6139e+07,0.45479,1.866e+14,1.6652,3.0377e+06
0.61059,2.6173e+07,0.45918,1.8889e+14,1.6652,3.0456e+06
0.60955,2.6207e+07,0.46361,1.9121e+14,1.6652,3.0535e+06
0.60852,2.6241e+07,0.4681,1.9356e+14,1.6652,3.0614e+06
0.60748,2.6275e+07,0.47263,1.9594e+14,1.6652,3.0694e+06
0.60645,2.6309e+07,0.47721,1.9835e+14,1.6653,3.0773e+06
0.60541,2.6342e+07,0.48184,2.0079e+14,1.6653,3.0853e+06
0.60438,2.6376e+07,0.48652,2.0326e+14,1.6653,3.0932e+06
0.60334,2.641e+07,0.49125,2.0576e+14,1.6653,3.1012e+06
0.6023,2.6444e+07,0.49604,2.0829e+14,1.6653,3.1092e+06
0.60127,2.6478e+07,0.50087,2.1086e+14,1.6653,3.1172e+06
0.60023,2.6512e+07,0.50576,2.1346e+14,1.6653,3.1252e+06
0.59919,2.6546e+07,0.5107,2.161e+14,1.6653,3.1332e+06
0.59816,2.658e+07,0.51569,2.1877e+14,1.6653,3.1412e+06
0.59712,2.6613e+07,0.52074,2.2147e+14,1.6654,3.1493e+06
0.59609,2.6647e+07,0.52584,2.2421e+14,1.6654,3.1573e+06
0.59505,2.6681e+07,0.531,2.2698e+14,1.6654,3.1654e+06
0.59401,2.6715e+07,0.53621,2.2979e+14,1.6654,3.1734e+06
0.59298,2.6749e+07,0.54148,2.3263e+14,1.6654,3.1815e+06
0.59194,2.6783e+07,0.54681,2.3551e+14,1.6654,3.1896e+06
0.5909,2.6816e+07,0.5522,2.3843e+14,1.6654,3.1977e+06
0.58987,2.685e+07,0.55764,2.4139e+14,1.6654,3.2058e+06
0.58883,2.6884e+07,0.56314,2.4438e+14,1.6655,3.2139e+06
0.58779,2.6918e+07,0.5687,2.4742e+14,1.6655,3.2221e+06
0.58676,2.6952e+07,0.57433,2.5049e+14,1.6655,3.2302e+06
0.58572,2.6986e+07,0.58001,2.536e+14,1.6655,3.2384e+06
0.58469,2.7019e+07,0.58575,2.5676e+14,1.6655,3.2465e+06
0.58365,2.7053e+07,0.59156,2.5995e+14,1.6655,3.2547e+06
0.58261,2.7087e+07,0.59743,2.6318e+14,1.6655,3.2629e+06
0.58158,2.7121e+07,0.60336,2.6646e+14,1.6655,3.2711e+06
0.58054,2.7155e+07,0.60936,2.6978e+14,1.6655,3.2794e+06
0.57951,2.7189e+07,0.61542,2.7314e+14,1.6656,3.2876e+06
0.57847,2.7223e+07,0.62154,2.7655e+14,1.6656,3.2958e+06
0.57744,2.7256e+07,0.62774,2.8e+14,1.6656,3.3041e+06
0.5764,2.729e+07,0.634,2.8349e+14,1.6656,3.3124e+06
0.57536,2.7324e+07,0.64032,2.8703e+14,1.6656,3.3207e+06
0.57433,2.7358e+07,0.64672,2.9062e+14,1.6656,3.329e+06
0.5733,2.7392e+07,0.65318,2.9425e+14,1.6656,3.3373e+06
0.57226,2.7426e+07,0.65972,2.9793e+14,1.6656,3.3456e+06
0.57123,2.746e+07,0.66632,3.0165e+14,1.6656,3.354e+06
0.57019,2.7494e+07,0.673,3.0543e+14,1.6656,3.3623e+06
0.56916,2.7528e+07,0.67974,3.0925e+14,1.6657,3.3707e+06
0.56812,2.7562e+07,0.68656,3.1313e+14,1.6657,3.3791e+06
0.56709,2.7596e+07,0.69346,3.1705e+14,1.6657,3.3875e+06
0.56606,2.763e+07,0.70042,3.2103e+14,1.6657,3.3959e+06
0.56502,2.7664e+07,0.70747,3.2505e+14,1.6657,3.4044e+06
0.56399,2.7698e+07,0.71458,3.2913e+14,1.6657,3.4128e+06
0.56296,2.7733e+07,0.72178,3.3326e+14,1.6657,3.4213e+06
0.56193,2.7767e+07,0.72905,3.3745e+14,1.6657,3.4298e+06
0.56089,2.7801e+07,0.7364,3.4169e+14,1.6657,3.4383e+06
0.55986,2.7835e+07,0.74383,3.4598e+14,1.6657,3.4468e+06
0.55883,2.7869e+07,0.75134,3.5033e+14,1.6657,3.4553e+06
0.5578,2.7903e+07,0.75893,3.5474e+14,1.6657,3.4639e+06
0.55677,2.7938e+07,0.7666,3.592e+14,1.6658,3.4724e+06
0.55574,2.7972e+07,0.77435,3.6373e+14,1.6658,3.481e+06
0.55471,2.8006e+07,0.78219,3.6831e+14,1.6658,3.4896e+06
0.55368,2.8041e+07,0.79011,3.7295e+14,1.6658,3.4982e+06
0.55265,2.8075e+07,0.79812,3.7765e+14,1.6658,3.5069e+06
0.55162,2.8109e+07,0.80621,3.8241e+14,1.6658,3.5155e+06
0.55059,2.8144e+07,0.81439,3.8723e+14,1.6658,3.5242e+06
0.54956,2.8178e+07,0.82265,3.9212e+14,1.6658,3.5328e+06
0.54853,2.8213e+07,0.83101,3.9707e+14,1.6658,3.5415e+06
0.5475,2.8247e+07,0.83945,4.0208e+14,1.6658,3.5503e+06
0.54648,2.8281e+07,0.84799,4.0716e+14,1.6658,3.559e+06
0.54545,2.8316e+07,0.85661,4.123e+14,1.6658,3.5677e+06
0.54442,2.8351e+07,0.86533,4.1751e+14,1.6658,3.5765e+06
0.5434,2.8385e+07,0.87414,4.2279e+14,1.6659,3.5853e+06
0.54237,2.842e+07,0.88305,4.2814e+14,1.6659,3.5941e+06
0.54135,2.8454e+07,0.89205,4.3356e+14,1.6659,3.6029e+06
0.54032,2.8489e+07,0.90115,4.3904e+14,1.6659,3.6117e+06
0.5393,2.8524e+07,0.91034,4.446e+14,1.6659,3.6206e+06
0.53827,2.8558e+07,0.91964,4.5023e+14,1.6659,3.6295e+06
0.53725,2.8593e+07,0.92903,4.5593e+14,1.6659,3.6384e+06
0.53623,2.8628e+07,0.93853,4.6171e+14,1.6659,3.6473e+06
0.5352,2.8663e+07,0.94812,4.6756e+14,1.6659,3.6562e+06
0.53418,2.8697e+07,0.95782,4.7349e+14,1.6659,3.6651e+06
0.53316,2.8732e+07,0.96762,4.7949e+14,1.666,3.6741e+06
0.53214,2.8767e+07,0.97752,4.8558e+14,1.666,3.6831e+06
0.53112,2.8802e+07,0.98754,4.9174e+14,1.666,3.6921e+06
0.5301,2.8837e+07,0.99765,4.9798e+14,1.666,3.7011e+06
0.52908,2.8872e+07,1.0079,5.043e+14,1.666,3.7101e+06
0.52806,2.8907e+07,1.0182,5.107e+14,1.666,3.7192e+06
0.52704,2.8942e+07,1.0287,5.1719e+14,1.666,3.7283e+06
0.52602,2.8977e+07,1.0392,5.2376e+14,1.666,3.7374e+06
0.525,2.9012e+07,1.0499,5.3041e+14,1.6661,3.7465e+06
0.52399,2.9047e+07,1.0607,5.3715e+14,1.6661,3.7556e+06
0.52297,2.9083e+07,1.0716,5.4398e+14,1.6661,3.7648e+06
0.52195,2.9118e+07,1.0826,5.509e+14,1.6661,3.774e+06
0.52094,2.9153e+07,1.0937,5.579e+14,1.6661,3.7832e+06
0.51992,2.9188e+07,1.1049,5.65e+14,1.6661,3.7924e+06
0.51891,2.9224e+07,1.1163,5.7219e+14,1.6661,3.8016e+06
0.5179,2.9259e+07,1.1278,5.7947e+14,1.6661,3.8109e+06
0.51688,2.9294e+07,1.1394,5.8684e+14,1.6662,3.8202e+06
0.51587,2.933e+07,1.1511,5.9431e+14,1.6662,3.8295e+06
0.51486,2.9365e+07,1.163,6.0188e+14,1.6662,3.8388e+06
0.51385,2.9401e+07,1.1749,6.0954e+14,1.6662,3.8481e+06
0.51284,2.9436e+07,1.187,6.173e+14,1.6662,3.8575e+06
0.51183,2.9472e+07,1.1993,6.2516e+14,1.6662,3.8669e+06
0.51082,2.9507e+07,1.2116,6.3313e+14,1.6662,3.8763e+06
0.50981,2.9543e+07,1.2241,6.4119e+14,1.6663,3.8857e+06
0.5088,2.9579e+07,1.2367,6.4936e+14,1.6663,3.8951e+06
0.5078,2.9614e+07,1.2495,6.5764e+14,1.6663,3.9046e+06
0.50679,2.965e+07,1.2624,6.6602e+14,1.6663,3.9141e+06
0.50579,2.9686e+07,1.2754,6.7451e+14,1.6663,3.9236e+06
0.50478,2.9722e+07,1.2885,6.8311e+14,1.6663,3.9331e+06
0.50378,2.9758e+07,1.3018,6.9182e+14,1.6663,3.9427e+06
0.50277,2.9794e+07,1.3153,7.0064e+14,1.6663,3.9522e+06
0.50177,2.983e+07,1.3288,7.0958e+14,1.6663,3.9618e+06
0.50077,2.9866e+07,1.3426,7.1863e+14,1.6664,3.9715e+06
0.49977,2.9902e+07,1.3564,7.278e+14,1.6664,3.9811e+06
0.49876,2.9938e+07,1.3704,7.3708e+14,1.6664,3.9908e+06
0.49776,2.9974e+07,1.3846,7.4649e+14,1.6664,4.0005e+06
0.49676,3.001e+07,1.3989,7.5601e+14,1.6664,4.0102e+06
0.49577,3.0046e+07,1.4133,7.6566e+14,1.6664,4.0199e+06
0.49477,3.0082e+07,1.4279,7.7543e+14,1.6664,4.0296e+06
0.49377,3.0118e+07,1.4427,7.8533e+14,1.6664,4.0394e+06
0.49277,3.0155e+07,1.4576,7.9535e+14,1.6664,4.0492e+06
0.49178,3.0191e+07,1.4727,8.0551e+14,1.6664,4.059e+06
0.49078,3.0227e+07,1.4879,8.1579e+14,1.6664,4.0689e+06
0.48979,3.0264e+07,1.5033,8.2621e+14,1.6664,4.0788e+06
0.48879,3.03e+07,1.5188,8.3676e+14,1.6665,4.0887e+06
0.4878,3.0337e+07,1.5345,8.4745e+14,1.6665,4.0986e+06
0.48681,3.0373e+07,1.5504,8.5827e+14,1.6665,4.1085e+06
0.48581,3.041e+07,1.5664,8.6923e+14,1.6665,4.1185e+06
0.48482,3.0447e+07,1.5826,8.8034e+14,1.6665,4.1285e+06
0.48383,3.0483e+07,1.599,8.9158e+14,1.6665,4.1385e+06
0.48284,3.052e+07,1.6155,9.0298e+14,1.6665,4.1485e+06
0.48185,3.0557e+07,1.6322,9.1451e+14,1.6665,4.1586e+06
0.48086,3.0594e+07,1.6491,9.262e+14,1.6665,4.1687e+06
0.47988,3.063e+07,1.6662,9.3804e+14,1.6665,4.1788e+06
0.47889,3.0667e+07,1.6835,9.5003e+14,1.6665,4.1889e+06
0.4779,3.0704e+07,1.7009,9.6217e+14,1.6665,4.1991e+06
0.47692,3.0741e+07,1.7185,9.7447e+14,1.6666,4.2092e+06
0.47593,3.0778e+07,1.7363,9.8693e+14,1.6666,4.2195e+06
0.47495,3.0815e+07,1.7543,9.9955e+14,1.6666,4.2297e+06
0.47396,3.0852e+07,1.7725,1.0123e+15,1.6666,4.2399e+06
0.47298,3.0889e+07,1.7908,1.0253e+15,1.6666,4.2502e+06
0.472,3.0927e+07,1.8094,1.0384e+15,1.6666,4.2605e+06
0.47102,3.0964e+07,1.8281,1.0517e+15,1.6666,4.2709e+06
0.47004,3.1001e+07,1.8471,1.0651e+15,1.6666,4.2812e+06
0.46906,3.1039e+07,1.8662,1.0787e+15,1.6666,4.2916e+06
0.46808,3.1076e+07,1.8855,1.0925e+15,1.6666,4.302e+06
0.4671,3.1113e+07,1.9051,1.1065e+15,1.6667,4.3125e+06
0.46612,3.1151e+07,1.9248,1.1207e+15,1.6667,4.323e+06
0.46514,3.1188e+07,1.9448,1.135e+15,1.6667,4.3334e+06
0.46417,3.1226e+07,1.9649,1.1496e+15,1.6667,4.344e+06
0.46319,3.1264e+07,1.9853,1.1643e+15,1.6667,4.3545e+06
0.46221,3.1301e+07,2.0059,1.1792e+15,1.6667,4.3651e+06
0.46124,3.1339e+07,2.0267,1.1943e+15,1.6667,4.3757e+06
0.46026,3.1377e+07,2.0477,1.2096e+15,1.6667,4.3863e+06
0.45929,3.1415e+07,2.0689,1.2251e+15,1.6667,4.397e+06
0.45832,3.1453e+07,2.0904,1.2407e+15,1.6667,4.4077e+06
0.45735,3.1491e+07,2.1121,1.2566e+15,1.6667,4.4184e+06
0.45637,3.1529e+07,2.134,1.2727e+15,1.6667,4.4291e+06
0.4554,3.1567e+07,2.1561,1.289e+15,1.6668,4.4399e+06
0.45443,3.1605e+07,2.1785,1.3055e+15,1.6668,4.4507e+06
0.45346,3.1643e+07,2.2011,1.3223e+15,1.6668,4.4615e+06
0.45249,3.1682e+07,2.2239,1.3392e+15,1.6668,4.4724e+06
0.45153,3.172e+07,2.247,1.3564e+15,1.6668,4.4833e+06
0.45056,3.1758e+07,2.2703,1.3738e+15,1.6668,4.4942e+06
0.44959,3.1797e+07,2.2938,1.3914e+15,1.6668,4.5051e+06
0.44862,3.1835e+07,2.3176,1.4092e+15,1.6668,4.5161e+06
0.44766,3.1874e+07,2.3417,1.4273e+15,1.6668,4.5271e+06
0.44669,3.1912e+07,2.366,1.4456e+15,1.6668,4.5382e+06
0.44573,3.1951e+07,2.3905,1.4641e+15,1.6668,4.5492e+06
0.44476,3.199e+07,2.4154,1.4829e+15,1.6668,4.5603e+06
0.4438,3.2029e+07,2.4404,1.5019e+15,1.6668,4.5715e+06
0.44284,3.2068e+07,2.4658,1.5212e+15,1.6668,4.5826e+06
0.44188,3.2106e+07,2.4914,1.5407e+15,1.6668,4.5938e+06
0.44091,3.2145e+07,2.5172,1.5605e+15,1.6669,4.605e+06
0.43995,3.2184e+07,2.5434,1.5805e+15,1.6669,4.6163e+06
0.43899,3.2224e+07,2.5698,1.6008e+15,1.6669,4.6275e+06
0.43803,3.2263e+07,2.5965,1.6214e+15,1.6669,4.6389e+06
0.43707,3.2302e+07,2.6234,1.6422e+15,1.6669,4.6502e+06
0.43611,3.2341e+07,2.6507,1.6633e+15,1.6669,4.6616e+06
0.43516,3.2381e+07,2.6782,1.6846e+15,1.6669,4.673e+06
0.4342,3.242e+07,2.7061,1.7063e+15,1.6669,4.6844e+06
0.43324,3.2459e+07,2.7342,1.7282e+15,1.6669,4.6959e+06
0.43228,3.2499e+07,2.7626,1.7504e+15,1.6669,4.7074e+06
0.43133,3.2539e+07,2.7913,1.7729e+15,1.6669,4.719e+06
0.43037,3.2578e+07,2.8203,1.7957e+15,1.6669,4.7305e+06
0.42942,3.2618e+07,2.8496,1.8188e+15,1.6669,4.7421e+06
0.42846,3.2658e+07,2.8792,1.8422e+15,1.6669,4.7538e+06
0.42751,3.2698e+07,2.9092,1.8659e+15,1.6669,4.7654e+06
0.42656,3.2737e+07,2.9394,1.8899e+15,1.6669,4.7771e+06
0.4256,3.2777e+07,2.97,1.9142e+15,1.667,4.7889e+06
0.42465,3.2817e+07,3.0009,1.9388e+15,1.667,4.8007e+06
0.4237,3.2858e+07,3.0321,1.9637e+15,1.667,4.8125e+06
0.42275,3.2898e+07,3.0636,1.989e+15,1.667,4.8243e+06
0.4218,3.2938e+07,3.0955,2.0146e+15,1.667,4.8362e+06
0.42085,3.2978e+07,3.1277,2.0405e+15,1.667,4.8481e+06
0.4199,3.3019e+07,3.1602,2.0668e+15,1.667,4.86e+06
0.41895,3.3059e+07,3.1931,2.0934e+15,1.667,4.872e+06
0.418,3.31e+07,3.2263,2.1204e+15,1.667,4.884e+06
0.41705,3.314e+07,3.2599,2.1477e+15,1.667,4.8961e+06
0.4161,3.3181e+07,3.2938,2.1754e+15,1.667,4.9082e+06
0.41516,3.3222e+07,3.3281,2.2034e+15,1.667,4.9203e+06
0.41421,3.3262e+07,3.3628,2.2318e+15,1.667,4.9325e+06
0.41326,3.3303e+07,3.3978,2.2606e+15,1.6671,4.9447e+06
0.41233,3.3344e+07,3.4329,2.2895e+15,1.6671,4.9568e+06
0.41139,3.3384e+07,3.4682,2.3186e+15,1.6671,4.9689e+06
0.41046,3.3425e+07,3.5037,2.3481e+15,1.6671,4.9811e+06
0.40953,3.3466e+07,3.5399,2.3781e+15,1.6671,4.9933e+06
0.40858,3.3507e+07,3.5767,2.4087e+15,1.6671,5.0057e+06
0.40764,3.3548e+07,3.6139,2.4398e+15,1.6671,5.0181e+06
0.4067,3.359e+07,3.6516,2.4713e+15,1.6671,5.0305e+06
0.40576,3.3631e+07,3.6896,2.5032e+15,1.6671,5.043e+06
0.40481,3.3673e+07,3.728,2.5355e+15,1.6671,5.0556e+06
0.40387,3.3715e+07,3.7669,2.5683e+15,1.6671,5.0681e+06
0.40293,3.3756e+07,3.8061,2.6014e+15,1.6672,5.0807e+06
0.40199,3.3798e+07,3.8457,2.635e+15,1.6672,5.0934e+06
0.40105,3.384e+07,3.8858,2.669e+15,1.6672,5.1061e+06
0.40011,3.3882e+07,3.9262,2.7035e+15,1.6672,5.1188e+06
0.39917,3.3924e+07,3.9671,2.7384e+15,1.6672,5.1316e+06
0.39823,3.3966e+07,4.0085,2.7738e+15,1.6672,5.1444e+06
0.3973,3.4008e+07,4.0502,2.8097e+15,1.6672,5.1572e+06
0.39636,3.4051e+07,4.0924,2.846e+15,1.6672,5.1701e+06
0.39542,3.4093e+07,4.135,2.8828e+15,1.6672,5.183e+06
0.39448,3.4135e+07,4.1781,2.9201e+15,1.6672,5.196e+06
0.39355,3.4178e+07,4.2217,2.9578e+15,1.6673,5.209e+06
0.39261,3.422e+07,4.2656,2.9961e+15,1.6673,5.222e+06
0.39168,3.4263e+07,4.3101,3.0348e+15,1.6673,5.2351e+06
0.39074,3.4306e+07,4.355,3.0741e+15,1.6673,5.2482e+06
0.38981,3.4349e+07,4.4004,3.1139e+15,1.6673,5.2614e+06
0.38887,3.4392e+07,4.4462,3.1542e+15,1.6673,5.2746e+06
0.38794,3.4435e+07,4.4925,3.195e+15,1.6673,5.2878e+06
0.387,3.4478e+07,4.5393,3.2363e+15,1.6673,5.3011e+06
0.38607,3.4521e+07,4.5866,3.2782e+15,1.6673,5.3145e+06
0.38514,3.4564e+07,4.6344,3.3207e+15,1.6673,5.3278e+06
0.38421,3.4607e+07,4.6827,3.3637e+15,1.6673,5.3412e+06
0.38327,3.4651e+07,4.7315,3.4072e+15,1.6673,5.3547e+06
0.38234,3.4694e+07,4.7808,3.4514e+15,1.6673,5.3682e+06
0.38141,3.4738e+07,4.8306,3.4961e+15,1.6674,5.3818e+06
0.38048,3.4781e+07,4.881,3.5414e+15,1.6674,5.3953e+06
0.37955,3.4825e+07,4.9318,3.5873e+15,1.6674,5.409e+06
0.37862,3.4869e+07,4.9832,3.6337e+15,1.6674,5.4227e+06
0.37769,3.4913e+07,5.0351,3.6808e+15,1.6674,5.4364e+06
0.37676,3.4957e+07,5.0876,3.7285e+15,1.6674,5.4501e+06
0.37583,3.5001e+07,5.1406,3.7769e+15,1.6674,5.464e+06
0.37491,3.5045e+07,5.1941,3.8258e+15,1.6674,5.4778e+06
0.37398,3.5089e+07,5.2483,3.8754e+15,1.6674,5.4917e+06
0.37305,3.5133e+07,5.3029,3.9257e+15,1.6674,5.5057e+06
0.37212,3.5178e+07,5.3582,3.9766e+15,1.6674,5.5196e+06
0.3712,3.5222e+07,5.414,4.0282e+15,1.6674,5.5337e+06
0.37027,3.5267e+07,5.4704,4.0804e+15,1.6674,5.5478e+06
0.36934,3.5311e+07,5.5274,4.1334e+15,1.6674,5.5619e+06
0.36842,3.5356e+07,5.5849,4.187e+15,1.6674,5.5761e+06
0.36749,3.5401e+07,5.6431,4.2413e+15,1.6674,5.5903e+06
0.36657,3.5446e+07,5.7019,4.2963e+15,1.6674,5.6046e+06
0.36564,3.5491e+07,5.7613,4.3521e+15,1.6674,5.6189e+06
0.36472,3.5536e+07,5.8213,4.4086e+15,1.6675,5.6333e+06
0.3638,3.5581e+07,5.8819,4.4658e+15,1.6675,5.6477e+06
0.36287,3.5626e+07,5.9431,4.5238e+15,1.6675,5.6621e+06
0.36195,3.5672e+07,6.005,4.5825e+15,1.6675,5.6766e+06
0.36103,3.5717e+07,6.0675,4.642e+15,1.6675,5.6912e+06
0.3601,3.5763e+07,6.1306,4.7022e+15,1.6675,5.7058e+06
0.35918,3.5808e+07,6.1944,4.7633e+15,1.6675,5.7205e+06
0.35826,3.5854e+07,6.2589,4.8251e+15,1.6675,5.7352e+06
0.35734,3.59e+07,6.324,4.8878e+15,1.6675,5.7499e+06
0.35642,3.5946e+07,6.3897,4.9512e+15,1.6675,5.7647e+06
0.3555,3.5992e+07,6.4562,5.0155e+15,1.6675,5.7796e+06
0.35458,3.6038e+07,6.5233,5.0807e+15,1.6675,5.7945e+06
0.35366,3.6084e+07,6.5911,5.1466e+15,1.6675,5.8095e+06
0.35274,3.6131e+07,6.6597,5.2135e+15,1.6675,5.8245e+06
0.35182,3.6177e+07,6.7289,5.2812e+15,1.6676,5.8395e+06
0.3509,3.6224e+07,6.7988,5.3498e+15,1.6676,5.8547e+06
0.34998,3.627e+07,6.8694,5.4193e+15,1.6676,5.8698e+06
0.34906,3.6317e+07,6.9408,5.4896e+15,1.6676,5.885e+06
0.34814,3.6364e+07,7.0128,5.5609e+15,1.6676,5.9003e+06
0.34723,3.6411e+07,7.0856,5.6332e+15,1.6676,5.9156e+06
0.34631,3.6458e+07,7.1592,5.7063e+15,1.6676,5.931e+06
0.34539,3.6505e+07,7.2335,5.7804e+15,1.6676,5.9464e+06
0.34447,3.6552e+07,7.3085,5.8555e+15,1.6676,5.9619e+06
0.34356,3.66e+07,7.3843,5.9316e+15,1.6676,5.9775e+06
0.34264,3.6647e+07,7.4609,6.0086e+15,1.6676,5.9931e+06
0.34173,3.6695e+07,7.5383,6.0866e+15,1.6676,6.0087e+06
0.34081,3.6742e+07,7.6164,6.1657e+15,1.6676,6.0244e+06
0.33989,3.679e+07,7.6953,6.2458e+15,1.6676,6.0402e+06
0.33898,3.6838e+07,7.7751,6.3269e+15,1.6676,6.056e+06
0.33806,3.6886e+07,7.8556,6.409e+15,1.6677,6.0719e+06
0.33715,3.6934e+07,7.9369,6.4923e+15,1.6677,6.0878e+06
0.33624,3.6982e+07,8.0191,6.5766e+15,1.6677,6.1038e+06
0.33532,3.703e+07,8.1021,6.662e+15,1.6677,6.1199e+06
0.33441,3.7079e+07,8.1859,6.7485e+15,1.6677,6.136e+06
0.3335,3.7127e+07,8.2706,6.8361e+15,1.6677,6.1521e+06
0.33258,3.7176e+07,8.3561,6.9249e+15,1.6677,6.1684e+06
0.33167,3.7225e+07,8.4425,7.0148e+15,1.6677,6.1847e+06
0.33076,3.7273e+07,8.5298,7.1059e+15,1.6677,6.201e+06
0.32984,3.7322e+07,8.6179,7.1981e+15,1.6677,6.2174e+06
0.32893,3.7371e+07,8.7069,7.2916e+15,1.6677,6.2339e+06
0.32802,3.742e+07,8.7968,7.3862e+15,1.6677,6.2504e+06
0.32711,3.747e+07,8.8877,7.4821e+15,1.6677,6.267e+06
0.3262,3.7519e+07,8.9794,7.5792e+15,1.6677,6.2836e+06
0.32528,3.7568e+07,9.0721,7.6776e+15,1.6677,6.3004e+06
0.32437,3.7618e+07,9.1656,7.7773e+15,1.6677,6.3171e+06
0.32346,3.7668e+07,9.2602,7.8782e+15,1.6677,6.334e+06
0.32255,3.7717e+07,9.3557,7.9805e+15,1.6677,6.3509e+06
0.32164,3.7767e+07,9.4521,8.0841e+15,1.6678,6.3679e+06
0.32073,3.7817e+07,9.5495,8.189e+15,1.6678,6.3849e+06
0.31982,3.7868e+07,9.6479,8.2953e+15,1.6678,6.402e+06
0.31891,3.7918e+07,9.7473,8.403e+15,1.6678,6.4192e+06
0.318,3.7968e+07,9.8477,8.5121e+15,1.6678,6.4364e+06
0.31709,3.8019e+07,9.9492,8.6227e+15,1.6678,6.4537e+06
0.31618,3.8069e+07,10.052,8.7346e+15,1.6678,6.4711e+06
0.31527,3.812e+07,10.155,8.848e+15,1.6678,6.4886e+06
0.31435,3.8171e+07,10.26,8.963e+15,1.6678,6.5061e+06
0.31344,3.8222e+07,10.365,9.0794e+15,1.6678,6.5237e+06
0.31253,3.8273e+07,10.472,9.1974e+15,1.6678,6.5413e+06
0.31162,3.8324e+07,10.58,9.3169e+15,1.6678,6.5591e+06
0.31071,3.8376e+07,10.689,9.438e+15,1.6678,6.5769e+06
0.3098,3.8427e+07,10.798,9.5607e+15,1.6678,6.5948e+06
0.30889,3.8479e+07,10.91,9.685e+15,1.6678,6.6128e+06
0.30798,3.8531e+07,11.022,9.811e+15,1.6678,6.6308e+06
0.30706,3.8583e+07,11.135,9.9387e+15,1.6678,6.6489e+06
0.30615,3.8635e+07,11.25,1.0068e+16,1.6679,6.6672e+06
0.30524,3.8687e+07,11.366,1.0199e+16,1.6679,6.6855e+06
0.30432,3.874e+07,11.483,1.0332e+16,1.6679,6.7038e+06
0.30341,3.8792e+07,11.601,1.0467e+16,1.6679,6.7223e+06
0.3025,3.8845e+07,11.72,1.0604e+16,1.6679,6.7409e+06
0.30158,3.8898e+07,11.841,1.0742e+16,1.6679,6.7595e+06
0.30066,3.8951e+07,11.963,1.0882e+16,1.6679,6.7783e+06
0.29975,3.9005e+07,12.087,1.1025e+16,1.6679,6.7971e+06
0.29883,3.9058e+07,12.211,1.1169e+16,1.6679,6.816e+06
0.29791,3.9112e+07,12.337,1.1315e+16,1.6679,6.835e+06
0.29699,3.9166e+07,12.465,1.1464e+16,1.6679,6.8542e+06
0.29607,3.922e+07,12.594,1.1614e+16,1.6679,6.8734e+06
0.29515,3.9274e+07,12.724,1.1767e+16,1.6679,6.8927e+06
0.29422,3.9329e+07,12.856,1.1922e+16,1.6679,6.9122e+06
0.2933,3.9384e+07,12.989,1.2079e+16,1.6679,6.9317e+06
0.29237,3.9439e+07,13.124,1.2238e+16,1.6679,6.9514e+06
0.29144,3.9494e+07,13.26,1.24e+16,1.6679,6.9712e+06
0.29051,3.9549e+07,13.398,1.2564e+16,1.6679,6.9911e+06
0.28958,3.9605e+07,13.537,1.273e+16,1.6679,7.0111e+06
0.28865,3.9661e+07,13.678,1.2899e+16,1.6679,7.0312e+06
0.28772,3.9717e+07,13.82,1.3071e+16,1.668,7.0514e+06
0.28678,3.9774e+07,13.965,1.3244e+16,1.668,7.0717e+06
0.28585,3.983e+07,14.11,1.3421e+16,1.668,7.0922e+06
0.28491,3.9887e+07,14.258,1.36e+16,1.668,7.1128e+06
0.28397,3.9944e+07,14.407,1.3781e+16,1.668,7.1335e+06
0.28303,4.0001e+07,14.557,1.3965e+16,1.668,7.1543e+06
0.28209,4.0059e+07,14.709,1.4151e+16,1.668,7.1752e+06
0.28115,4.0117e+07,14.863,1.434e+16,1.668,7.1962e+06
0.28021,4.0175e+07,15.018,1.4532e+16,1.668,7.2173e+06
0.27927,4.0233e+07,15.175,1.4726e+16,1.668,7.2385e+06
0.27833,4.0291e+07,15.333,1.4923e+16,1.668,7.2598e+06
0.27739,4.0349e+07,15.493,1.5122e+16,1.668,7.2811e+06
0.27645,4.0408e+07,15.654,1.5323e+16,1.668,7.3026e+06
0.27551,4.0466e+07,15.817,1.5527e+16,1.668,7.3241e+06
0.27457,4.0525e+07,15.98,1.5734e+16,1.668,7.3457e+06
0.27363,4.0583e+07,16.146,1.5942e+16,1.668,7.3673e+06
0.2727,4.0642e+07,16.312,1.6153e+16,1.668,7.389e+06
0.27176,4.0701e+07,16.48,1.6366e+16,1.668,7.4108e+06
0.27083,4.076e+07,16.649,1.6582e+16,1.668,7.4326e+06
0.2699,4.0819e+07,16.819,1.68e+16,1.668,7.4544e+06
0.26898,4.0877e+07,16.99,1.7019e+16,1.668,7.4763e+06
0.26805,4.0936e+07,17.162,1.7241e+16,1.6681,7.4982e+06
0.26713,4.0995e+07,17.336,1.7466e+16,1.6681,7.5202e+06
0.26621,4.1053e+07,17.51,1.7692e+16,1.6681,7.5421e+06
0.26529,4.1112e+07,17.686,1.7921e+16,1.6681,7.5642e+06
0.26438,4.1171e+07,17.863,1.8152e+16,1.6681,7.5862e+06
0.26346,4.1229e+07,18.041,1.8385e+16,1.6681,7.6083e+06
0.26255,4.1288e+07,18.22,1.862e+16,1.6681,7.6304e+06
0.26164,4.1347e+07,18.401,1.8858e+16,1.6681,7.6526e+06
0.26074,4.1405e+07,18.583,1.9098e+16,1.6681,7.6748e+06
0.25983,4.1464e+07,18.765,1.9341e+16,1.6681,7.6971e+06
0.25893,4.1522e+07,18.95,1.9586e+16,1.6681,7.7194e+06
0.25803,4.1581e+07,19.135,1.9833e+16,1.6681,7.7417e+06
0.25713,4.164e+07,19.322,2.0084e+16,1.6681,7.7641e+06
0.25623,4.1698e+07,19.51,2.0336e+16,1.6681,7.7866e+06
0.25533,4.1757e+07,19.7,2.0592e+16,1.6681,7.8091e+06
0.25443,4.1816e+07,19.891,2.085e+16,1.6681,7.8318e+06
0.25353,4.1875e+07,20.083,2.1111e+16,1.6681,7.8544e+06
0.25264,4.1934e+07,20.277,2.1375e+16,1.6681,7.8772e+06
0.25174,4.1992e+07,20.473,2.1641e+16,1.6681,7.9e+06
0.25085,4.2051e+07,20.67,2.1911e+16,1.6681,7.9229e+06
0.24995,4.211e+07,20.868,2.2184e+16,1.6681,7.9459e+06
0.24906,4.217e+07,21.069,2.2459e+16,1.6681,7.9689e+06
0.24817,4.2229e+07,21.27,2.2738e+16,1.6681,7.992e+06
0.24727,4.2288e+07,21.474,2.302e+16,1.6681,8.0153e+06
0.24638,4.2347e+07,21.679,2.3305e+16,1.6681,8.0386e+06
0.24549,4.2407e+07,21.886,2.3593e+16,1.6681,8.062e+06
0.2446,4.2466e+07,22.094,2.3885e+16,1.6681,8.0854e+06
0.24371,4.2526e+07,22.304,2.418e+16,1.6681,8.109e+06
0.24281,4.2585e+07,22.516,2.4478e+16,1.6681,8.1326e+06
0.24192,4.2645e+07,22.729,2.4779e+16,1.6681,8.1564e+06
0.24103,4.2705e+07,22.945,2.5084e+16,1.6681,8.1802e+06
0.24014,4.2764e+07,23.161,2.5392e+16,1.6681,8.2041e+06
0.23925,4.2824e+07,23.38,2.5703e+16,1.6681,8.2281e+06
0.23836,4.2884e+07,23.6,2.6018e+16,1.6681,8.2522e+06
0.23747,4.2944e+07,23.823,2.6337e+16,1.6681,8.2764e+06
0.23658,4.3004e+07,24.046,2.6659e+16,1.6681,8.3007e+06
0.23569,4.3064e+07,24.272,2.6984e+16,1.6681,8.325e+06
0.2348,4.3124e+07,24.5,2.7313e+16,1.6681,8.3495e+06
0.23391,4.3185e+07,24.729,2.7646e+16,1.6681,8.374e+06
0.23302,4.3245e+07,24.96,2.7982e+16,1.6681,8.3986e+06
0.23213,4.3305e+07,25.192,2.8321e+16,1.6681,8.4233e+06
0.23124,4.3365e+07,25.427,2.8665e+16,1.6681,8.4481e+06
0.23035,4.3426e+07,25.663,2.9012e+16,1.6681,8.473e+06
0.22946,4.3486e+07,25.901,2.9362e+16,1.6681,8.4979e+06
0.22858,4.3546e+07,26.141,2.9717e+16,1.6681,8.523e+06
0.22769,4.3607e+07,26.383,3.0075e+16,1.6681,8.5481e+06
0.2268,4.3667e+07,26.626,3.0436e+16,1.6681,8.5733e+06
0.22592,4.3728e+07,26.871,3.0802e+16,1.6681,8.5986e+06
0.22503,4.3788e+07,27.118,3.1171e+16,1.6681,8.624e+06
0.22414,4.3849e+07,27.367,3.1544e+16,1.6681,8.6495e+06
0.22326,4.3909e+07,27.618,3.1921e+16,1.6681,8.675e+06
0.22238,4.397e+07,27.87,3.2301e+16,1.6681,8.7007e+06
0.22149,4.403e+07,28.124,3.2686e+16,1.6681,8.7264e+06
0.22061,4.4091e+07,28.38,3.3074e+16,1.6681,8.7522e+06
0.21973,4.4151e+07,28.638,3.3466e+16,1.6681,8.778e+06
0.21884,4.4212e+07,28.898,3.3862e+16,1.6681,8.804e+06
0.21796,4.4272e+07,29.159,3.4262e+16,1.6681,8.83e+06
0.21708,4.4333e+07,29.422,3.4666e+16,1.6681,8.8561e+06
0.2162,4.4393e+07,29.687,3.5073e+16,1.6681,8.8823e+06
0.21532,4.4454e+07,29.954,3.5485e+16,1.6681,8.9085e+06
0.21444,4.4514e+07,30.222,3.59e+16,1.6681,8.9349e+06
0.21357,4.4574e+07,30.493,3.6319e+16,1.6681,8.9613e+06
0.21269,4.4635e+07,30.765,3.6742e+16,1.6681,8.9878e+06
0.21181,4.4695e+07,31.039,3.717e+16,1.6681,9.0143e+06
0.21094,4.4755e+07,31.314,3.7601e+16,1.6681,9.0409e+06
0.21006,4.4815e+07,31.592,3.8035e+16,1.6681,9.0676e+06
0.20919,4.4875e+07,31.871,3.8474e+16,1.6681,9.0944e+06
0.20832,4.4935e+07,32.152,3.8917e+16,1.6681,9.1212e+06
0.20745,4.4995e+07,32.434,3.9364e+16,1.6681,9.1481e+06
0.20658,4.5054e+07,32.718,3.9814e+16,1.6681,9.175e+06
0.20571,4.5114e+07,33.004,4.0269e+16,1.6681,9.202e+06
0.20484,4.5174e+07,33.292,4.0727e+16,1.6681,9.2291e+06
0.20397,4.5233e+07,33.581,4.1189e+16,1.6681,9.2562e+06
0.20311,4.5293e+07,33.872,4.1655e+16,1.6681,9.2834e+06
0.20224,4.5352e+07,34.165,4.2125e+16,1.6681,9.3107e+06
0.20138,4.5411e+07,34.459,4.2599e+16,1.6681,9.338e+06
0.20052,4.547e+07,34.755,4.3077e+16,1.6681,9.3653e+06
0.19966,4.5529e+07,35.053,4.3558e+16,1.6681,9.3927e+06
0.1988,4.5588e+07,35.352,4.4043e+16,1.6681,9.4202e+06
0.19794,4.5647e+07,35.653,4.4532e+16,1.6681,9.4477e+06
0.19708,4.5705e+07,35.955,4.5025e+16,1.6682,9.4753e+06
0.19623,4.5763e+07,36.259,4.5522e+16,1.6682,9.5029e+06
0.19537,4.5822e+07,36.564,4.6022e+16,1.6682,9.5305e+06
0.19452,4.588e+07,36.871,4.6526e+16,1.6682,9.5582e+06
0.19367,4.5938e+07,37.18,4.7033e+16,1.6682,9.586e+06
0.19282,4.5995e+07,37.49,4.7544e+16,1.6682,9.6137e+06
0.19198,4.6053e+07,37.801,4.8059e+16,1.6682,9.6415e+06
0.19113,4.611e+07,38.114,4.8578e+16,1.6682,9.6694e+06
0.19029,4.6167e+07,38.428,4.91e+16,1.6682,9.6973e+06
0.18945,4.6224e+07,38.744,4.9625e+16,1.6682,9.7252e+06
0.18861,4.6281e+07,39.061,5.0154e+16,1.6682,9.7531e+06
0.18777,4.6337e+07,39.379,5.0686e+16,1.6682,9.781e+06
0.18694,4.6394e+07,39.699,5.1222e+16,1.6682,9.809e+06
0.18611,4.645e+07,40.02,5.1761e+16,1.6682,9.837e+06
0.18527,4.6505e+07,40.343,5.2304e+16,1.6682,9.8651e+06
0.18445,4.6561e+07,40.666,5.285e+16,1.6682,9.8931e+06
0.18362,4.6616e+07,40.992,5.3399e+16,1.6682,9.9211e+06
0.18279,4.6671e+07,41.318,5.3951e+16,1.6682,9.9492e+06
0.18197,4.6726e+07,41.645,5.4506e+16,1.6682,9.9773e+06
0.18115,4.678e+07,41.974,5.5065e+16,1.6682,1.0005e+07
0.18033,4.6835e+07,42.304,5.5626e+16,1.6682,1.0033e+07
0.17952,4.6889e+07,42.635,5.6191e+16,1.6682,1.0061e+07
0.17871,4.6942e+07,42.968,5.6759e+16,1.6682,1.009e+07
0.1779,4.6996e+07,43.301,5.733e+16,1.6682,1.0118e+07
0.17709,4.7049e+07,43.636,5.7903e+16,1.6682,1.0146e+07
0.17628,4.7101e+07,43.972,5.848e+16,1.6682,1.0174e+07
0.17548,4.7154e+07,44.309,5.9059e+16,1.6682,1.0202e+07
0.17468,4.7206e+07,44.647,5.9641e+16,1.6682,1.023e+07
0.17388,4.7258e+07,44.985,6.0226e+16,1.6682,1.0258e+07
0.17308,4.7309e+07,45.325,6.0813e+16,1.6682,1.0286e+07
0.17229,4.736e+07,45.666,6.1403e+16,1.6682,1.0314e+07
0.1715,4.7411e+07,46.008,6.1995e+16,1.6682,1.0342e+07
0.17071,4.7462e+07,46.351,6.259e+16,1.6682,1.037e+07
0.16993,4.7512e+07,46.695,6.3188e+16,1.6682,1.0398e+07
0.16915,4.7562e+07,47.039,6.3788e+16,1.6682,1.0426e+07
0.16837,4.7611e+07,47.385,6.439e+16,1.6682,1.0453e+07
0.16759,4.766e+07,47.731,6.4995e+16,1.6682,1.0481e+07
0.16682,4.7709e+07,48.079,6.5601e+16,1.6682,1.0509e+07
0.16605,4.7757e+07,48.427,6.621e+16,1.6682,1.0537e+07
0.16528,4.7805e+07,48.775,6.6821e+16,1.6682,1.0565e+07
0.16451,4.7853e+07,49.125,6.7435e+16,1.6682,1.0592e+07
0.16375,4.79e+07,49.475,6.805e+16,1.6682,1.062e+07
0.16299,4.7947e+07,49.827,6.8667e+16,1.6682,1.0647e+07
0.16224,4.7993e+07,50.178,6.9286e+16,1.6682,1.0675e+07
0.16148,4.804e+07,50.531,6.9907e+16,1.6682,1.0703e+07
0.16073,4.8085e+07,50.884,7.053e+16,1.6682,1.073e+07
0.15998,4.8131e+07,51.238,7.1155e+16,1.6682,1.0757e+07
0.15924,4.8176e+07,51.593,7.1781e+16,1.6682,1.0785e+07
0.1585,4.822e+07,51.948,7.2409e+16,1.6682,1.0812e+07
0.15776,4.8264e+07,52.304,7.3039e+16,1.6682,1.0839e+07
0.15702,4.8308e+07,52.66,7.367e+16,1.6682,1.0867e+07
0.15629,4.8352e+07,53.017,7.4303e+16,1.6682,1.0894e+07
0.15556,4.8395e+07,53.375,7.4937e+16,1.6682,1.0921e+07
0.15484,4.8437e+07,53.733,7.5573e+16,1.6682,1.0948e+07
0.15411,4.848e+07,54.092,7.621e+16,1.6682,1.0975e+07
0.15339,4.8521e+07,54.451,7.6849e+16,1.6682,1.1002e+07
0.15267,4.8563e+07,54.811,7.7489e+16,1.6682,1.1029e+07
0.15196,4.8604e+07,55.171,7.813e+16,1.6682,1.1055e+07
0.15125,4.8644e+07,55.532,7.8772e+16,1.6682,1.1082e+07
0.15054,4.8685e+07,55.893,7.9416e+16,1.6682,1.1109e+07
0.14983,4.8725e+07,56.255,8.0061e+16,1.6682,1.1136e+07
0.14913,4.8764e+07,56.617,8.0707e+16,1.6681,1.1162e+07
0.14843,4.8803e+07,56.98,8.1354e+16,1.6681,1.1189e+07
0.14773,4.8842e+07,57.343,8.2002e+16,1.6681,1.1215e+07
0.14704,4.888e+07,57.706,8.2651e+16,1.6681,1.1241e+07
0.14635,4.8918e+07,58.07,8.3301e+16,1.6681,1.1268e+07
0.14566,4.8955e+07,58.435,8.3953e+16,1.6681,1.1294e+07
0.14497,4.8992e+07,58.799,8.4605e+16,1.6681,1.132e+07
0.14429,4.9029e+07,59.164,8.5258e+16,1.6681,1.1346e+07
0.14361,4.9065e+07,59.53,8.5912e+16,1.6681,1.1372e+07
0.14294,4.9101e+07,59.896,8.6566e+16,1.6681,1.1398e+07
0.14226,4.9137e+07,60.262,8.7222e+16,1.6681,1.1424e+07
0.14159,4.9172e+07,60.629,8.7878e+16,1.6681,1.145e+07
0.14092,4.9207e+07,60.996,8.8535e+16,1.6681,1.1475e+07
0.14026,4.9241e+07,61.364,8.9193e+16,1.6681,1.1501e+07
0.13959,4.9275e+07,61.731,8.9852e+16,1.6681,1.1527e+07
0.13893,4.9309e+07,62.1,9.0511e+16,1.6681,1.1552e+07
0.13828,4.9342e+07,62.468,9.1171e+16,1.6681,1.1578e+07
0.13762,4.9375e+07,62.837,9.1832e+16,1.6681,1.1603e+07
0.13697,4.9407e+07,63.206,9.2493e+16,1.6681,1.1628e+07
0.13632,4.9439e+07,63.576,9.3155e+16,1.6681,1.1653e+07
0.13567,4.9471e+07,63.946,9.3818e+16,1.6681,1.1679e+07
0.13503,4.9502e+07,64.316,9.4481e+16,1.6681,1.1704e+07
0.13439,4.9533e+07,64.687,9.5144e+16,1.6681,1.1729e+07
0.13375,4.9564e+07,65.058,9.5808e+16,1.6681,1.1754e+07
0.13311,4.9594e+07,65.43,9.6473e+16,1.6681,1.1778e+07
0.13247,4.9624e+07,65.801,9.7138e+16,1.6681,1.1803e+07
0.13184,4.9653e+07,66.174,9.7804e+16,1.6681,1.1828e+07
0.13121,4.9683e+07,66.546,9.847e+16,1.6681,1.1853e+07
0.13059,4.9711e+07,66.919,9.9137e+16,1.6681,1.1877e+07
0.12996,4.974e+07,67.292,9.9804e+16,1.6681,1.1902e+07
0.12934,4.9768e+07,67.666,1.0047e+17,1.6681,1.1926e+07
0.12872,4.9796e+07,68.04,1.0114e+17,1.6681,1.195e+07
0.1281,4.9823e+07,68.414,1.0181e+17,1.6681,1.1975e+07
0.12749,4.985e+07,68.789,1.0248e+17,1.6681,1.1999e+07
0.12687,4.9877e+07,69.164,1.0315e+17,1.6681,1.2023e+07
0.12626,4.9903e+07,69.539,1.0381e+17,1.6681,1.2047e+07
0.12565,4.9929e+07,69.915,1.0448e+17,1.6681,1.2071e+07
0.12505,4.9955e+07,70.292,1.0515e+17,1.6681,1.2095e+07
0.12444,4.998e+07,70.668,1.0583e+17,1.6681,1.2119e+07
0.12384,5.0005e+07,71.045,1.065e+17,1.6681,1.2143e+07
0.12324,5.003e+07,71.423,1.0717e+17,1.6681,1.2166e+07
0.12264,5.0054e+07,71.8,1.0784e+17,1.6681,1.219e+07
0.12205,5.0078e+07,72.179,1.0851e+17,1.6681,1.2214e+07
0.12145,5.0102e+07,72.557,1.0918e+17,1.6681,1.2237e+07
0.12086,5.0125e+07,72.936,1.0986e+17,1.6681,1.2261e+07
0.12027,5.0148e+07,73.316,1.1053e+17,1.6681,1.2284e+07
0.11968,5.0171e+07,73.695,1.112e+17,1.6681,1.2307e+07
0.1191,5.0193e+07,74.076,1.1187e+17,1.6681,1.2331e+07
0.11851,5.0215e+07,74.456,1.1255e+17,1.6681,1.2354e+07
0.11793,5.0237e+07,74.837,1.1322e+17,1.6681,1.2377e+07
0.11735,5.0258e+07,75.219,1.139e+17,1.6681,1.24e+07
0.11677,5.0279e+07,75.601,1.1457e+17,1.6681,1.2423e+07
0.11619,5.03e+07,75.983,1.1524e+17,1.6681,1.2446e+07
0.11562,5.032e+07,76.366,1.1592e+17,1.6681,1.2469e+07
0.11504,5.034e+07,76.749,1.1659e+17,1.6681,1.2491e+07
0.11447,5.036e+07,77.133,1.1727e+17,1.6681,1.2514e+07
0.1139,5.038e+07,77.517,1.1794e+17,1.6681,1.2537e+07
0.11333,5.0399e+07,77.902,1.1862e+17,1.6681,1.2559e+07
0.11277,5.0418e+07,78.287,1.193e+17,1.6681,1.2582e+07
0.1122,5.0437e+07,78.672,1.1997e+17,1.6681,1.2604e+07
0.11164,5.0455e+07,79.058,1.2065e+17,1.6681,1.2627e+07
0.11108,5.0473e+07,79.445,1.2133e+17,1.6681,1.2649e+07
0.11052,5.0491e+07,79.832,1.22e+17,1.6681,1.2671e+07
0.10996,5.0508e+07,80.219,1.2268e+17,1.6681,1.2693e+07
0.1094,5.0525e+07,80.607,1.2336e+17,1.6681,1.2716e+07
0.10884,5.0542e+07,80.996,1.2403e+17,1.6681,1.2738e+07
0.10829,5.0559e+07,81.385,1.2471e+17,1.6681,1.276e+07
0.10773,5.0575e+07,81.774,1.2539e+17,1.6681,1.2782e+07
0.10718,5.0591e+07,82.164,1.2607e+17,1.6682,1.2803e+07
0.10663,5.0607e+07,82.555,1.2674e+17,1.6682,1.2825e+07
0.10608,5.0623e+07,82.946,1.2742e+17,1.6682,1.2847e+07
0.10554,5.0638e+07,83.337,1.281e+17,1.6682,1.2869e+07
0.10499,5.0653e+07,83.729,1.2878e+17,1.6682,1.289e+07
0.10445,5.0667e+07,84.122,1.2946e+17,1.6682,1.2912e+07
0.1039,5.0682e+07,84.515,1.3014e+17,1.6682,1.2934e+07
0.10336,5.0696e+07,84.908,1.3081e+17,1.6682,1.2955e+07
0.10282,5.071e+07,85.302,1.3149e+17,1.6682,1.2976e+07
0.10228,5.0723e+07,85.697,1.3217e+17,1.6682,1.2998e+07
0.10174,5.0737e+07,86.092,1.3285e+17,1.6682,1.3019e+07
0.1012,5.075e+07,86.488,1.3353e+17,1.6682,1.304e+07
0.10067,5.0762e+07,86.884,1.3421e+17,1.6682,1.3061e+07
0.10013,5.0775e+07,87.281,1.3489e+17,1.6682,1.3083e+07
0.099596,5.0787e+07,87.678,1.3557e+17,1.6682,1.3104e+07
0.099063,5.0799e+07,88.076,1.3625e+17,1.6682,1.3125e+07
0.098531,5.0811e+07,88.474,1.3693e+17,1.6682,1.3145e+07
0.098,5.0823e+07,88.873,1.3761e+17,1.6682,1.3166e+07
0.097471,5.0834e+07,89.273,1.3829e+17,1.6682,1.3187e+07
0.096942,5.0845e+07,89.673,1.3897e+17,1.6682,1.3208e+07
0.096414,5.0856e+07,90.073,1.3965e+17,1.6682,1.3229e+07
0.095888,5.0866e+07,90.474,1.4032e+17,1.6682,1.3249e+07
0.095362,5.0876e+07,90.876,1.41e+17,1.6682,1.327e+07
0.094837,5.0886e+07,91.278,1.4168e+17,1.6682,1.329e+07
0.094313,5.0896e+07,91.681,1.4236e+17,1.6682,1.3311e+07
0.09379,5.0906e+07,92.084,1.4304e+17,1.6682,1.3331e+07
0.093268,5.0915e+07,92.488,1.4372e+17,1.6682,1.3352e+07
0.092747,5.0924e+07,92.892,1.444e+17,1.6682,1.3372e+07
0.092227,5.0933e+07,93.297,1.4508e+17,1.6682,1.3392e+07
0.091708,5.0941e+07,93.703,1.4576e+17,1.6682,1.3412e+07
0.09119,5.095e+07,94.109,1.4644e+17,1.6682,1.3432e+07
0.090672,5.0958e+07,94.515,1.4712e+17,1.6682,1.3452e+07
0.090155,5.0965e+07,94.922,1.478e+17,1.6682,1.3472e+07
0.089639,5.0973e+07,95.33,1.4848e+17,1.6682,1.3492e+07
0.089124,5.098e+07,95.738,1.4915e+17,1.6682,1.3512e+07
0.08861,5.0988e+07,96.147,1.4983e+17,1.6682,1.3532e+07
0.088096,5.0994e+07,96.556,1.5051e+17,1.6682,1.3552e+07
0.087583,5.1001e+07,96.965,1.5119e+17,1.6682,1.3571e+07
0.087071,5.1008e+07,97.375,1.5187e+17,1.6682,1.3591e+07
0.08656,5.1014e+07,97.786,1.5254e+17,1.6682,1.3611e+07
0.08605,5.102e+07,98.197,1.5322e+17,1.6682,1.363e+07
0.08554,5.1026e+07,98.609,1.539e+17,1.6682,1.365e+07
0.08503,5.1031e+07,99.021,1.5458e+17,1.6682,1.3669e+07
0.084522,5.1037e+07,99.433,1.5525e+17,1.6682,1.3688e+07
0.084014,5.1042e+07,99.846,1.5593e+17,1.6682,1.3708e+07
0.083507,5.1047e+07,100.26,1.566e+17,1.6683,1.3727e+07
0.083,5.1051e+07,100.67,1.5728e+17,1.6683,1.3746e+07
0.082494,5.1056e+07,101.09,1.5795e+17,1.6683,1.3765e+07
0.081989,5.106e+07,101.5,1.5863e+17,1.6683,1.3784e+07
0.081484,5.1064e+07,101.92,1.593e+17,1.6683,1.3803e+07
0.08098,5.1068e+07,102.33,1.5998e+17,1.6683,1.3822e+07
0.080477,5.1072e+07,102.75,1.6065e+17,1.6683,1.3841e+07
0.079974,5.1075e+07,103.17,1.6132e+17,1.6683,1.386e+07
0.079471,5.1079e+07,103.58,1.62e+17,1.6683,1.3878e+07
0.07897,5.1082e+07,104,1.6267e+17,1.6683,1.3897e+07
0.078468,5.1085e+07,104.42,1.6334e+17,1.6683,1.3916e+07
0.077968,5.1087e+07,104.83,1.6401e+17,1.6683,1.3934e+07
0.077467,5.109e+07,105.25,1.6468e+17,1.6683,1.3953e+07
0.076968,5.1092e+07,105.67,1.6535e+17,1.6683,1.3971e+07
0.076469,5.1094e+07,106.09,1.6602e+17,1.6683,1.3989e+07
0.07597,5.1096e+07,106.51,1.6669e+17,1.6683,1.4008e+07
0.075472,5.1098e+07,106.93,1.6735e+17,1.6683,1.4026e+07
0.074974,5.1099e+07,107.35,1.6802e+17,1.6683,1.4044e+07
0.074477,5.1101e+07,107.77,1.6868e+17,1.6683,1.4062e+07
0.07398,5.1102e+07,108.19,1.6935e+17,1.6683,1.408e+07
0.073484,5.1103e+07,108.61,1.7001e+17,1.6683,1.4098e+07
0.072988,5.1104e+07,109.03,1.7068e+17,1.6683,1.4116e+07
0.072493,5.1104e+07,109.45,1.7134e+17,1.6683,1.4134e+07
0.071998,5.1105e+07,109.87,1.72e+17,1.6683,1.4151e+07
0.071503,5.1105e+07,110.29,1.7266e+17,1.6683,1.4169e+07
0.071009,5.1105e+07,110.71,1.7332e+17,1.6683,1.4187e+07
0.070516,5.1105e+07,111.13,1.7398e+17,1.6683,1.4204e+07
0.070023,5.1105e+07,111.55,1.7464e+17,1.6683,1.4222e+07
0.06953,5.1104e+07,111.97,1.7529e+17,1.6683,1.4239e+07
0.069038,5.1103e+07,112.39,1.7595e+17,1.6683,1.4256e+07
0.068546,5.1103e+07,112.82,1.766e+17,1.6683,1.4274e+07
0.068055,5.1102e+07,113.24,1.7725e+17,1.6683,1.4291e+07
0.067564,5.1101e+07,113.66,1.7791e+17,1.6683,1.4308e+07
0.067073,5.1099e+07,114.08,1.7855e+17,1.6683,1.4325e+07
0.066583,5.1098e+07,114.5,1.792e+17,1.6683,1.4342e+07
0.066093,5.1096e+07,114.92,1.7985e+17,1.6683,1.4359e+07
0.065604,5.1095e+07,115.34,1.805e+17,1.6683,1.4375e+07
0.065115,5.1093e+07,115.76,1.8114e+17,1.6683,1.4392e+07
0.064627,5.1091e+07,116.18,1.8178e+17,1.6683,1.4409e+07
0.064139,5.1089e+07,116.6,1.8242e+17,1.6683,1.4425e+07
0.063652,5.1086e+07,117.02,1.8306e+17,1.6683,1.4442e+07
0.063165,5.1084e+07,117.44,1.837e+17,1.6683,1.4458e+07
0.062678,5.1081e+07,117.85,1.8433e+17,1.6683,1.4474e+07
0.062192,5.1079e+07,118.27,1.8497e+17,1.6683,1.4491e+07
0.061707,5.1076e+07,118.69,1.856e+17,1.6683,1.4507e+07
0.061222,5.1073e+07,119.1,1.8623e+17,1.6682,1.4523e+07
0.060737,5.107e+07,119.52,1.8686e+17,1.6682,1.4539e+07
0.060253,5.1067e+07,119.94,1.8748e+17,1.6682,1.4555e+07
0.059769,5.1063e+07,120.35,1.8811e+17,1.6682,1.457e+07
0.059286,5.106e+07,120.76,1.8873e+17,1.6682,1.4586e+07
0.058804,5.1056e+07,121.18,1.8935e+17,1.6682,1.4602e+07
0.058322,5.1052e+07,121.59,1.8996e+17,1.6682,1.4617e+07
0.057841,5.1048e+07,122,1.9058e+17,1.6682,1.4633e+07
0.05736,5.1045e+07,122.41,1.9119e+17,1.6682,1.4648e+07
0.056879,5.104e+07,122.82,1.918e+17,1.6682,1.4663e+07
0.0564,5.1036e+07,123.23,1.924e+17,1.6682,1.4678e+07
0.055921,5.1032e+07,123.64,1.9301e+17,1.6682,1.4693e+07
0.055443,5.1028e+07,124.04,1.9361e+17,1.6682,1.4708e+07
0.054965,5.1023e+07,124.45,1.9421e+17,1.6682,1.4723e+07
0.054488,5.1019e+07,124.85,1.948e+17,1.6682,1.4738e+07
0.054012,5.1014e+07,125.26,1.954e+17,1.6682,1.4752e+07
0.053537,5.1009e+07,125.66,1.9599e+17,1.6682,1.4767e+07
0.053062,5.1004e+07,126.06,1.9657e+17,1.6682,1.4781e+07
0.052588,5.0999e+07,126.46,1.9715e+17,1.6682,1.4796e+07
0.052115,5.0994e+07,126.85,1.9773e+17,1.6682,1.481e+07
0.051643,5.0989e+07,127.25,1.9831e+17,1.6682,1.4824e+07
0.051172,5.0984e+07,127.64,1.9888e+17,1.6682,1.4838e+07
0.050701,5.0979e+07,128.03,1.9945e+17,1.6682,1.4852e+07
0.050232,5.0974e+07,128.42,2.0002e+17,1.6682,1.4865e+07
0.049764,5.0968e+07,128.81,2.0058e+17,1.6682,1.4879e+07
0.049296,5.0963e+07,129.2,2.0114e+17,1.6682,1.4893e+07
0.04883,5.0957e+07,129.58,2.0169e+17,1.6682,1.4906e+07
0.048365,5.0952e+07,129.96,2.0225e+17,1.6682,1.4919e+07
0.047901,5.0946e+07,130.34,2.0279e+17,1.6682,1.4932e+07
0.047438,5.0941e+07,130.72,2.0333e+17,1.6682,1.4946e+07
0.046977,5.0935e+07,131.1,2.0387e+17,1.6682,1.4958e+07
0.046516,5.0929e+07,131.47,2.0441e+17,1.6682,1.4971e+07
0.046057,5.0923e+07,131.84,2.0494e+17,1.6682,1.4984e+07
0.0456,5.0917e+07,132.21,2.0546e+17,1.6682,1.4996e+07
0.045143,5.0912e+07,132.57,2.0598e+17,1.6682,1.5009e+07
0.044689,5.0906e+07,132.94,2.065e+17,1.6682,1.5021e+07
0.044235,5.09e+07,133.3,2.0701e+17,1.6682,1.5033e+07
0.043784,5.0894e+07,133.65,2.0752e+17,1.6682,1.5045e+07
0.043334,5.0888e+07,134.01,2.0802e+17,1.6682,1.5057e+07
0.042885,5.0882e+07,134.36,2.0852e+17,1.6682,1.5069e+07
0.042439,5.0876e+07,134.71,2.0901e+17,1.6682,1.5081e+07
0.041994,5.087e+07,135.05,2.095e+17,1.6682,1.5092e+07
0.041551,5.0864e+07,135.4,2.0998e+17,1.6682,1.5103e+07
0.04111,5.0858e+07,135.74,2.1045e+17,1.6682,1.5115e+07
0.04067,5.0852e+07,136.07,2.1093e+17,1.6682,1.5126e+07
0.040233,5.0846e+07,136.41,2.1139e+17,1.6682,1.5137e+07
0.039798,5.084e+07,136.73,2.1185e+17,1.6682,1.5147e+07
0.039365,5.0834e+07,137.06,2.1231e+17,1.6682,1.5158e+07
0.038934,5.0828e+07,137.38,2.1276e+17,1.6683,1.5169e+07
0.038505,5.0822e+07,137.7,2.132e+17,1.6683,1.5179e+07
0.038079,5.0816e+07,138.02,2.1364e+17,1.6683,1.5189e+07
0.037655,5.0811e+07,138.33,2.1407e+17,1.6683,1.5199e+07
0.037233,5.0805e+07,138.64,2.145e+17,1.6683,1.5209e+07
0.036813,5.0799e+07,138.94,2.1492e+17,1.6683,1.5219e+07
0.036397,5.0793e+07,139.24,2.1534e+17,1.6683,1.5229e+07
0.035982,5.0787e+07,139.54,2.1575e+17,1.6683,1.5238e+07
0.035571,5.0782e+07,139.83,2.1615e+17,1.6683,1.5247e+07
0.035162,5.0776e+07,140.12,2.1655e+17,1.6683,1.5256e+07
0.034756,5.077e+07,140.41,2.1694e+17,1.6683,1.5266e+07
0.034352,5.0765e+07,140.69,2.1733e+17,1.6683,1.5274e+07
0.033951,5.0759e+07,140.97,2.1771e+17,1.6683,1.5283e+07
0.033553,5.0753e+07,141.24,2.1808e+17,1.6683,1.5292e+07
0.033158,5.0748e+07,141.51,2.1845e+17,1.6683,1.53e+07
0.032766,5.0743e+07,141.77,2.1882e+17,1.6683,1.5309e+07
0.032377,5.0737e+07,142.03,2.1917e+17,1.6683,1.5317e+07
0.031991,5.0732e+07,142.29,2.1952e+17,1.6683,1.5325e+07
0.031608,5.0727e+07,142.55,2.1987e+17,1.6683,1.5333e+07
0.031228,5.0721e+07,142.79,2.2021e+17,1.6683,1.534e+07
0.030852,5.0716e+07,143.04,2.2054e+17,1.6683,1.5348e+07
0.030478,5.0711e+07,143.28,2.2087e+17,1.6683,1.5355e+07
0.030107,5.0706e+07,143.52,2.2119e+17,1.6683,1.5363e+07
0.02974,5.0701e+07,143.75,2.215e+17,1.6683,1.537e+07
0.029376,5.0696e+07,143.98,2.2181e+17,1.6683,1.5377e+07
0.029016,5.0692e+07,144.2,2.2212e+17,1.6683,1.5384e+07
0.028658,5.0687e+07,144.42,2.2242e+17,1.6683,1.539e+07
0.028304,5.0682e+07,144.64,2.2271e+17,1.6683,1.5397e+07
0.027953,5.0678e+07,144.85,2.2299e+17,1.6683,1.5404e+07
0.027606,5.0673e+07,145.06,2.2328e+17,1.6683,1.541e+07
0.027262,5.0669e+07,145.27,2.2355e+17,1.6683,1.5416e+07
0.026921,5.0664e+07,145.47,2.2382e+17,1.6683,1.5422e+07
0.026584,5.066e+07,145.66,2.2409e+17,1.6683,1.5428e+07
0.02625,5.0656e+07,145.86,2.2434e+17,1.6683,1.5434e+07
0.02592,5.0651e+07,146.05,2.246e+17,1.6683,1.544e+07
0.025593,5.0647e+07,146.23,2.2485e+17,1.6683,1.5445e+07
0.025269,5.0643e+07,146.41,2.2509e+17,1.6683,1.5451e+07
0.024949,5.0639e+07,146.59,2.2533e+17,1.6683,1.5456e+07
0.024632,5.0635e+07,146.77,2.2556e+17,1.6683,1.5461e+07
0.024319,5.0632e+07,146.94,2.2579e+17,1.6683,1.5466e+07
0.024009,5.0628e+07,147.1,2.2601e+17,1.6683,1.5471e+07
0.023702,5.0624e+07,147.27,2.2623e+17,1.6683,1.5476e+07
0.023399,5.062e+07,147.43,2.2645e+17,1.6683,1.5481e+07
0.023099,5.0617e+07,147.58,2.2665e+17,1.6683,1.5486e+07
0.022802,5.0613e+07,147.74,2.2686e+17,1.6683,1.549e+07
0.022509,5.061e+07,147.89,2.2706e+17,1.6683,1.5495e+07
0.022219,5.0607e+07,148.03,2.2725e+17,1.6683,1.5499e+07
0.021933,5.0603e+07,148.18,2.2744e+17,1.6683,1.5503e+07
0.02165,5.06e+07,148.32,2.2763e+17,1.6683,1.5508e+07
0.02137,5.0597e+07,148.46,2.2781e+17,1.6683,1.5512e+07
0.021093,5.0594e+07,148.59,2.2799e+17,1.6683,1.5516e+07
0.02082,5.0591e+07,148.72,2.2816e+17,1.6683,1.552e+07
0.02055,5.0588e+07,148.85,2.2833e+17,1.6683,1.5523e+07
0.020283,5.0585e+07,148.97,2.285e+17,1.6683,1.5527e+07
0.020019,5.0582e+07,149.1,2.2866e+17,1.6683,1.5531e+07
0.019759,5.0579e+07,149.22,2.2882e+17,1.6683,1.5534e+07
0.019502,5.0577e+07,149.33,2.2897e+17,1.6683,1.5537e+07
0.019247,5.0574e+07,149.45,2.2912e+17,1.6683,1.5541e+07
0.018996,5.0571e+07,149.56,2.2927e+17,1.6683,1.5544e+07
0.018748,5.0569e+07,149.67,2.2941e+17,1.6683,1.5547e+07
0.018503,5.0566e+07,149.77,2.2955e+17,1.6683,1.555e+07
0.018261,5.0564e+07,149.88,2.2969e+17,1.6683,1.5553e+07
0.018022,5.0561e+07,149.98,2.2982e+17,1.6683,1.5556e+07
0.017786,5.0559e+07,150.08,2.2995e+17,1.6683,1.5559e+07
0.017553,5.0557e+07,150.17,2.3008e+17,1.6683,1.5562e+07
0.017323,5.0555e+07,150.27,2.3021e+17,1.6683,1.5565e+07
0.017095,5.0552e+07,150.36,2.3033e+17,1.6683,1.5567e+07
0.016871,5.055e+07,150.45,2.3044e+17,1.6683,1.557e+07
0.016649,5.0548e+07,150.54,2.3056e+17,1.6683,1.5573e+07
0.01643,5.0546e+07,150.62,2.3067e+17,1.6683,1.5575e+07
0.016214,5.0544e+07,150.7,2.3078e+17,1.6683,1.5578e+07
0.016001,5.0542e+07,150.78,2.3089e+17,1.6683,1.558e+07
0.01579,5.054e+07,150.86,2.3099e+17,1.6683,1.5582e+07
0.015582,5.0539e+07,150.94,2.3109e+17,1.6683,1.5584e+07
0.015377,5.0537e+07,151.02,2.3119e+17,1.6683,1.5587e+07
0.015175,5.0535e+07,151.09,2.3129e+17,1.6683,1.5589e+07
0.014974,5.0533e+07,151.16,2.3138e+17,1.6683,1.5591e+07
0.014777,5.0532e+07,151.23,2.3147e+17,1.6683,1.5593e+07
0.014582,5.053e+07,151.3,2.3156e+17,1.6683,1.5595e+07
0.01439,5.0528e+07,151.37,2.3165e+17,1.6683,1.5597e+07
0.0142,5.0527e+07,151.43,2.3173e+17,1.6683,1.5599e+07
0.014012,5.0525e+07,151.49,2.3182e+17,1.6683,1.56e+07
0.013827,5.0524e+07,151.56,2.319e+17,1.6683,1.5602e+07
0.013645,5.0522e+07,151.62,2.3198e+17,1.6683,1.5604e+07
0.013464,5.0521e+07,151.67,2.3205e+17,1.6683,1.5606e+07
0.013286,5.052e+07,151.73,2.3213e+17,1.6683,1.5607e+07
0.013111,5.0518e+07,151.79,2.322e+17,1.6683,1.5609e+07
0.012937,5.0517e+07,151.84,2.3227e+17,1.6683,1.561e+07
0.012766,5.0516e+07,151.89,2.3234e+17,1.6683,1.5612e+07
0.012597,5.0514e+07,151.95,2.3241e+17,1.6683,1.5613e+07
0.012431,5.0513e+07,152,2.3247e+17,1.6683,1.5615e+07
0.012266,5.0512e+07,152.04,2.3254e+17,1.6683,1.5616e+07
0.012104,5.0511e+07,152.09,2.326e+17,1.6683,1.5618e+07
0.011944,5.051e+07,152.14,2.3266e+17,1.6683,1.5619e+07
0.011786,5.0509e+07,152.18,2.3272e+17,1.6683,1.562e+07
0.01163,5.0507e+07,152.23,2.3278e+17,1.6683,1.5621e+07
0.011476,5.0506e+07,152.27,2.3283e+17,1.6683,1.5623e+07
0.011324,5.0505e+07,152.31,2.3289e+17,1.6683,1.5624e+07
0.011174,5.0504e+07,152.35,2.3294e+17,1.6683,1.5625e+07
0.011026,5.0503e+07,152.39,2.3299e+17,1.6683,1.5626e+07
0.01088,5.0502e+07,152.43,2.3304e+17,1.6683,1.5627e+07
0.010736,5.0502e+07,152.47,2.3309e+17,1.6683,1.5628e+07
0.010594,5.0501e+07,152.51,2.3314e+17,1.6683,1.5629e+07
0.010453,5.05e+07,152.54,2.3319e+17,1.6683,1.563e+07
0.010315,5.0499e+07,152.58,2.3323e+17,1.6683,1.5631e+07
0.010178,5.0498e+07,152.61,2.3328e+17,1.6683,1.5632e+07
0.010043,5.0497e+07,152.64,2.3332e+17,1.6683,1.5633e+07
0.00991,5.0496e+07,152.68,2.3336e+17,1.6683,1.5634e+07
0.0097786,5.0496e+07,152.71,2.334e+17,1.6683,1.5635e+07
0.009649,5.0495e+07,152.74,2.3344e+17,1.6683,1.5636e+07
0.0095211,5.0494e+07,152.77,2.3348e+17,1.6683,1.5637e+07
0.0093949,5.0493e+07,152.8,2.3352e+17,1.6683,1.5638e+07
0.0092703,5.0493e+07,152.83,2.3355e+17,1.6683,1.5639e+07
0.0091474,5.0492e+07,152.85,2.3359e+17,1.6683,1.5639e+07
0.0090261,5.0491e+07,152.88,2.3363e+17,1.6683,1.564e+07
0.0089065,5.0491e+07,152.91,2.3366e+17,1.6683,1.5641e+07
0.0087884,5.049e+07,152.93,2.3369e+17,1.6683,1.5642e+07
0.0086718,5.049e+07,152.96,2.3373e+17,1.6683,1.5642e+07
0.0085568,5.0489e+07,152.98,2.3376e+17,1.6683,1.5643e+07
0.0084433,5.0488e+07,153.01,2.3379e+17,1.6683,1.5644e+07
0.0083314,5.0488e+07,153.03,2.3382e+17,1.6683,1.5644e+07
0.0082209,5.0487e+07,153.05,2.3385e+17,1.6683,1.5645e+07
0.0081118,5.0487e+07,153.07,2.3387e+17,1.6683,1.5646e+07
0.0080042,5.0486e+07,153.09,2.339e+17,1.6683,1.5646e+07
0.0078981,5.0486e+07,153.11,2.3393e+17,1.6683,1.5647e+07
0.0077933,5.0485e+07,153.13,2.3395e+17,1.6683,1.5647e+07
0.0076899,5.0485e+07,153.15,2.3398e+17,1.6683,1.5648e+07
0.0075879,5.0484e+07,153.17,2.3401e+17,1.6683,1.5648e+07
0.0074873,5.0484e+07,153.19,2.3403e+17,1.6683,1.5649e+07
0.007388,5.0483e+07,153.21,2.3405e+17,1.6683,1.5649e+07
0.00729,5.0483e+07,153.23,2.3408e+17,1.6683,1.565e+07
0.0071933,5.0482e+07,153.25,2.341e+17,1.6683,1.565e+07
0.0070978,5.0482e+07,153.26,2.3412e+17,1.6683,1.5651e+07
0.0070037,5.0482e+07,153.28,2.3414e+17,1.6683,1.5651e+07
0.0069107,5.0481e+07,153.29,2.3416e+17,1.6683,1.5652e+07
0.0068191,5.0481e+07,153.31,2.3418e+17,1.6683,1.5652e+07
0.0067286,5.048e+07,153.32,2.342e+17,1.6683,1.5653e+07
0.0066393,5.048e+07,153.34,2.3422e+17,1.6683,1.5653e+07
0.0065512,5.048e+07,153.35,2.3424e+17,1.6683,1.5653e+07
0.0064643,5.0479e+07,153.37,2.3426e+17,1.6683,1.5654e+07
0.0063786,5.0479e+07,153.38,2.3427e+17,1.6683,1.5654e+07
0.0062939,5.0479e+07,153.39,2.3429e+17,1.6683,1.5655e+07
0.0062104,5.0478e+07,153.41,2.3431e+17,1.6683,1.5655e+07
0.006128,5.0478e+07,153.42,2.3432e+17,1.6683,1.5655e+07
0.0060467,5.0478e+07,153.43,2.3434e+17,1.6683,1.5656e+07
0.0059665,5.0477e+07,153.44,2.3436e+17,1.6683,1.5656e+07
0.0058873,5.0477e+07,153.46,2.3437e+17,1.6683,1.5656e+07
0.0058092,5.0477e+07,153.47,2.3438e+17,1.6683,1.5657e+07
0.0057321,5.0477e+07,153.48,2.344e+17,1.6683,1.5657e+07
0.0056561,5.0476e+07,153.49,2.3441e+17,1.6683,1.5657e+07
0.005581,5.0476e+07,153.5,2.3443e+17,1.6683,1.5658e+07
0.005507,5.0476e+07,153.51,2.3444e+17,1.6683,1.5658e+07
0.0054339,5.0476e+07,153.52,2.3445e+17,1.6683,1.5658e+07
0.0053618,5.0475e+07,153.53,2.3446e+17,1.6683,1.5658e+07
0.0052907,5.0475e+07,153.54,2.3448e+17,1.6683,1.5659e+07
0.0052204,5.0475e+07,153.55,2.3449e+17,1.6683,1.5659e+07
0.0051512,5.0475e+07,153.56,2.345e+17,1.6683,1.5659e+07
0.0050828,5.0474e+07,153.56,2.3451e+17,1.6683,1.5659e+07
0.0050154,5.0474e+07,153.57,2.3452e+17,1.6683,1.566e+07
0.0049488,5.0474e+07,153.58,2.3453e+17,1.6683,1.566e+07
0.0048832,5.0474e+07,153.59,2.3454e+17,1.6683,1.566e+07
0.0048184,5.0474e+07,153.6,2.3455e+17,1.6683,1.566e+07
0.0047544,5.0473e+07,153.6,2.3456e+17,1.6683,1.5661e+07
0.0046913,5.0473e+07,153.61,2.3457e+17,1.6683,1.5661e+07
0.0046291,5.0473e+07,153.62,2.3458e+17,1.6683,1.5661e+07
0.0045677,5.0473e+07,153.63,2.3459e+17,1.6683,1.5661e+07
0.0045071,5.0473e+07,153.63,2.346e+17,1.6683,1.5661e+07
0.0044472,5.0473e+07,153.64,2.3461e+17,1.6683,1.5662e+07
0.0043882,5.0472e+07,153.65,2.3462e+17,1.6683,1.5662e+07
0.00433,5.0472e+07,153.65,2.3462e+17,1.6683,1.5662e+07
0.0042725,5.0472e+07,153.66,2.3463e+17,1.6683,1.5662e+07
0.0042159,5.0472e+07,153.66,2.3464e+17,1.6683,1.5662e+07
0.0041599,5.0472e+07,153.67,2.3465e+17,1.6683,1.5662e+07
0.0041047,5.0472e+07,153.68,2.3465e+17,1.6683,1.5663e+07
0.0040502,5.0471e+07,153.68,2.3466e+17,1.6683,1.5663e+07
0.0039965,5.0471e+07,153.69,2.3467e+17,1.6683,1.5663e+07
0.0039435,5.0471e+07,153.69,2.3468e+17,1.6683,1.5663e+07
0.0038911,5.0471e+07,153.7,2.3468e+17,1.6683,1.5663e+07
0.0038395,5.0471e+07,153.7,2.3469e+17,1.6683,1.5663e+07
0.0037885,5.0471e+07,153.71,2.3469e+17,1.6683,1.5663e+07
0.0037383,5.0471e+07,153.71,2.347e+17,1.6683,1.5664e+07
0.0036887,5.0471e+07,153.72,2.3471e+17,1.6683,1.5664e+07
0.0036397,5.047e+07,153.72,2.3471e+17,1.6683,1.5664e+07
0.0035914,5.047e+07,153.73,2.3472e+17,1.6683,1.5664e+07
0.0035438,5.047e+07,153.73,2.3472e+17,1.6683,1.5664e+07
0.0034967,5.047e+07,153.73,2.3473e+17,1.6683,1.5664e+07
0.0034503,5.047e+07,153.74,2.3473e+17,1.6683,1.5664e+07
0.0034046,5.047e+07,153.74,2.3474e+17,1.6683,1.5664e+07
0.0033594,5.047e+07,153.75,2.3474e+17,1.6683,1.5665e+07
0.0033148,5.047e+07,153.75,2.3475e+17,1.6683,1.5665e+07
0.0032708,5.047e+07,153.75,2.3475e+17,1.6683,1.5665e+07
0.0032274,5.047e+07,153.76,2.3476e+17,1.6683,1.5665e+07
0.0031846,5.0469e+07,153.76,2.3476e+17,1.6683,1.5665e+07
0.0031423,5.0469e+07,153.76,2.3477e+17,1.6683,1.5665e+07
0.0031006,5.0469e+07,153.77,2.3477e+17,1.6683,1.5665e+07
0.0030595,5.0469e+07,153.77,2.3477e+17,1.6683,1.5665e+07
0.0030189,5.0469e+07,153.77,2.3478e+17,1.6683,1.5665e+07
0.0029788,5.0469e+07,153.78,2.3478e+17,1.6683,1.5665e+07
0.0029393,5.0469e+07,153.78,2.3479e+17,1.6683,1.5665e+07
0.0029003,5.0469e+07,153.78,2.3479e+17,1.6683,1.5666e+07
0.0028618,5.0469e+07,153.78,2.3479e+17,1.6683,1.5666e+07
0.0028238,5.0469e+07,153.79,2.348e+17,1.6683,1.5666e+07
0.0027864,5.0469e+07,153.79,2.348e+17,1.6683,1.5666e+07
0.0027494,5.0469e+07,153.79,2.348e+17,1.6683,1.5666e+07
0.0027129,5.0468e+07,153.79,2.3481e+17,1.6683,1.5666e+07
0.0026769,5.0468e+07,153.8,2.3481e+17,1.6683,1.5666e+07
0.0026414,5.0468e+07,153.8,2.3481e+17,1.6683,1.5666e+07
0.0026063,5.0468e+07,153.8,2.3482e+17,1.6683,1.5666e+07
0.0025717,5.0468e+07,153.8,2.3482e+17,1.6683,1.5666e+07
0.0025376,5.0468e+07,153.81,2.3482e+17,1.6683,1.5666e+07
0.0025039,5.0468e+07,153.81,2.3482e+17,1.6683,1.5666e+07
0.0024707,5.0468e+07,153.81,2.3483e+17,1.6683,1.5666e+07
0.0024379,5.0468e+07,153.81,2.3483e+17,1.6683,1.5666e+07
0.0024056,5.0468e+07,153.81,2.3483e+17,1.6683,1.5666e+07
0.0023737,5.0468e+07,153.82,2.3483e+17,1.6683,1.5666e+07
0.0023422,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0023111,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0022804,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0022501,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0022203,5.0468e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021908,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021618,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021331,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021048,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0020768,5.0467e+07,153.83,2.3486e+17,1.6683,1.5667e+07
0.0020493,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0020221,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019952,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019688,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019426,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019169,5.0467e+07,153.84,2.3487e+17,1.6683,1.5667e+07
0.0018914,5.0467e+07,153.84,2.3487e+17,1.6683,1.5667e+07
0.0018663,5.0467e+07,153.84,2.3487e+17,1.6683,1.5667e+07
0.0018416,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.0018171,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.001793,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.0017692,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.0017457,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0017226,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0016997,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0016772,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0016549,5.0467e+07,153.85,2.3488e+17,1.6683,1.5668e+07
0.0016329,5.0467e+07,153.86,2.3488e+17,1.6683,1.5668e+07
0.0016113,5.0467e+07,153.86,2.3488e+17,1.6683,1.5668e+07
0.0015899,5.0467e+07,153.86,2.3488e+17,1.6683,1.5668e+07
0.0015688,5.0467e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.001548,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0015274,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0015072,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014872,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014674,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.001448,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014288,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014098,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0013911,5.0466e+07,153.87,2.3489e+17,1.6683,1.5668e+07
0,5.0466e+07,153.89,2.3492e+17,1.6683,1.5668e+07


==> Revised CLEANN/d_sundynamo.dat <==
0.12422,1.0543,0.91055,0.98243,0.0092254
0.24843,1.0314,0.89078,0.96111,0.019022
0.37264,1.0051,0.86844,0.93675,0.029725
0.49685,0.97523,0.84348,0.90935,0.040967
0.62106,0.94276,0.8166,0.87968,0.052644
0.74527,0.90857,0.78815,0.84836,0.064207
0.86948,0.87314,0.75866,0.8159,0.080949
0.99369,0.837,0.72823,0.78262,0.10218
1.1179,0.80023,0.6972,0.74872,0.12642
1.2421,0.76331,0.66574,0.71453,0.15631
1.3663,0.7261,0.63398,0.68004,0.19487
1.4905,0.68864,0.60203,0.64534,0.24341
1.6147,0.65138,0.57,0.61069,0.29224
1.7389,0.61485,0.53714,0.576,0.33914
1.8632,0.57587,0.50405,0.53996,0.37766
1.9874,0.53807,0.47162,0.50485,0.41063
2.1116,0.50119,0.43798,0.46959,0.4511
2.2358,0.46395,0.40513,0.43454,0.49449
2.36,0.4278,0.37236,0.40008,0.52025
2.4842,0.38795,0.33782,0.36288,0.56584
2.6084,0.35204,0.30298,0.32751,0.60749
2.7326,0.31132,0.26927,0.29029,0.61848
2.8568,0.27371,0.23312,0.25341,0.65789
2.981,0.23437,0.1981,0.21624,0.70687
3.1053,0.19387,0.16175,0.17781,0.73802
3.2295,0.15258,0.12487,0.13872,0.77534
3.3537,0.11356,0.087621,0.10059,0.81602
3.4779,0.072248,0.050857,0.061552,0.82669
3.6021,0.030313,0.013897,0.022105,0.82615
3.7263,0.010825,0.024641,0.017733,0.8317
3.8505,0.05253,0.063099,0.057814,0.83627
3.9747,0.095887,0.10107,0.098476,0.84834
4.0989,0.13547,0.13984,0.13766,0.88441
4.2232,0.17771,0.17774,0.17772,0.92111
4.3474,0.21976,0.21713,0.21844,0.94836
4.4716,0.26189,0.25485,0.25837,0.96962
4.5958,0.30416,0.29323,0.2987,0.98131
4.72,0.34653,0.33095,0.33874,0.98871
4.8442,0.38822,0.36861,0.37842,0.99391
4.9684,0.43032,0.40704,0.41868,0.9914
5.0926,0.47154,0.44343,0.45749,0.99854
5.2168,0.51208,0.4815,0.49679,0.98882
5.341,0.5514,0.51829,0.53485,0.97958
5.4653,0.59211,0.55545,0.57378,0.98187
5.5895,0.63229,0.59182,0.61206,0.96853
5.7137,0.67093,0.62772,0.64933,0.95736
5.8379,0.70982,0.6618,0.68581,0.96159
5.9621,0.74755,0.69662,0.72209,0.95861
6.0863,0.78509,0.73011,0.7576,0.95611
6.2105,0.82165,0.76326,0.79246,0.9482
6.3347,0.8561,0.79531,0.82571,0.93111
6.4589,0.88977,0.82683,0.8583,0.89209
6.5831,0.92212,0.85621,0.88917,0.85365
6.7074,0.95439,0.88442,0.9194,0.81678
6.8316,0.98414,0.91188,0.94801,0.78578
6.9558,1.0125,0.93787,0.97519,0.76906
7.08,1.0392,0.96246,1.0009,0.76357
7.2042,1.0649,0.98432,1.0246,0.75975
7.3284,1.0887,1.0062,1.0474,0.76203
7.4526,1.11,1.0252,1.0676,0.76134
7.5768,1.1288,1.0423,1.0856,0.74855
7.701,1.1461,1.0576,1.1019,0.72117
7.8252,1.1619,1.071,1.1164,0.70081
7.9495,1.1753,1.0831,1.1292,0.6825
8.0737,1.1869,1.0934,1.1401,0.66894
8.1979,1.1968,1.1012,1.149,0.66794
8.3221,1.2045,1.1073,1.1559,0.66258
8.4463,1.2105,1.1123,1.1614,0.64102
8.5705,1.2146,1.116,1.1653,0.60884
8.6947,1.2185,1.1181,1.1683,0.58077
8.8189,1.2204,1.1191,1.1697,0.56925
8.9431,1.2209,1.1187,1.1698,0.56084
9.0673,1.2201,1.1171,1.1686,0.5617
9.1916,1.2185,1.1146,1.1665,0.56648
9.3158,1.2152,1.111,1.1631,0.5578
9.44,1.211,1.1069,1.1589,0.54508
9.5642,1.2062,1.1019,1.154,0.53519
9.6884,1.2008,1.0962,1.1485,0.5194
9.8126,1.1944,1.0898,1.1421,0.49987
9.9368,1.1872,1.0828,1.135,0.4764
10.061,1.1797,1.0752,1.1275,0.44989
10.185,1.1709,1.0667,1.1188,0.42704
10.309,1.1618,1.0576,1.1097,0.40583
10.434,1.1518,1.0481,1.1,0.38421
10.558,1.141,1.038,1.0895,0.36701
10.682,1.1299,1.0274,1.0787,0.35901
10.806,1.1178,1.0159,1.0669,0.35597
10.93,1.1058,1.004,1.0549,0.35824
11.055,1.0922,0.99108,1.0416,0.35784
11.179,1.0782,0.9779,1.028,0.35012
11.303,1.0632,0.96379,1.0135,0.34521
11.427,1.0474,0.94933,0.99836,0.34156
11.552,1.0311,0.93359,0.98234,0.33043
11.676,1.0137,0.91739,0.96555,NaN
11.8,0.99534,0.90009,0.94772,NaN
11.924,0.97636,0.88211,0.92923,NaN
12.048,0.95624,0.86334,0.90979,NaN
12.173,0.93514,0.84368,0.88941,NaN
12.297,0.91319,0.82313,0.86816,NaN
12.421,0.89017,0.80087,0.84552,NaN


==> Revised CLEANN/d_sunobserved.dat <==
0,1.12,0.76,1.0484,0.89678,0.959,0.015675,0.09803
0.11698,1.1955,0.6,1.0513,0.87482,0.95034,0.032923,0.089376
0.23396,1.2018,0.49636,1.0528,0.85279,0.94129,0.050803,0.038773
0.35094,1.3664,0.67455,1.0525,0.83077,0.93179,0.069338,0.03283
0.46792,1.0127,0.77909,1.0501,0.8087,0.92167,0.088465,0.10928
0.5849,0.71273,0.87273,1.0452,0.78642,0.91074,0.10807,0.044425
0.70189,0.77273,1.2227,1.0375,0.76379,0.8988,0.12813,0.068006
0.81887,0.83,1.1473,1.027,0.74066,0.88563,0.1485,0.12639
0.93585,1.0409,1.0064,1.0136,0.71691,0.87104,0.16921,0.14401
1.0528,1.0318,0.6,0.99539,0.69244,0.85485,0.19079,0.092998
1.1698,1.1973,0.53545,0.97619,0.66709,0.8369,0.21948,0.21796
1.2868,1.11,0.42,0.95582,0.64082,0.81712,0.25431,0.28544
1.4038,0.98455,0.30909,0.93338,0.61359,0.79545,0.29199,0.28165
1.5208,0.94727,0.48909,0.90859,0.58535,0.77193,0.33144,0.31402
1.6377,0.63,0.79455,0.88108,0.55595,0.74653,0.37078,0.28534
1.7547,0.48909,0.81545,0.85065,0.52522,0.71917,0.40822,0.48082
1.8717,0.82,0.69636,0.81728,0.49312,0.68984,0.44287,0.42931
1.9887,1.0964,0.45545,0.78124,0.45974,0.6586,0.47633,0.52618
2.1057,1.1527,0.20455,0.74284,0.42528,0.6254,0.50985,0.61703
2.2226,1.2682,0.19818,0.70244,0.39011,0.59017,0.54406,0.76297
2.3396,1.16,0.019091,0.66035,0.35471,0.55291,0.57901,0.47556
2.4566,0.59636,0.19,0.61682,0.3195,0.51367,0.61433,0.63998
2.5736,0.29,0.92,0.5722,0.28466,0.4726,0.64807,0.5364
2.6906,0.49455,0.74818,0.52684,0.2502,0.42991,0.6789,0.59126
2.8075,0.29364,0.66909,0.481,0.21592,0.38584,0.70784,0.57231
2.9245,0.46455,0.50364,0.43497,0.18147,0.3406,0.73863,0.93497
3.0415,0.76091,0.10455,0.389,0.14659,0.29443,0.76975,1.1248
3.1585,0.72818,0.46455,0.34324,0.11126,0.24788,0.80163,0.85957
3.2755,0.47818,0.28727,0.29773,0.075764,0.20068,0.83221,0.74726
3.3924,0.19182,0.064545,0.25243,0.04058,0.15354,0.85962,1.0853
3.5094,0.034545,0.032727,0.20741,0.0062971,0.10682,0.88332,0.70586
3.6264,0.036364,0.11364,0.16286,0.027072,0.060838,0.90216,0.8879
3.7434,0.24909,0.40091,0.11899,0.059121,0.015884,0.91652,1.275
3.8604,0.24,0.27,0.075942,0.089937,0.027738,0.92541,1.087
3.9774,0.13091,0.12,0.03453,0.11954,0.069725,0.93032,1.0819
4.0943,0.22,0.43273,0.006545,0.14792,0.10989,0.93343,1.397
4.2113,0.23182,0.42455,0.046545,0.17484,0.14808,0.93743,0.99641
4.3283,0.096364,0.59,0.085463,0.19992,0.18419,0.93989,0.84724
4.4453,0.43273,0.36091,0.12327,0.22273,0.21805,0.93999,0.91106
4.5623,0.66182,0.17364,0.15986,0.24306,0.24956,0.94116,0.84838
4.6792,1.0345,0.15273,0.19514,0.26103,0.27864,0.94454,0.75091
4.7962,0.95091,0.34364,0.22908,0.27718,0.30532,0.95022,0.97105
4.9132,0.74636,0.014545,0.26169,0.29227,0.32974,0.95838,0.84601
5.0302,0.36727,0.062727,0.29299,0.30704,0.35214,0.96759,1.0271
5.1472,0.21,0.84,0.32296,0.32192,0.37271,0.97662,0.90786
5.2641,0.59727,0.62455,0.35163,0.33697,0.39168,0.98555,1.3739
5.3811,0.54545,0.69,0.37912,0.352,0.40934,0.99392,1.0946
5.4981,0.13182,0.37909,0.40545,0.36679,0.4259,1.0001,1.2619
5.6151,0.18182,0.74273,0.4306,0.38133,0.44146,1.0023,1.0666
5.7321,0.34364,0.47909,0.45451,0.3958,0.45611,0.99842,0.90024
5.849,0.44727,0.64545,0.47713,0.41046,0.4699,0.98596,1.1112
5.966,0.36,0.35636,0.49838,0.4255,0.48291,0.96333,0.89921
6.083,0.35091,0.76182,0.51822,0.44085,0.49515,0.93336,0.95883
6.2,0.73,0.20909,0.53673,0.45612,0.50658,0.89844,1.0729
6.317,0.69545,0.042727,0.55394,0.47076,0.51707,0.86208,0.93994
6.4339,0.49,0.23,0.56983,0.48432,0.52651,0.82582,0.86041
6.5509,0.74727,0.33091,0.58434,0.49649,0.53481,0.78903,0.79739
6.6679,0.50727,0.45636,0.59741,0.50732,0.54192,0.75084,0.45579
6.7849,0.091818,0.46909,0.6089,0.51706,0.54789,0.71031,0.59067
6.9019,0.54182,0.51727,0.61856,0.52607,0.5528,0.66863,0.52469
7.0189,0.57273,0.42091,0.62624,0.53461,0.55683,0.62777,0.71974
7.1358,0.84364,0.52727,0.63202,0.54274,0.56017,0.58967,0.71191
7.2528,0.88273,0.50636,0.63616,0.55029,0.563,0.5558,0.47056
7.3698,0.76364,0.54727,0.63894,0.55691,0.56544,0.52729,0.54159
7.4868,0.60727,0.77364,0.64066,0.56232,0.56756,0.50257,0.4384
7.6038,0.28364,0.91818,0.64157,0.56656,0.56938,0.47982,0.37955
7.7207,0.07,0.99,0.64182,0.56998,0.5709,0.45693,0.44399
7.8377,0.38091,0.84182,0.64138,0.57316,0.57215,0.4329,0.35637
7.9547,0.59,0.76,0.64027,0.57665,0.57318,0.4092,0.41507
8.0717,0.81364,0.46818,0.63858,0.58072,0.57406,0.38804,0.48479
8.1887,0.72909,0.23182,0.63645,0.5852,0.57478,0.37137,0.38242
8.3056,0.74182,0.35727,0.63399,0.58958,0.57531,0.35795,0.38871
8.4226,0.64182,0.39636,0.63018,0.5932,0.57558,0.34538,0.40535
8.5396,0.58818,0.74182,0.62556,0.5955,0.57551,0.33232,0.22355
8.6566,0.39636,0.68545,0.62175,0.59612,0.57501,0.31759,0.26301
8.7736,0.19182,0.85182,0.61798,0.59508,0.57403,0.30059,0.23363
8.8905,0.29455,0.56091,0.61418,0.59267,0.57263,0.28286,0.32766
9.0075,0.65,0.4,0.61039,0.58922,0.57094,0.26598,0.34079
9.1245,0.72727,0.41364,0.60677,0.58499,0.56904,0.25112,0.365
9.2415,0.54,0.33636,0.60347,0.58019,0.56706,0.23797,0.23685
9.3585,0.62455,0.50455,0.60065,0.57498,0.56512,0.22587,0.10359
9.4755,0.50727,0.70273,0.59842,0.56951,0.56339,0.21419,0.29506
9.5924,0.34091,1.0809,0.59682,0.56403,0.562,0.20241,0.11649
9.7094,0.26727,0.66364,0.5957,0.55893,0.56109,0.18981,0.069219
9.8264,0.51636,0.55909,0.59492,0.55457,0.56075,0.17656,0.28677
9.9434,0.55182,0.51,0.59437,0.55123,0.561,0.16397,0.19468
10.06,0.81909,0.50727,0.594,0.54905,0.56176,0.15305,0.13529
10.177,0.87727,0.36273,0.59383,0.548,0.56296,0.14425,0.12595
10.294,0.85,0.3,0.5939,0.54789,0.56444,0.13643,0.11292
10.411,0.67818,0.43273,0.59417,0.54842,0.56601,0.12814,0.20304
10.528,0.57636,0.7,0.59447,0.54922,0.56743,0.11885,0.14651
10.645,0.30727,0.81909,0.59454,0.55002,0.56856,0.10879,0.12774
10.762,0.42091,0.90455,0.59417,0.55062,0.56927,0.098911,0.040738
10.879,0.49545,0.69636,0.59324,0.55096,0.56954,0.08902,0.08133
10.996,0.63273,0.54273,0.59177,0.55103,0.56936,0.07908,0.12633
11.113,0.82455,0.36727,0.58983,0.55088,0.56874,0.069081,0.077431
11.23,0.82455,0.24182,0.58749,0.55057,0.56769,0.059015,0.031748
11.347,0.69636,0.28,0.58506,0.55013,0.5662,0.048862,0.010293
11.464,0.58636,0.41545,0.58171,0.5496,0.56428,0.038642,0.066236
11.581,0.36,0.62,0.57777,0.54896,0.56193,0.028406,0.026889


==> Revised CLEANN/d_wso_rec.dat <==
1878.5,0.26411,0.31577
1878.5,0.24262,0.31346
1878.5,0.25158,0.28709
1878.5,0.23445,0.27164
1878.6,0.21797,0.25944
1878.6,0.21823,0.23232
1878.6,0.23377,0.19279
1878.6,0.24953,0.16864
1878.7,0.26939,0.13884
1878.7,0.27333,0.10653
1878.7,0.27442,0.068219
1878.8,0.25808,0.046043
1878.8,0.2294,0.024328
1878.8,0.17266,0.014126
1878.8,0.12415,0.049833
1878.9,0.091239,0.074974
1878.9,0.082734,0.078181
1878.9,0.086973,0.081526
1878.9,0.10638,0.087511
1879,0.14172,0.096891
1879,0.1857,0.097365
1879,0.21455,0.084983
1879.1,0.22886,0.073077
1879.1,0.22956,0.067144
1879.1,0.21348,0.058936
1879.1,0.1881,0.046429
1879.2,0.16799,0.010432
1879.2,0.16108,0.022281
1879.2,0.15693,0.02985
1879.3,0.13631,0.004375
1879.3,0.10096,0.014557
1879.3,0.056928,0.011876
1879.3,0.039819,0.003787
1879.4,0.033139,0.017895
1879.4,0.035075,0.010643
1879.4,0.016587,0.026348
1879.4,0.0097216,0.067975
1879.5,0.034827,0.094586
1879.5,0.060204,0.10617
1879.5,0.086942,0.12116
1879.6,0.12186,0.15069
1879.6,0.14761,0.18232
1879.6,0.15788,0.20396
1879.6,0.14672,0.21401
1879.7,0.12439,0.22403
1879.7,0.09857,0.22595
1879.7,0.081266,0.22882
1879.7,0.068058,0.23189
1879.8,0.067234,0.24957
1879.8,0.072375,0.25861
1879.8,0.08536,0.2575
1879.9,0.076007,0.25068
1879.9,0.052654,0.24746
1879.9,0.017633,0.25517
1879.9,0.0066541,0.26047
1880,0.020426,0.25887
1880,0.026983,0.25701
1880,0.032674,0.25769
1880,0.033283,0.25919
1880.1,0.030575,0.25071
1880.1,0.022201,0.24872
1880.1,0.00083513,0.25675
1880.2,0.043235,0.274
1880.2,0.098118,0.28437
1880.2,0.15121,0.28709
1880.2,0.18527,0.2881
1880.3,0.20054,0.28448
1880.3,0.20448,0.28013
1880.3,0.20689,0.27628
1880.3,0.20788,0.26676
1880.4,0.20527,0.25059
1880.4,0.20133,0.23098
1880.4,0.19621,0.21221
1880.5,0.19082,0.19668
1880.5,0.18242,0.18173
1880.5,0.17109,0.16496
1880.5,0.15633,0.14899
1880.6,0.13821,0.13842
1880.6,0.11924,0.13076
1880.6,0.098793,0.11919
1880.6,0.076289,0.10378
1880.7,0.051968,0.08746
1880.7,0.030038,0.07841
1880.7,0.011191,0.080691
1880.8,0.0064335,0.09795
1880.8,0.020256,0.1261
1880.8,0.029003,0.15041
1880.8,0.032351,0.17668
1880.9,0.033164,0.20556
1880.9,0.014237,0.24133
1880.9,0.017211,0.27672
1880.9,0.058125,0.31083
1881,0.091769,0.34626
1881,0.12302,0.37993
1881,0.14454,0.41114
1881.1,0.15361,0.43608
1881.1,0.15204,0.45589
1881.1,0.14483,0.47332
1881.1,0.13705,0.48931
1881.2,0.13008,0.49616
1881.2,0.12507,0.48833
1881.2,0.12305,0.47317
1881.2,0.12643,0.45674
1881.3,0.13717,0.44036
1881.3,0.15195,0.42149
1881.3,0.16536,0.39677
1881.4,0.17232,0.36869
1881.4,0.17411,0.33885
1881.4,0.17229,0.30894
1881.4,0.16954,0.27734
1881.5,0.16383,0.24472
1881.5,0.15898,0.21318
1881.5,0.15178,0.18543
1881.5,0.14415,0.15686
1881.6,0.13694,0.12469
1881.6,0.13212,0.096158
1881.6,0.12825,0.078701
1881.7,0.12488,0.066733
1881.7,0.11878,0.044609
1881.7,0.10914,0.013443
1881.7,0.1002,0.013202
1881.8,0.089438,0.033738
1881.8,0.079042,0.045109
1881.8,0.069481,0.036504
1881.9,0.068341,0.011024
1881.9,0.074212,0.024207
1881.9,0.089657,0.061567
1881.9,0.11275,0.10493
1882,0.13735,0.14936
1882,0.15144,0.18924
1882,0.15849,0.22433
1882,0.16057,0.25865
1882.1,0.16277,0.29095
1882.1,0.16275,0.31966
1882.1,0.16535,0.34741
1882.2,0.16686,0.37756
1882.2,0.16648,0.40887
1882.2,0.16298,0.43906
1882.2,0.15794,0.46207
1882.3,0.15498,0.4825
1882.3,0.15207,0.50292
1882.3,0.15928,0.52542
1882.3,0.17004,0.54633
1882.4,0.18491,0.56019
1882.4,0.19024,0.56723
1882.4,0.19136,0.56971
1882.5,0.18779,0.57117
1882.5,0.18459,0.57035
1882.5,0.18006,0.56439
1882.5,0.17819,0.55032
1882.6,0.18032,0.53121
1882.6,0.18562,0.50966
1882.6,0.19558,0.48725
1882.6,0.20688,0.46425
1882.7,0.21747,0.43536
1882.7,0.2209,0.40295
1882.7,0.21944,0.36878
1882.8,0.21767,0.33718
1882.8,0.21885,0.30584
1882.8,0.22067,0.27325
1882.8,0.22233,0.2406
1882.9,0.22297,0.20984
1882.9,0.22322,0.18016
1882.9,0.2219,0.15118
1882.9,0.22084,0.12455
1883,0.2203,0.10028
1883,0.22073,0.078678
1883,0.22197,0.060073
1883.1,0.22463,0.044341
1883.1,0.22913,0.030957
1883.1,0.23407,0.021146
1883.1,0.23718,0.017403
1883.2,0.23692,0.017115
1883.2,0.23397,0.015359
1883.2,0.22869,0.014184
1883.2,0.22168,0.018297
1883.3,0.21843,0.030137
1883.3,0.22122,0.044625
1883.3,0.23058,0.059569
1883.4,0.23833,0.07852
1883.4,0.24293,0.1015
1883.4,0.24618,0.12641
1883.4,0.24696,0.15083
1883.5,0.24823,0.17691
1883.5,0.24907,0.20734
1883.5,0.25632,0.24311
1883.5,0.26533,0.28054
1883.6,0.2763,0.31723
1883.6,0.28657,0.3498
1883.6,0.29752,0.38277
1883.7,0.30679,0.41868
1883.7,0.31387,0.45657
1883.7,0.31721,0.49236
1883.7,0.31596,0.52449
1883.8,0.31115,0.55408
1883.8,0.30729,0.57917
1883.8,0.30625,0.60002
1883.9,0.30641,0.61617
1883.9,0.30851,0.636
1883.9,0.30677,0.66026
1883.9,0.31675,0.67674
1884,0.32321,0.68427
1884,0.33811,0.6865
1884,0.35318,0.70849
1884,0.3824,0.73846
1884.1,0.40856,0.7612
1884.1,0.42815,0.77353
1884.1,0.44341,0.78732
1884.2,0.46208,0.80353
1884.2,0.49066,0.81025
1884.2,0.53628,0.81748
1884.2,0.6056,0.83268
1884.3,0.67574,0.85517
1884.3,0.7298,0.86356
1884.3,0.77056,0.88497
1884.3,0.79865,0.92116
1884.4,0.81253,0.95527
1884.4,0.80671,0.95974
1884.4,0.85324,0.92754
1884.5,0.88284,0.91026
1884.5,0.93528,0.88041
1884.5,0.93774,0.86449
1884.5,0.94955,0.84077
1884.6,0.92075,0.82315
1884.6,0.87462,0.80527
1884.6,0.83096,0.79162
1884.6,0.86086,0.8056
1884.7,0.89075,0.80783
1884.7,0.90804,0.79969
1884.7,0.89615,0.78202
1884.8,0.87748,0.77895
1884.8,0.85938,0.79076
1884.8,0.83844,0.81553
1884.8,0.83681,0.82464
1884.9,0.81512,0.82213
1884.9,0.79592,0.82607
1884.9,0.7905,0.8676
1884.9,0.81532,0.93702
1885,0.84311,0.99389
1885,0.85043,1.0373
1885,0.84987,1.0651
1885.1,0.83336,1.0949
1885.1,0.84274,1.1431
1885.1,0.8613,1.2119
1885.1,0.88761,1.2526
1885.2,0.89343,1.2592
1885.2,0.89078,1.2526
1885.2,0.8997,1.2621
1885.2,0.92991,1.2875
1885.3,0.96552,1.2967
1885.3,0.97674,1.2703
1885.3,0.97453,1.2278
1885.4,0.97824,1.185
1885.4,0.99578,1.1454
1885.4,1.0089,1.0925
1885.4,1.0189,1.0417
1885.5,1.0265,0.98465
1885.5,1.0224,0.92972
1885.5,1.0173,0.87927
1885.5,1.0129,0.84553
1885.6,1.0198,0.81106
1885.6,1.0225,0.78222
1885.6,1.0244,0.75967
1885.7,1.0171,0.74169
1885.7,1.0076,0.7217
1885.7,1.0134,0.7123
1885.7,1.0016,0.71269
1885.8,0.97661,0.76293
1885.8,0.9565,0.77531
1885.8,0.96775,0.77757
1885.8,0.97965,0.77176
1885.9,0.97502,0.79043
1885.9,0.98573,0.84534
1885.9,1.0233,0.91246
1886,1.0602,0.96738
1886,1.0402,1.0045
1886,1.0247,1.0537
1886,1.0238,1.0967
1886.1,1.0163,1.1535
1886.1,1.0221,1.2237
1886.1,1.0319,1.2649
1886.2,1.0225,1.2618
1886.2,1.0116,1.2472
1886.2,1.0384,1.3005
1886.2,1.074,1.3082
1886.3,1.0912,1.344
1886.3,1.1353,1.368
1886.3,1.1713,1.4254
1886.3,1.1789,1.3754
1886.4,1.1435,1.3365
1886.4,1.1525,1.2916
1886.4,1.1299,1.2673
1886.5,1.0884,1.2164
1886.5,1.0605,1.1903
1886.5,1.0837,1.1364
1886.5,1.106,1.0658
1886.6,1.1345,0.99333
1886.6,1.1323,0.92096
1886.6,1.1242,0.8399
1886.6,1.0932,0.73906
1886.7,1.0987,0.64116
1886.7,1.0857,0.56719
1886.7,1.0978,0.5715
1886.8,1.0894,0.53409
1886.8,1.1049,0.45585
1886.8,1.1316,0.37238
1886.8,1.1523,0.31489
1886.9,1.1363,0.29467
1886.9,1.0875,0.31377
1886.9,1.0959,0.31064
1886.9,1.0683,0.30419
1887,1.0334,0.31939
1887,0.97188,0.34453
1887,0.98939,0.3754
1887.1,0.99791,0.40408
1887.1,1.0011,0.44192
1887.1,0.9586,0.49153
1887.1,0.94187,0.54512
1887.2,0.93892,0.58824
1887.2,0.96782,0.62366
1887.2,0.94262,0.69265
1887.2,0.9512,0.72957
1887.3,0.98184,0.82048
1887.3,1.021,0.86868
1887.3,0.97658,0.91863
1887.4,0.95829,0.96818
1887.4,1.0081,1.0454
1887.4,1.075,1.2343
1887.4,1.0555,1.2741
1887.5,1.0153,1.2385
1887.5,1.1463,1.2389
1887.5,1.2168,1.3046
1887.5,1.2329,1.3684
1887.6,1.1703,1.4843
1887.6,1.2045,1.4525
1887.6,1.2088,1.4273
1887.7,1.1881,1.4491
1887.7,1.1602,1.5247
1887.7,1.1859,1.5972
1887.7,1.2114,1.6155
1887.8,1.2019,1.5885
1887.8,1.1971,1.546
1887.8,1.1812,1.5233
1887.8,1.162,1.4978
1887.9,1.1321,1.4614
1887.9,1.1121,1.3995
1887.9,1.1068,1.3562
1888,1.0794,1.3111
1888,1.0669,1.2658
1888,1.0639,1.236
1888,1.0849,1.1648
1888.1,1.084,1.1102
1888.1,1.0827,1.0573
1888.1,1.1227,1.0415
1888.2,1.1481,1.0477
1888.2,1.1459,1.0376
1888.2,1.1132,1.0043
1888.2,1.1555,0.96586
1888.3,1.1527,0.95467
1888.3,1.1666,0.9531
1888.3,1.1614,0.97157
1888.3,1.1569,0.92222
1888.4,1.118,0.86727
1888.4,1.0792,0.82094
1888.4,1.0611,0.79999
1888.5,1.0357,0.79721
1888.5,1.0056,0.7918
1888.5,0.97295,0.78195
1888.5,0.95759,0.76835
1888.6,0.94625,0.76116
1888.6,0.94199,0.77701
1888.6,0.93546,0.81863
1888.6,0.95373,0.87605
1888.7,0.98114,0.9377
1888.7,0.96972,0.973
1888.7,0.93156,1.0188
1888.8,0.95671,1.0721
1888.8,1.014,1.1555
1888.8,1.0417,1.1918
1888.8,1.0122,1.2154
1888.9,1.0032,1.2576
1888.9,1.0144,1.3125
1888.9,1.0098,1.3647
1888.9,1.0029,1.394
1889,1.011,1.4348
1889,1.0374,1.4721
1889,1.0656,1.4897
1889.1,1.0982,1.4495
1889.1,1.0817,1.4146
1889.1,1.0961,1.3774
1889.1,1.1549,1.3708
1889.2,1.21,1.3103
1889.2,1.2225,1.2493
1889.2,1.1893,1.17
1889.2,1.1624,1.0942
1889.3,1.127,1.0167
1889.3,1.1073,0.94383
1889.3,1.084,0.87813
1889.4,1.0749,0.84549
1889.4,1.0506,0.79774
1889.4,1.0507,0.75407
1889.4,1.0606,0.7034
1889.5,1.0265,0.6504
1889.5,0.98937,0.59971
1889.5,0.98194,0.59437
1889.5,0.98006,0.57637
1889.6,0.92502,0.56994
1889.6,0.87638,0.56144
1889.6,0.84604,0.56776
1889.7,0.83357,0.58531
1889.7,0.82272,0.61586
1889.7,0.83473,0.67376
1889.7,0.85584,0.73512
1889.8,0.88212,0.78137
1889.8,0.91063,0.82084
1889.8,0.95062,0.87126
1889.8,0.99263,0.95339
1889.9,1.0073,1.0285
1889.9,1.0421,1.0849
1889.9,1.0571,1.1376
1890,1.0831,1.183
1890,1.0746,1.231
1890,1.0954,1.2802
1890,1.1063,1.3421
1890.1,1.1115,1.3579
1890.1,1.0891,1.349
1890.1,1.0557,1.3252
1890.1,1.029,1.3206
1890.2,1.0014,1.3184
1890.2,0.96003,1.3005
1890.2,0.90039,1.2587
1890.3,0.85975,1.2116
1890.3,0.81533,1.1578
1890.3,0.75848,1.0961
1890.3,0.69401,1.0335
1890.4,0.64024,0.96865
1890.4,0.58967,0.90527
1890.4,0.53892,0.8428
1890.4,0.48378,0.77707
1890.5,0.43879,0.70896
1890.5,0.38661,0.64649
1890.5,0.35798,0.57867
1890.6,0.33803,0.51567
1890.6,0.33612,0.44955
1890.6,0.33109,0.39383
1890.6,0.32738,0.34012
1890.7,0.31891,0.29061
1890.7,0.30961,0.24578
1890.7,0.29977,0.20639
1890.7,0.29057,0.1673
1890.8,0.2868,0.12541
1890.8,0.2911,0.08782
1890.8,0.29793,0.061978
1890.9,0.30073,0.041393
1890.9,0.30062,0.018808
1890.9,0.29619,0.0048997
1890.9,0.28737,0.023281
1891,0.28306,0.033187
1891,0.28971,0.03222
1891,0.30559,0.028608
1891.1,0.32392,0.021827
1891.1,0.34525,0.012719
1891.1,0.37388,0.00096229
1891.1,0.40811,0.021144
1891.2,0.44619,0.043646
1891.2,0.48018,0.072174
1891.2,0.5051,0.1073
1891.2,0.52107,0.14833
1891.3,0.52892,0.19452
1891.3,0.52543,0.22938
1891.3,0.51089,0.25972
1891.4,0.49583,0.2853
1891.4,0.48759,0.32194
1891.4,0.47446,0.36017
1891.4,0.45711,0.39513
1891.5,0.43741,0.42524
1891.5,0.42219,0.44698
1891.5,0.41828,0.47141
1891.5,0.41783,0.49883
1891.6,0.42527,0.53014
1891.6,0.43426,0.56861
1891.6,0.45546,0.60878
1891.7,0.47662,0.65086
1891.7,0.4926,0.69177
1891.7,0.5068,0.72861
1891.7,0.51516,0.76676
1891.8,0.52626,0.78919
1891.8,0.52791,0.8241
1891.8,0.4955,0.86193
1891.8,0.46158,0.87073
1891.9,0.41425,0.8578
1891.9,0.39089,0.79833
1891.9,0.32602,0.76187
1892,0.30272,0.73083
1892,0.29986,0.72481
1892,0.32812,0.67042
1892,0.32704,0.6246
1892.1,0.32525,0.57618
1892.1,0.31849,0.53218
1892.1,0.31689,0.48512
1892.1,0.30998,0.44122
1892.2,0.31501,0.39984
1892.2,0.32663,0.36207
1892.2,0.34103,0.32492
1892.3,0.34159,0.29232
1892.3,0.33413,0.25951
1892.3,0.31975,0.21676
1892.3,0.30772,0.17497
1892.4,0.28528,0.14371
1892.4,0.27874,0.12611
1892.4,0.28137,0.11325
1892.4,0.3056,0.094933
1892.5,0.31926,0.075037
1892.5,0.33602,0.05797
1892.5,0.34599,0.056563
1892.6,0.35354,0.065249
1892.6,0.35232,0.075737
1892.6,0.34189,0.072089
1892.6,0.3296,0.068846
1892.7,0.30938,0.074005
1892.7,0.30467,0.093556
1892.7,0.30443,0.11922
1892.7,0.31449,0.1454
1892.8,0.30947,0.17108
1892.8,0.29616,0.19383
1892.8,0.27187,0.21327
1892.9,0.25032,0.23865
1892.9,0.22414,0.26927
1892.9,0.20251,0.30677
1892.9,0.18884,0.34485
1893,0.19416,0.38405
1893,0.20387,0.42531
1893,0.21827,0.46779
1893,0.23392,0.51177
1893.1,0.25417,0.55628
1893.1,0.27723,0.60021
1893.1,0.30394,0.64267
1893.2,0.33586,0.6816
1893.2,0.37076,0.71619
1893.2,0.40743,0.74696
1893.2,0.44238,0.77181
1893.3,0.47302,0.78917
1893.3,0.49383,0.80165
1893.3,0.5031,0.80774
1893.4,0.5051,0.80266
1893.4,0.49544,0.78091
1893.4,0.47896,0.74829
1893.4,0.45635,0.71789
1893.5,0.43018,0.68996
1893.5,0.39877,0.65123
1893.5,0.36198,0.60012
1893.5,0.32972,0.54677
1893.6,0.28964,0.50102
1893.6,0.26608,0.45932
1893.6,0.25059,0.42647
1893.7,0.24735,0.38797
1893.7,0.24003,0.35322
1893.7,0.23682,0.32226
1893.7,0.23866,0.29919
1893.8,0.24658,0.27907
1893.8,0.259,0.26154
1893.8,0.26774,0.24908
1893.8,0.27349,0.23807
1893.9,0.27606,0.22645
1893.9,0.27736,0.21491
1893.9,0.27629,0.2063
1894,0.27684,0.20487
1894,0.28084,0.20548
1894,0.28803,0.20493
1894,0.29202,0.20301
1894.1,0.29265,0.20626
1894.1,0.29178,0.21503
1894.1,0.28942,0.22588
1894.1,0.28571,0.23411
1894.2,0.27804,0.24456
1894.2,0.26704,0.26024
1894.2,0.2501,0.2783
1894.3,0.22723,0.29377
1894.3,0.20024,0.30624
1894.3,0.17389,0.3205
1894.3,0.14991,0.33634
1894.4,0.12786,0.35255
1894.4,0.10364,0.36798
1894.4,0.079103,0.38416
1894.4,0.053242,0.40176
1894.5,0.031565,0.4097
1894.5,0.015083,0.41598
1894.5,0.0030645,0.42017
1894.6,0.0069534,0.43286
1894.6,0.027738,0.44032
1894.6,0.062897,0.44126
1894.6,0.079871,0.44237
1894.7,0.089043,0.42987
1894.7,0.076797,0.41014
1894.7,0.054891,0.38114
1894.7,0.020997,0.35096
1894.8,0.0095917,0.30874
1894.8,0.025298,0.25693
1894.8,0.026306,0.19829
1894.9,0.0037702,0.15522
1894.9,0.018542,0.11921
1894.9,0.034072,0.073608
1894.9,0.0094062,0.025704
1895,0.031823,0.025802
1895,0.08691,0.075925
1895,0.12894,0.13233
1895,0.16486,0.18675
1895.1,0.18798,0.24071
1895.1,0.19961,0.29644
1895.1,0.20818,0.34835
1895.2,0.22441,0.38263
1895.2,0.24405,0.4268
1895.2,0.27519,0.48606
1895.2,0.31378,0.54495
1895.3,0.35252,0.59479
1895.3,0.37598,0.64051
1895.3,0.38937,0.69009
1895.4,0.3953,0.69333
1895.4,0.38748,0.69174
1895.4,0.37188,0.67235
1895.4,0.36874,0.66622
1895.5,0.35646,0.64133
1895.5,0.33817,0.6193
1895.5,0.30913,0.62441
1895.5,0.32169,0.58764
1895.6,0.34872,0.58225
1895.6,0.36946,0.54516
1895.6,0.33076,0.54229
1895.7,0.26541,0.56236
1895.7,0.25182,0.59853
1895.7,0.28018,0.62963
1895.7,0.32612,0.62224
1895.8,0.37877,0.63546
1895.8,0.40438,0.66603
1895.8,0.4073,0.72777
1895.8,0.40338,0.75917
1895.9,0.42319,0.76685
1895.9,0.44054,0.75369
1895.9,0.442,0.7509
1896,0.45273,0.74163
1896,0.47996,0.69424
1896,0.50673,0.66602
1896,0.51666,0.64619
1896.1,0.50797,0.64209
1896.1,0.50007,0.60929
1896.1,0.51508,0.56513
1896.1,0.54914,0.55161
1896.2,0.57611,0.53287
1896.2,0.57809,0.51612
1896.2,0.56446,0.48373
1896.3,0.55872,0.44351
1896.3,0.52612,0.43323
1896.3,0.52582,0.41713
1896.3,0.50894,0.40008
1896.4,0.51666,0.38726
1896.4,0.51725,0.38755
1896.4,0.50334,0.36719
1896.4,0.45594,0.32094
1896.5,0.41514,0.27989
1896.5,0.42988,0.23872
1896.5,0.4538,0.23316
1896.6,0.47013,0.2045
1896.6,0.47202,0.18368
1896.6,0.4573,0.17098
1896.6,0.43448,0.16732
1896.7,0.39557,0.16376
1896.7,0.37429,0.16442
1896.7,0.36985,0.19136
1896.7,0.38084,0.24655
1896.8,0.39307,0.30883
1896.8,0.38532,0.37988
1896.8,0.3789,0.45607
1896.9,0.37635,0.52482
1896.9,0.3757,0.59598
1896.9,0.38041,0.66546
1896.9,0.39595,0.73768
1897,0.41997,0.79648
1897,0.44706,0.87659
1897,0.42378,0.97179
1897,0.41104,1.052
1897.1,0.38238,1.0898
1897.1,0.42681,1.1432
1897.1,0.44377,1.1919
1897.2,0.45314,1.2634
1897.2,0.42142,1.268
1897.2,0.41518,1.2693
1897.2,0.42416,1.245
1897.3,0.43873,1.2292
1897.3,0.44366,1.219
1897.3,0.46657,1.216
1897.3,0.49987,1.2036
1897.4,0.52,1.1908
1897.4,0.52351,1.1973
1897.4,0.52962,1.1931
1897.5,0.55432,1.1726
1897.5,0.56183,1.1475
1897.5,0.58363,1.1465
1897.5,0.58403,1.1791
1897.6,0.59001,1.2261
1897.6,0.54827,1.2442
1897.6,0.5443,1.2739
1897.6,0.55232,1.3138
1897.7,0.58181,1.3831
1897.7,0.60331,1.3452
1897.7,0.59784,1.32
1897.8,0.57239,1.3405
1897.8,0.55722,1.3626
1897.8,0.58542,1.3061
1897.8,0.65012,1.2325
1897.9,0.6612,1.2253
1897.9,0.66505,1.2456
1897.9,0.64375,1.2149
1897.9,0.65047,1.1675
1898,0.64742,1.0931
1898,0.70579,1.0554
1898,0.72419,1.0171
1898.1,0.69195,1.0576
1898.1,0.65047,1.0679
1898.1,0.64717,1.0049
1898.1,0.68125,0.90815
1898.2,0.6634,0.84424
1898.2,0.66802,0.80967
1898.2,0.64988,0.76928
1898.3,0.67546,0.70627
1898.3,0.6714,0.62139
1898.3,0.66657,0.59002
1898.3,0.63383,0.54033
1898.4,0.60365,0.47026
1898.4,0.56789,0.40519
1898.4,0.53408,0.36477
1898.4,0.51498,0.3339
1898.5,0.47914,0.31145
1898.5,0.45729,0.24588
1898.5,0.41955,0.15564
1898.6,0.4043,0.11847
1898.6,0.4116,0.11004
1898.6,0.43777,0.086516
1898.6,0.44846,0.04593
1898.7,0.41021,0.023552
1898.7,0.3902,0.0011305
1898.7,0.3726,0.02565
1898.7,0.40482,0.041105
1898.8,0.41169,0.01876
1898.8,0.42094,0.001076
1898.8,0.41535,0.0015562
1898.9,0.42113,0.014526
1898.9,0.42107,0.0015655
1898.9,0.43129,0.045446
1898.9,0.44068,0.078653
1899,0.45572,0.10523
1899,0.46047,0.13944
1899,0.46602,0.17894
1899,0.45601,0.2009
1899.1,0.45396,0.221
1899.1,0.45759,0.2348
1899.1,0.4686,0.25677
1899.2,0.46689,0.27352
1899.2,0.46921,0.29452
1899.2,0.48122,0.30881
1899.2,0.50857,0.31286
1899.3,0.51855,0.30361
1899.3,0.51395,0.2925
1899.3,0.50308,0.29073
1899.3,0.48087,0.29186
1899.4,0.46535,0.28407
1899.4,0.47177,0.25585
1899.4,0.51117,0.2271
1899.5,0.52618,0.19276
1899.5,0.49054,0.19779
1899.5,0.4611,0.18933
1899.5,0.45241,0.15815
1899.6,0.43011,0.088217
1899.6,0.4078,0.05479
1899.6,0.38445,0.0662
1899.6,0.41199,0.049733
1899.7,0.42744,0.050527
1899.7,0.41964,0.039091
1899.7,0.38269,0.023581
1899.8,0.35818,0.011841
1899.8,0.36618,0.0056066
1899.8,0.37041,0.017892
1899.8,0.37147,0.03446
1899.9,0.3651,0.04964
1899.9,0.35562,0.069489
1899.9,0.35071,0.092777
1899.9,0.35214,0.1137
1900,0.36394,0.13332
1900,0.3648,0.13878
1900,0.35361,0.13924
1900.1,0.33044,0.13421
1900.1,0.26972,0.13621
1900.1,0.23079,0.16432
1900.1,0.19619,0.17941
1900.2,0.19376,0.15763
1900.2,0.15488,0.11082
1900.2,0.12192,0.076256
1900.3,0.095183,0.061994
1900.3,0.11764,0.034845
1900.3,0.16596,0.029678
1900.3,0.2154,0.10345
1900.4,0.27608,0.18324
1900.4,0.32338,0.26389
1900.4,0.35348,0.33707
1900.4,0.3528,0.40849
1900.5,0.37325,0.48057
1900.5,0.3919,0.4969
1900.5,0.3924,0.5559
1900.6,0.37596,0.58929
1900.6,0.37095,0.64854
1900.6,0.32509,0.61433
1900.6,0.27482,0.59737
1900.7,0.20839,0.59731
1900.7,0.23702,0.62222
1900.7,0.26102,0.6584
1900.7,0.32753,0.66498
1900.8,0.3598,0.64636
1900.8,0.40289,0.6071
1900.8,0.43814,0.5511
1900.9,0.4424,0.52844
1900.9,0.44855,0.50434
1900.9,0.44338,0.46656
1900.9,0.45384,0.42507
1901,0.44736,0.38277
1901,0.41956,0.37205
1901,0.3831,0.34788
1901,0.35438,0.30854
1901.1,0.33625,0.25711
1901.1,0.2952,0.21719
1901.1,0.24129,0.18717
1901.2,0.17906,0.14568
1901.2,0.13397,0.1098
1901.2,0.089027,0.081297
1901.2,0.052456,0.083593
1901.3,0.02507,0.10487
1901.3,0.028441,0.12956
1901.3,0.052228,0.14078
1901.3,0.093178,0.15208
1901.4,0.13493,0.16653
1901.4,0.18411,0.16844
1901.4,0.22996,0.15279
1901.5,0.26252,0.1476
1901.5,0.28744,0.15373
1901.5,0.29934,0.15475
1901.5,0.32131,0.13686
1901.6,0.3358,0.13069
1901.6,0.35395,0.14024
1901.6,0.34597,0.13192
1901.6,0.31256,0.085999
1901.7,0.25755,0.036769
1901.7,0.21848,0.0015745
1901.7,0.22007,0.025255
1901.8,0.24791,0.050317
1901.8,0.28359,0.061505
1901.8,0.29005,0.061363
1901.8,0.29527,0.062038
1901.9,0.27947,0.09099
1901.9,0.2259,0.10762
1901.9,0.15554,0.10147
1901.9,0.11811,0.068782
1902,0.10166,0.041223
1902,0.12012,0.033353
1902,0.13311,0.045195
1902.1,0.13611,0.055486
1902.1,0.11999,0.05366
1902.1,0.10392,0.040785
1902.1,0.090883,0.04702
1902.2,0.077677,0.07006
1902.2,0.059952,0.070618
1902.2,0.034118,0.06107
1902.2,0.0038064,0.060697
1902.3,0.024845,0.070806
1902.3,0.023168,0.070345
1902.3,0.0048015,0.048391
1902.4,0.03766,0.020445
1902.4,0.072593,0.0086989
1902.4,0.1091,0.023198
1902.4,0.15446,0.028474
1902.5,0.19921,0.044327
1902.5,0.23424,0.079538
1902.5,0.2767,0.097651
1902.5,0.32181,0.086594
1902.6,0.34666,0.084391
1902.6,0.34704,0.091932
1902.6,0.34178,0.098808
1902.7,0.34045,0.081603
1902.7,0.32272,0.081402
1902.7,0.29608,0.063768
1902.7,0.26119,0.039285
1902.8,0.18988,0.035195
1902.8,0.087655,0.090039
1902.8,0.020734,0.12102
1902.9,0.068414,0.131
1902.9,0.086786,0.12077
1902.9,0.063447,0.13068
1902.9,0.047921,0.14446
1903,0.043317,0.15305
1903,0.050364,0.14309
1903,0.058341,0.13896
1903,0.056346,0.14105
1903.1,0.052131,0.14237
1903.1,0.049376,0.1178
1903.1,0.041421,0.090347
1903.2,0.028864,0.068635
1903.2,0.0085925,0.070184
1903.2,0.005084,0.086779
1903.2,0.016645,0.10542
1903.3,0.014232,0.12471
1903.3,0.0039927,0.14608
1903.3,0.011919,0.17475
1903.3,0.020065,0.20185
1903.4,0.035638,0.22545
1903.4,0.060084,0.24034
1903.4,0.092665,0.25045
1903.5,0.12028,0.26371
1903.5,0.14371,0.28177
1903.5,0.16099,0.29446
1903.5,0.16723,0.29648
1903.6,0.16694,0.2961
1903.6,0.1696,0.30248
1903.6,0.17691,0.31312
1903.6,0.17984,0.3162
1903.7,0.177,0.31164
1903.7,0.1706,0.30352
1903.7,0.16293,0.29232
1903.8,0.15164,0.27863
1903.8,0.13998,0.2657
1903.8,0.12951,0.25354
1903.8,0.12181,0.24048
1903.9,0.116,0.22715
1903.9,0.11228,0.21624
1903.9,0.10784,0.20876
1903.9,0.10298,0.19951
1904,0.10121,0.1878
1904,0.10306,0.1786
1904,0.10793,0.17978
1904.1,0.11367,0.18126
1904.1,0.12056,0.17433
1904.1,0.11881,0.15767
1904.1,0.1072,0.14935
1904.2,0.088026,0.15259
1904.2,0.072347,0.16493
1904.2,0.065003,0.18122
1904.2,0.064552,0.20444
1904.3,0.068031,0.23643
1904.3,0.06894,0.27424
1904.3,0.074805,0.31127
1904.4,0.086829,0.34072
1904.4,0.1069,0.36378
1904.4,0.12873,0.39003
1904.4,0.14654,0.41941
1904.5,0.16035,0.44388
1904.5,0.16216,0.45652
1904.5,0.16156,0.46088
1904.5,0.15805,0.46539
1904.6,0.16462,0.47057
1904.6,0.17006,0.47053
1904.6,0.17707,0.46721
1904.7,0.17995,0.45845
1904.7,0.18322,0.44472
1904.7,0.18233,0.42027
1904.7,0.17772,0.39577
1904.8,0.17646,0.37167
1904.8,0.17722,0.34471
1904.8,0.18473,0.3111
1904.9,0.19551,0.2796
1904.9,0.20913,0.25727
1904.9,0.21291,0.23504
1904.9,0.20774,0.21173
1905,0.19514,0.18758
1905,0.18004,0.16597
1905,0.16453,0.14407
1905,0.15033,0.12274
1905.1,0.13975,0.10471
1905.1,0.13061,0.090848
1905.1,0.12381,0.079261
1905.2,0.1128,0.070473
1905.2,0.098244,0.065969
1905.2,0.079259,0.065714
1905.2,0.066768,0.054925
1905.3,0.067317,0.048146
1905.3,0.077235,0.049595
1905.3,0.11257,0.070795
1905.3,0.15402,0.089267
1905.4,0.20252,0.097759
1905.4,0.22052,0.099081
1905.4,0.22735,0.10538
1905.5,0.22251,0.12455
1905.5,0.22566,0.14989
1905.5,0.22755,0.17198
1905.5,0.22939,0.18948
1905.6,0.22849,0.20565
1905.6,0.22677,0.2214
1905.6,0.2238,0.23683
1905.6,0.21995,0.25238
1905.7,0.21517,0.26852
1905.7,0.20903,0.28475
1905.7,0.20091,0.30023
1905.8,0.19049,0.3145
1905.8,0.17764,0.32839
1905.8,0.16329,0.34243
1905.8,0.14917,0.35523
1905.9,0.13673,0.36533
1905.9,0.12715,0.37398
1905.9,0.11764,0.38075
1905.9,0.10958,0.38598
1906,0.099201,0.38866
1906,0.087263,0.39149
1906,0.073527,0.3952
1906.1,0.0671,0.39166
1906.1,0.073618,0.38525
1906.1,0.088798,0.37822
1906.1,0.11989,0.38263
1906.2,0.15131,0.389
1906.2,0.18266,0.38585
1906.2,0.18852,0.37371
1906.2,0.18386,0.35657
1906.3,0.1724,0.34491
1906.3,0.17176,0.3353
1906.3,0.17643,0.32157
1906.4,0.18498,0.30395
1906.4,0.19312,0.28471
1906.4,0.203,0.26473
1906.4,0.20915,0.24518
1906.5,0.21354,0.2267
1906.5,0.2154,0.20997
1906.5,0.22027,0.19369
1906.5,0.22696,0.1787
1906.6,0.23777,0.16526
1906.6,0.25107,0.15293
1906.6,0.26632,0.1418
1906.7,0.27723,0.13687
1906.7,0.28108,0.13462
1906.7,0.28159,0.12814
1906.7,0.27818,0.1187
1906.8,0.27389,0.11759
1906.8,0.27292,0.13306
1906.8,0.28411,0.15041
1906.8,0.30032,0.16156
1906.9,0.3125,0.16941
1906.9,0.31645,0.18605
1906.9,0.31598,0.20817
1907,0.31044,0.23128
1907,0.30305,0.25837
1907,0.30457,0.29186
1907,0.31293,0.32498
1907.1,0.32819,0.3528
1907.1,0.33793,0.39298
1907.1,0.33832,0.44348
1907.2,0.33118,0.48661
1907.2,0.31358,0.50466
1907.2,0.30242,0.5175
1907.2,0.27394,0.54415
1907.3,0.2782,0.58405
1907.3,0.30328,0.62368
1907.3,0.35268,0.64922
1907.3,0.38529,0.67185
1907.4,0.41979,0.69989
1907.4,0.45356,0.72272
1907.4,0.49419,0.73708
1907.5,0.52134,0.75134
1907.5,0.58515,0.77318
1907.5,0.6703,0.80918
1907.5,0.78008,0.82612
1907.6,0.85582,0.8219
1907.6,0.91933,0.79227
1907.6,0.96101,0.78265
1907.6,0.94266,0.7959
1907.7,0.90684,0.78029
1907.7,0.86517,0.73763
1907.7,0.89643,0.65979
1907.8,0.87446,0.61785
1907.8,0.90677,0.58702
1907.8,0.94098,0.60237
1907.8,0.95684,0.54541
1907.9,0.91775,0.49168
1907.9,0.88263,0.44876
1907.9,0.85066,0.41991
1907.9,0.80577,0.42422
1908,0.77499,0.43828
1908,0.76358,0.45652
1908,0.7434,0.47019
1908.1,0.72753,0.48862
1908.1,0.71335,0.49782
1908.1,0.72673,0.51461
1908.1,0.73426,0.56349
1908.2,0.71612,0.64513
1908.2,0.67518,0.69721
1908.2,0.64405,0.70667
1908.2,0.66685,0.69266
1908.3,0.66,0.6968
1908.3,0.67417,0.72949
1908.3,0.67798,0.79351
1908.4,0.71437,0.81489
1908.4,0.70365,0.83008
1908.4,0.684,0.84287
1908.4,0.67743,0.87109
1908.5,0.7049,0.91023
1908.5,0.72965,0.94494
1908.5,0.75383,0.99243
1908.5,0.7597,1.0369
1908.6,0.77632,1.0675
1908.6,0.78284,1.0725
1908.6,0.81584,1.0627
1908.7,0.8388,1.0664
1908.7,0.86795,1.0731
1908.7,0.87983,1.0753
1908.7,0.89482,1.0711
1908.8,0.91932,1.0718
1908.8,0.9416,1.0773
1908.8,0.97271,1.0822
1908.8,0.99104,1.0891
1908.9,1.0158,1.1021
1908.9,1.0145,1.1274
1908.9,0.99596,1.1556
1909,1.0025,1.1792
1909,1.0063,1.2233
1909,0.99694,1.2399
1909,0.97402,1.233
1909.1,1.0642,1.2165
1909.1,1.1086,1.1868
1909.1,1.1777,1.2006
1909.1,1.175,1.2416
1909.2,1.1901,1.2182
1909.2,1.1433,1.1926
1909.2,1.1354,1.1631
1909.3,1.1606,1.1577
1909.3,1.1576,1.1321
1909.3,1.1328,1.0908
1909.3,1.1254,1.0439
1909.4,1.1581,1.0028
1909.4,1.1887,0.96318
1909.4,1.1877,0.95512
1909.4,1.1621,0.92206
1909.5,1.1403,0.90112
1909.5,1.1678,0.89741
1909.5,1.1883,0.90313
1909.6,1.2104,0.89945
1909.6,1.2083,0.92835
1909.6,1.2428,0.9855
1909.6,1.2165,1.0349
1909.7,1.1855,1.0576
1909.7,1.1073,1.062
1909.7,1.0744,1.1069
1909.7,0.98361,1.1141
1909.8,0.95973,1.0951
1909.8,1.0161,1.165
1909.8,1.1146,1.2795
1909.9,1.1573,1.3617
1909.9,1.165,1.3268
1909.9,1.1797,1.3342
1909.9,1.1908,1.3531
1910,1.1447,1.3453
1910,1.1141,1.333
1910,1.112,1.3068
1910.1,1.1191,1.2811
1910.1,1.1046,1.2537
1910.1,1.097,1.2515
1910.1,1.074,1.2215
1910.2,1.0602,1.199
1910.2,1.0511,1.1653
1910.2,1.0388,1.1444
1910.2,1.0719,1.096
1910.3,1.1151,1.0973
1910.3,1.1419,1.0744
1910.3,1.0797,1.0409
1910.4,0.97556,0.99436
1910.4,0.90103,0.94225
1910.4,0.92823,0.92644
1910.4,0.95662,0.8911
1910.5,0.9954,0.87576
1910.5,0.97857,0.83273
1910.5,0.93148,0.79428
1910.5,0.8891,0.76268
1910.6,0.91932,0.77059
1910.6,0.95805,0.77383
1910.6,0.95388,0.76025
1910.7,0.91739,0.73886
1910.7,0.89348,0.73022
1910.7,0.9016,0.72866
1910.7,0.93491,0.72755
1910.8,0.9402,0.72398
1910.8,0.92027,0.72946
1910.8,0.87986,0.74046
1910.8,0.87924,0.74492
1910.9,0.86231,0.76803
1910.9,0.85841,0.7844
1910.9,0.85751,0.79315
1911,0.88348,0.81662
1911,0.93571,0.86715
1911,0.96012,1.0518
1911,0.982,1.0942
1911.1,0.96388,1.0955
1911.1,1.0629,1.0415
1911.1,1.0686,1.0728
1911.1,1.0945,1.135
1911.2,1.0972,1.291
1911.2,1.1404,1.3025
1911.2,1.1025,1.3201
1911.3,1.073,1.3398
1911.3,1.0548,1.388
1911.3,1.0701,1.425
1911.3,1.0835,1.4571
1911.4,1.1064,1.48
1911.4,1.1549,1.4786
1911.4,1.1789,1.4783
1911.4,1.2073,1.4583
1911.5,1.2184,1.4455
1911.5,1.221,1.389
1911.5,1.2097,1.3312
1911.6,1.2023,1.2618
1911.6,1.1877,1.1983
1911.6,1.1477,1.1191
1911.6,1.1001,1.038
1911.7,1.0684,0.9595
1911.7,1.0457,0.89338
1911.7,1.0091,0.82304
1911.7,0.97421,0.76623
1911.8,0.94442,0.70996
1911.8,0.93713,0.68123
1911.8,0.88533,0.6494
1911.9,0.85811,0.60937
1911.9,0.81472,0.57901
1911.9,0.82181,0.5671
1911.9,0.80008,0.57398
1912,0.78711,0.5725
1912,0.7803,0.59039
1912,0.78724,0.61249
1912.1,0.7666,0.6431
1912.1,0.76632,0.68061
1912.1,0.77626,0.7362
1912.1,0.78904,0.79457
1912.2,0.80839,0.85046
1912.2,0.83711,0.89187
1912.2,0.88051,0.93615
1912.2,0.90502,0.99338
1912.3,0.93939,1.0651
1912.3,0.95741,1.1208
1912.3,0.98458,1.1453
1912.4,1.0334,1.1532
1912.4,1.0859,1.162
1912.4,1.1333,1.1777
1912.4,1.1352,1.2019
1912.5,1.1491,1.2097
1912.5,1.1135,1.2094
1912.5,1.0698,1.2096
1912.5,1.0448,1.2261
1912.6,1.0951,1.2539
1912.6,1.1227,1.2204
1912.6,1.1619,1.2274
1912.7,1.1985,1.2557
1912.7,1.2309,1.3023
1912.7,1.2038,1.2887
1912.7,1.192,1.2776
1912.8,1.2073,1.2776
1912.8,1.1829,1.2657
1912.8,1.1045,1.2302
1912.8,1.0344,1.2027
1912.9,1.0253,1.1813
1912.9,1.0222,1.1482
1912.9,1.0051,1.1102
1913,0.94574,1.0501
1913,0.8922,0.98725
1913,0.85849,0.93479
1913,0.8425,0.89418
1913.1,0.80711,0.84291
1913.1,0.78854,0.80712
1913.1,0.77636,0.77496
1913.1,0.7701,0.75377
1913.2,0.73852,0.72779
1913.2,0.71883,0.71777
1913.2,0.69648,0.72143
1913.3,0.68298,0.74266
1913.3,0.69805,0.74971
1913.3,0.70546,0.74582
1913.3,0.70775,0.75187
1913.4,0.70273,0.77401
1913.4,0.75938,0.81908
1913.4,0.81397,0.86545
1913.4,0.88751,0.91636
1913.5,0.93623,0.9571
1913.5,1.0023,0.99524
1913.5,1.0384,1.0456
1913.6,1.0603,1.0881
1913.6,1.0835,1.1298
1913.6,1.0872,1.1944
1913.6,1.0593,1.2224
1913.7,1.0235,1.2261
1913.7,1.0555,1.1881
1913.7,1.0676,1.1541
1913.7,1.0819,1.1294
1913.8,1.0272,1.1278
1913.8,0.99884,1.0793
1913.8,0.92379,1.0436
1913.9,0.86023,0.97884
1913.9,0.79628,0.93084
1913.9,0.76246,0.89318
1913.9,0.73873,0.85859
1914,0.7119,0.82675
1914,0.65741,0.81272
1914,0.61508,0.78763
1914,0.56355,0.74587
1914.1,0.5462,0.69495
1914.1,0.49802,0.67089
1914.1,0.5019,0.64715
1914.2,0.51653,0.63564
1914.2,0.55669,0.60149
1914.2,0.56333,0.58424
1914.2,0.56843,0.57481
1914.3,0.56544,0.56088
1914.3,0.57286,0.5362
1914.3,0.56909,0.5181
1914.4,0.58746,0.5203
1914.4,0.60428,0.53871
1914.4,0.62593,0.54486
1914.4,0.62519,0.54221
1914.5,0.6137,0.53957
1914.5,0.59647,0.53734
1914.5,0.58376,0.53681
1914.5,0.57293,0.53097
1914.6,0.55657,0.54577
1914.6,0.50923,0.56086
1914.6,0.47086,0.55032
1914.7,0.4268,0.51793
1914.7,0.39858,0.4831
1914.7,0.35102,0.48266
1914.7,0.33502,0.49636
1914.8,0.33352,0.50673
1914.8,0.34747,0.5032
1914.8,0.34712,0.50879
1914.8,0.35223,0.5221
1914.9,0.34829,0.53358
1914.9,0.34463,0.54259
1914.9,0.34286,0.55963
1915,0.35151,0.58492
1915,0.35939,0.60991
1915,0.36536,0.62825
1915,0.37035,0.64239
1915.1,0.37539,0.65315
1915.1,0.38223,0.66476
1915.1,0.38629,0.67092
1915.1,0.38862,0.67193
1915.2,0.37902,0.67287
1915.2,0.35988,0.67071
1915.2,0.32964,0.66052
1915.3,0.30025,0.63976
1915.3,0.27125,0.61676
1915.3,0.24882,0.59936
1915.3,0.23919,0.58381
1915.4,0.24455,0.56707
1915.4,0.25052,0.54655
1915.4,0.25218,0.52579
1915.4,0.25046,0.50799
1915.5,0.24664,0.49016
1915.5,0.24396,0.46987
1915.5,0.24209,0.44763
1915.6,0.24169,0.42578
1915.6,0.23945,0.40378
1915.6,0.23856,0.38425
1915.6,0.2404,0.36482
1915.7,0.24401,0.34493
1915.7,0.24766,0.32556
1915.7,0.25073,0.3076
1915.7,0.2524,0.29115
1915.8,0.25053,0.27574
1915.8,0.24741,0.26108
1915.8,0.24417,0.24461
1915.9,0.2414,0.22825
1915.9,0.23767,0.21392
1915.9,0.23809,0.20483
1915.9,0.24327,0.19922
1916,0.25325,0.19417
1916,0.26286,0.18903
1916,0.27273,0.18441
1916,0.28364,0.18383
1916.1,0.29302,0.18651
1916.1,0.30111,0.18971
1916.1,0.30381,0.1945
1916.2,0.30093,0.20122
1916.2,0.29155,0.20945
1916.2,0.28002,0.21194
1916.2,0.27232,0.21501
1916.3,0.26389,0.22244
1916.3,0.26355,0.23771
1916.3,0.26391,0.25342
1916.4,0.26788,0.26284
1916.4,0.26332,0.26975
1916.4,0.25486,0.28025
1916.4,0.24588,0.29572
1916.5,0.2434,0.31368
1916.5,0.24671,0.33083
1916.5,0.25401,0.34685
1916.5,0.26376,0.36114
1916.6,0.27489,0.37678
1916.6,0.28053,0.39579
1916.6,0.27974,0.41455
1916.7,0.27312,0.42722
1916.7,0.26463,0.43569
1916.7,0.25313,0.44318
1916.7,0.24797,0.45444
1916.8,0.25063,0.46569
1916.8,0.2622,0.47263
1916.8,0.2676,0.47818
1916.8,0.26618,0.48211
1916.9,0.25964,0.48493
1916.9,0.24916,0.48432
1916.9,0.23672,0.48093
1917,0.22428,0.48
1917,0.21963,0.48088
1917,0.21995,0.47968
1917,0.22094,0.47451
1917.1,0.21995,0.46639
1917.1,0.21805,0.45895
1917.1,0.21596,0.45259
1917.1,0.21365,0.44589
1917.2,0.21089,0.43771
1917.2,0.20796,0.42745
1917.2,0.20599,0.41611
1917.3,0.20525,0.40427
1917.3,0.20578,0.39203
1917.3,0.20718,0.3791
1917.3,0.20901,0.36567
1917.4,0.21119,0.35199
1917.4,0.21375,0.33825
1917.4,0.21698,0.32452
1917.4,0.22095,0.31105
1917.5,0.22582,0.29823
1917.5,0.23147,0.28599
1917.5,0.23744,0.27416
1917.6,0.24297,0.26298
1917.6,0.24748,0.25305
1917.6,0.25087,0.24418
1917.6,0.25321,0.23597
1917.7,0.25485,0.22882
1917.7,0.25628,0.22342
1917.7,0.25731,0.21958
1917.7,0.25682,0.21613
1917.8,0.25304,0.21456
1917.8,0.24461,0.21497
1917.8,0.23166,0.21712
1917.9,0.2149,0.2179
1917.9,0.19633,0.21928
1917.9,0.17713,0.22323
1917.9,0.16019,0.22889
1918,0.14547,0.23464
1918,0.12941,0.24108
1918,0.10925,0.25018
1918,0.085337,0.26208
1918.1,0.062735,0.26776
1918.1,0.045644,0.27486
1918.1,0.031664,0.28415
1918.2,0.036731,0.30143
1918.2,0.054193,0.31916
1918.2,0.082845,0.33416
1918.2,0.099396,0.35049
1918.3,0.10933,0.36578
1918.3,0.10739,0.38123
1918.3,0.092075,0.38636
1918.3,0.06824,0.38091
1918.4,0.036873,0.37331
1918.4,0.0014863,0.3733
1918.4,0.029271,0.36634
1918.5,0.055723,0.33751
1918.5,0.072709,0.29821
1918.5,0.077105,0.26366
1918.5,0.046042,0.24556
1918.6,0.0016144,0.22855
1918.6,0.038095,0.19945
1918.6,0.051059,0.16166
1918.6,0.048983,0.12036
1918.7,0.027006,0.072722
1918.7,0.0016052,0.015436
1918.7,0.043939,0.040977
1918.8,0.069368,0.092951
1918.8,0.094599,0.13876
1918.8,0.11277,0.18843
1918.8,0.13893,0.24755
1918.9,0.16346,0.31161
1918.9,0.19481,0.37522
1918.9,0.22854,0.43037
1918.9,0.26761,0.4698
1919,0.30068,0.51981
1919,0.31917,0.58857
1919,0.33576,0.66209
1919.1,0.34007,0.74175
1919.1,0.36176,0.80019
1919.1,0.37524,0.8451
1919.1,0.40242,0.86046
1919.2,0.42089,0.87625
1919.2,0.41637,0.85647
1919.2,0.3886,0.85781
1919.3,0.3579,0.86002
1919.3,0.37822,0.8823
1919.3,0.40373,0.87181
1919.3,0.44739,0.81689
1919.4,0.46202,0.74975
1919.4,0.47116,0.69391
1919.4,0.48014,0.63203
1919.4,0.49916,0.56167
1919.5,0.50948,0.48979
1919.5,0.4959,0.46441
1919.5,0.48717,0.42475
1919.6,0.4604,0.36944
1919.6,0.44036,0.27779
1919.6,0.40677,0.21661
1919.6,0.37342,0.17555
1919.7,0.33835,0.11572
1919.7,0.30828,0.06831
1919.7,0.28023,0.02553
1919.7,0.25658,0.0029134
1919.8,0.23943,0.002917
1919.8,0.25258,0.026813
1919.8,0.28856,0.071678
1919.9,0.33697,0.10187
1919.9,0.36758,0.13857
1919.9,0.39408,0.18128
1919.9,0.41493,0.22975
1920,0.4217,0.27226
1920,0.42517,0.3263
1920,0.43705,0.37452
1920,0.46431,0.41215
1920.1,0.47867,0.44858
1920.1,0.47254,0.50398
1920.1,0.47413,0.54349
1920.2,0.48663,0.52545
1920.2,0.48238,0.50481
1920.2,0.46535,0.53692
1920.2,0.45814,0.57662
1920.3,0.47651,0.58975
1920.3,0.4873,0.58241
1920.3,0.46706,0.59385
1920.3,0.44853,0.59814
1920.4,0.43323,0.59325
1920.4,0.41967,0.56149
1920.4,0.39685,0.51929
1920.5,0.36988,0.47846
1920.5,0.35828,0.42976
1920.5,0.34467,0.39286
1920.5,0.34112,0.35785
1920.6,0.3492,0.33115
1920.6,0.37422,0.30484
1920.6,0.38278,0.30965
1920.6,0.38742,0.31953
1920.7,0.39417,0.33237
1920.7,0.39643,0.33707
1920.7,0.38821,0.36198
1920.8,0.38586,0.41329
1920.8,0.41907,0.47238
1920.8,0.46125,0.49057
1920.8,0.46731,0.53109
1920.9,0.45559,0.54898
1920.9,0.45996,0.59727
1920.9,0.4619,0.58401
1920.9,0.44706,0.59983
1921,0.42608,0.65342
1921,0.46793,0.67415
1921,0.51777,0.70489
1921.1,0.52933,0.74034
1921.1,0.50041,0.83115
1921.1,0.48497,0.86748
1921.1,0.52201,0.86208
1921.2,0.54123,0.89585
1921.2,0.56904,0.97917
1921.2,0.56794,0.97565
1921.2,0.57808,0.98027
1921.3,0.59184,1.0046
1921.3,0.61246,1.0277
1921.3,0.60738,1.0329
1921.4,0.57772,1.0396
1921.4,0.57303,1.1461
1921.4,0.58699,1.1235
1921.4,0.59595,1.1308
1921.5,0.57598,1.1591
1921.5,0.5831,1.1751
1921.5,0.54968,1.0984
1921.5,0.545,1.0428
1921.6,0.55701,1.0243
1921.6,0.65592,1.0082
1921.6,0.70722,0.988
1921.7,0.69162,0.9058
1921.7,0.61611,0.88472
1921.7,0.55,0.87058
1921.7,0.56753,0.85613
1921.8,0.61088,0.81614
1921.8,0.62458,0.7814
1921.8,0.57103,0.74983
1921.9,0.54343,0.73267
1921.9,0.53172,0.6684
1921.9,0.50544,0.60112
1921.9,0.46395,0.54752
1922,0.47659,0.50903
1922,0.51173,0.4935
1922,0.52792,0.44184
1922,0.53003,0.37998
1922.1,0.51257,0.32617
1922.1,0.49291,0.28428
1922.1,0.44598,0.22815
1922.2,0.42512,0.18683
1922.2,0.4127,0.1861
1922.2,0.41513,0.21705
1922.2,0.42436,0.25335
1922.3,0.44408,0.27676
1922.3,0.44865,0.3077
1922.3,0.43685,0.34737
1922.3,0.442,0.39721
1922.4,0.46442,0.41557
1922.4,0.48734,0.43129
1922.4,0.49162,0.45564
1922.5,0.49774,0.48091
1922.5,0.46991,0.49823
1922.5,0.44298,0.50121
1922.5,0.4272,0.51074
1922.6,0.47897,0.50385
1922.6,0.51733,0.50454
1922.6,0.52892,0.51485
1922.6,0.54123,0.50556
1922.7,0.55252,0.51345
1922.7,0.55673,0.49784
1922.7,0.51904,0.48723
1922.8,0.50111,0.50858
1922.8,0.52438,0.50221
1922.8,0.53246,0.50956
1922.8,0.53095,0.53171
1922.9,0.5188,0.58915
1922.9,0.54646,0.6415
1922.9,0.5418,0.6875
1922.9,0.51272,0.75883
1923,0.49466,0.80946
1923,0.46781,0.8315
1923,0.42904,0.82927
1923.1,0.40909,0.85549
1923.1,0.42621,0.86273
1923.1,0.43741,0.90833
1923.1,0.44562,0.96386
1923.2,0.47844,1.0356
1923.2,0.52085,1.0374
1923.2,0.53542,1.0566
1923.2,0.51312,1.097
1923.3,0.52223,1.1366
1923.3,0.54783,1.0977
1923.3,0.54576,1.1
1923.4,0.53059,1.0852
1923.4,0.54168,1.0394
1923.4,0.55928,0.96294
1923.4,0.55978,0.90247
1923.5,0.58682,0.87469
1923.5,0.59517,0.85778
1923.5,0.58508,0.81871
1923.5,0.52644,0.77203
1923.6,0.47695,0.73831
1923.6,0.47163,0.73489
1923.6,0.48446,0.73498
1923.7,0.48139,0.73254
1923.7,0.43368,0.72128
1923.7,0.40293,0.70162
1923.7,0.37736,0.65926
1923.8,0.35369,0.61882
1923.8,0.32124,0.59621
1923.8,0.30586,0.55789
1923.9,0.30357,0.51067
1923.9,0.33052,0.45406
1923.9,0.38002,0.4161
1923.9,0.42803,0.38741
1924,0.4674,0.35611
1924,0.45878,0.33572
1924,0.48793,0.27288
1924,0.51331,0.19191
1924.1,0.54435,0.1459
1924.1,0.53612,0.13942
1924.1,0.47519,0.12013
1924.2,0.42091,0.065617
1924.2,0.37115,0.0011729
1924.2,0.4126,0.067679
1924.2,0.41741,0.11015
1924.3,0.40904,0.15155
1924.3,0.32537,0.18476
1924.3,0.2792,0.24579
1924.3,0.24108,0.31343
1924.4,0.21283,0.35016
1924.4,0.17546,0.37496
1924.4,0.15572,0.38291
1924.5,0.15473,0.37349
1924.5,0.16922,0.35846
1924.5,0.20031,0.33052
1924.5,0.22587,0.29639
1924.6,0.25122,0.25269
1924.6,0.26511,0.21025
1924.6,0.29115,0.17111
1924.6,0.31147,0.13968
1924.7,0.31333,0.10124
1924.7,0.29692,0.054737
1924.7,0.28413,0.02175
1924.8,0.26888,0.0022517
1924.8,0.25546,0.029483
1924.8,0.24606,0.06425
1924.8,0.25372,0.083085
1924.9,0.26664,0.078478
1924.9,0.26601,0.081774
1924.9,0.2475,0.10121
1924.9,0.2315,0.11907
1925,0.23892,0.11884
1925,0.25951,0.11175
1925,0.29972,0.11359
1925.1,0.33507,0.10809
1925.1,0.36291,0.092726
1925.1,0.36037,0.070287
1925.1,0.36179,0.049637
1925.2,0.35134,0.02532
1925.2,0.32692,0.0070663
1925.2,0.28902,0.0071487
1925.2,0.26376,0.011319
1925.3,0.25429,0.015326
1925.3,0.25184,0.026049
1925.3,0.2443,0.031604
1925.4,0.22125,0.016664
1925.4,0.19306,0.0099157
1925.4,0.15845,0.016434
1925.4,0.12924,0.011393
1925.5,0.12078,0.024185
1925.5,0.14453,0.049948
1925.5,0.18457,0.052192
1925.5,0.20982,0.026188
1925.6,0.21742,0.0026918
1925.6,0.21672,0.0096343
1925.6,0.21584,0.019968
1925.7,0.22265,0.027716
1925.7,0.23294,0.015409
1925.7,0.25215,0.0052626
1925.7,0.28423,0.005019
1925.8,0.30634,0.014704
1925.8,0.30168,0.010912
1925.8,0.2811,0.050109
1925.8,0.28181,0.084639
1925.9,0.28933,0.10635
1925.9,0.30369,0.1197
1925.9,0.33926,0.11991
1926,0.39106,0.087989
1926,0.39667,0.093566
1926,0.35471,0.079136
1926,0.30869,0.087372
1926.1,0.22409,0.027862
1926.1,0.13234,0.013196
1926.1,0.017703,0.015002
1926.2,0.017035,0.0151
1926.2,0.0026734,0.01355
1926.2,0.0067459,0.014763
1926.2,0.070005,0.04565
1926.3,0.11929,0.086143
1926.3,0.16524,0.121
1926.3,0.1936,0.14659
1926.3,0.21103,0.16503
1926.4,0.21485,0.16966
1926.4,0.20803,0.16383
1926.4,0.19161,0.15706
1926.5,0.17427,0.15296
1926.5,0.15118,0.15359
1926.5,0.12906,0.15227
1926.5,0.10163,0.14527
1926.6,0.075438,0.14023
1926.6,0.049272,0.1372
1926.6,0.023474,0.1392
1926.6,0.0033734,0.14341
1926.7,0.034971,0.14579
1926.7,0.05899,0.14265
1926.7,0.085841,0.13632
1926.8,0.10884,0.14124
1926.8,0.13939,0.16288
1926.8,0.15251,0.16345
1926.8,0.14686,0.16478
1926.9,0.12407,0.15722
1926.9,0.06002,0.19545
1926.9,0.026833,0.22654
1926.9,0.13522,0.24172
1927,0.17135,0.25114
1927,0.19295,0.2293
1927,0.16726,0.22545
1927.1,0.16638,0.23112
1927.1,0.16618,0.2315
1927.1,0.17512,0.20816
1927.1,0.17824,0.17675
1927.2,0.18418,0.14686
1927.2,0.19309,0.12006
1927.2,0.20399,0.095596
1927.2,0.21826,0.073055
1927.3,0.23057,0.05242
1927.3,0.24429,0.033331
1927.3,0.25709,0.015418
1927.4,0.27279,0.0022905
1927.4,0.28631,0.0040546
1927.4,0.30156,0.0034728
1927.4,0.31686,0.0029617
1927.5,0.32927,0.00095824
1927.5,0.33842,0.0048168
1927.5,0.34276,0.014972
1927.5,0.34353,0.026245
1927.6,0.3339,0.040111
1927.6,0.32153,0.062305
1927.6,0.30806,0.092276
1927.7,0.2952,0.12622
1927.7,0.27866,0.16121
1927.7,0.26066,0.19672
1927.7,0.24316,0.23765
1927.8,0.22443,0.27986
1927.8,0.20847,0.32118
1927.8,0.19647,0.36065
1927.8,0.1894,0.4031
1927.9,0.18779,0.4494
1927.9,0.19081,0.49701
1927.9,0.19717,0.54412
1928,0.20414,0.59126
1928,0.21616,0.64023
1928,0.23327,0.68811
1928,0.25548,0.73655
1928.1,0.28572,0.78378
1928.1,0.32745,0.82783
1928.1,0.37724,0.86204
1928.2,0.42891,0.8929
1928.2,0.47103,0.92236
1928.2,0.50841,0.94685
1928.2,0.5287,0.95123
1928.3,0.54196,0.94089
1928.3,0.54801,0.92622
1928.3,0.56875,0.91183
1928.3,0.59633,0.89417
1928.4,0.61885,0.87266
1928.4,0.6434,0.8558
1928.4,0.65636,0.84469
1928.5,0.66052,0.82855
1928.5,0.64033,0.80718
1928.5,0.62179,0.78792
1928.5,0.6035,0.76632
1928.6,0.59459,0.74388
1928.6,0.58561,0.72076
1928.6,0.57504,0.70375
1928.6,0.54911,0.68183
1928.7,0.52255,0.66136
1928.7,0.49884,0.64526
1928.7,0.48821,0.63967
1928.8,0.4715,0.62542
1928.8,0.46566,0.62772
1928.8,0.46057,0.61489
1928.8,0.4737,0.62007
1928.9,0.48085,0.60995
1928.9,0.48255,0.60598
1928.9,0.48735,0.61973
1928.9,0.51737,0.64176
1929,0.55309,0.65448
1929,0.5573,0.65485
1929,0.56323,0.64768
1929.1,0.58422,0.63664
1929.1,0.63037,0.62562
1929.1,0.66719,0.62415
1929.1,0.7232,0.6298
1929.2,0.78083,0.63987
1929.2,0.83592,0.63796
1929.2,0.87199,0.64134
1929.2,0.89983,0.64839
1929.3,0.91882,0.67735
1929.3,0.92269,0.71023
1929.3,0.91547,0.74843
1929.4,0.9183,0.81802
1929.4,0.92533,0.88488
1929.4,0.92396,0.94192
1929.4,0.89769,0.97301
1929.5,0.90853,1.0508
1929.5,0.90737,1.1431
1929.5,0.88264,1.2198
1929.5,0.83741,1.2704
1929.6,0.81095,1.3332
1929.6,0.78624,1.4185
1929.6,0.76736,1.4949
1929.7,0.75365,1.5478
1929.7,0.72635,1.6058
1929.7,0.7075,1.6412
1929.7,0.68307,1.6102
1929.8,0.69913,1.5647
1929.8,0.70207,1.5387
1929.8,0.74135,1.6068
1929.8,0.76623,1.536
1929.9,0.80512,1.4439
1929.9,0.86103,1.3597
1929.9,0.89916,1.27
1930,0.97508,1.2705
1930,1.0341,1.3215
1930,1.1273,1.2856
1930,1.1765,1.2237
1930.1,1.2345,1.1503
1930.1,1.2106,1.0802
1930.1,1.2005,1.0345
1930.1,1.2064,1.0726
1930.2,1.2273,1.0662
1930.2,1.1359,1.0315
1930.2,1.1094,0.9845
1930.3,1.0453,1.0014
1930.3,1.0075,0.9647
1930.3,0.95581,0.93843
1930.3,1.0148,0.88559
1930.4,1.0639,0.8565
1930.4,1.1342,0.87927
1930.4,1.1354,0.90986
1930.4,1.1268,0.92641
1930.5,1.0776,0.91528
1930.5,1.1313,0.89784
1930.5,1.1544,0.89897
1930.6,1.18,0.95715
1930.6,1.1888,1.0058
1930.6,1.1816,0.98057
1930.6,1.1518,0.93994
1930.7,1.1021,0.90271
1930.7,1.1087,0.93597
1930.7,1.1289,1.0507
1930.7,1.1481,1.084
1930.8,1.108,1.1259
1930.8,1.1023,1.1735
1930.8,1.1374,1.2136
1930.9,1.1542,1.1634
1930.9,1.1045,1.1112
1930.9,1.0582,1.1944
1930.9,1.1023,1.2596
1931,1.1319,1.2187
1931,1.1439,1.1485
1931,1.1844,1.0796
1931.1,1.1722,1.0686
1931.1,1.1437,0.99331
1931.1,1.1241,0.96491
1931.1,1.1671,0.91896
1931.2,1.1693,0.92249
1931.2,1.1,0.88596
1931.2,1.0221,0.86837
1931.2,1.0508,0.84712
1931.3,1.0896,0.84254
1931.3,1.1085,0.83042
1931.3,1.1068,0.83185
1931.4,1.0945,0.8383
1931.4,1.088,0.86717
1931.4,1.0625,0.90886
1931.4,1.068,0.96708
1931.5,1.0562,1.0298
1931.5,1.0595,1.0794
1931.5,1.0661,1.1299
1931.5,1.0736,1.1945
1931.6,1.0623,1.2353
1931.6,1.0489,1.2668
1931.6,1.0977,1.29
1931.7,1.0999,1.3395
1931.7,1.1259,1.373
1931.7,1.131,1.4175
1931.7,1.1484,1.4133
1931.8,1.1189,1.4151
1931.8,1.0934,1.4218
1931.8,1.0624,1.404
1931.8,1.0555,1.3598
1931.9,1.0348,1.327
1931.9,1.0585,1.3339
1931.9,1.0815,1.3597
1932,1.1122,1.3185
1932,1.1114,1.2533
1932,1.0879,1.1924
1932,1.0512,1.1552
1932.1,1.0662,1.1884
1932.1,1.1073,1.1952
1932.1,1.1608,1.1902
1932.1,1.1943,1.156
1932.2,1.189,1.1383
1932.2,1.1982,1.1717
1932.2,1.2334,1.2682
1932.3,1.2634,1.2461
1932.3,1.2514,1.1727
1932.3,1.2511,1.1222
1932.3,1.2473,1.1594
1932.4,1.2116,1.202
1932.4,1.1897,1.1597
1932.4,1.1738,1.0861
1932.4,1.1818,1.0309
1932.5,1.1725,1.0111
1932.5,1.1778,1.0201
1932.5,1.2075,1.0025
1932.6,1.2311,0.95953
1932.6,1.2119,1.1047
1932.6,1.1943,1.083
1932.6,1.1877,1.004
1932.7,1.2428,0.94034
1932.7,1.223,0.91838
1932.7,1.2352,0.94701
1932.7,1.217,1.0026
1932.8,1.2465,0.98461
1932.8,1.1852,1.0285
1932.8,1.1332,1.0357
1932.9,1.0897,1.022
1932.9,1.0795,0.97535
1932.9,1.0576,0.92897
1932.9,1.0582,0.93201
1933,1.033,0.94112
1933,1.0412,0.94742
1933,1.0216,0.96035
1933,1.0179,0.96296
1933.1,0.99894,0.9445
1933.1,1.0032,0.90676
1933.1,0.99887,0.90444
1933.2,0.99688,0.93564
1933.2,1.0009,0.98265
1933.2,1.0092,0.98039
1933.2,0.99726,0.95978
1933.3,0.98124,0.96442
1933.3,0.97618,1.0189
1933.3,0.98194,1.113
1933.4,0.98154,1.173
1933.4,1.0091,1.1967
1933.4,1.0525,1.2234
1933.4,1.086,1.2784
1933.5,1.1159,1.3577
1933.5,1.177,1.4867
1933.5,1.2258,1.5608
1933.5,1.2512,1.5626
1933.6,1.2739,1.549
1933.6,1.3014,1.5347
1933.6,1.3248,1.5366
1933.7,1.3269,1.5616
1933.7,1.3052,1.5442
1933.7,1.2375,1.498
1933.7,1.1715,1.4434
1933.8,1.1412,1.4445
1933.8,1.1399,1.47
1933.8,1.1143,1.3879
1933.8,1.111,1.318
1933.9,1.0924,1.2333
1933.9,1.0801,1.1416
1933.9,1.0744,1.1
1934,1.1082,1.1227
1934,1.1398,1.1313
1934,1.0985,1.0932
1934,1.0351,1.0308
1934.1,0.93966,0.97669
1934.1,0.86881,0.93561
1934.1,0.79104,0.92419
1934.1,0.7364,0.9166
1934.2,0.66682,0.88435
1934.2,0.61817,0.86446
1934.2,0.59638,0.84465
1934.3,0.57764,0.82879
1934.3,0.5623,0.81781
1934.3,0.55566,0.81421
1934.3,0.55206,0.81729
1934.4,0.55497,0.82569
1934.4,0.56344,0.8352
1934.4,0.58034,0.84754
1934.4,0.59091,0.86293
1934.5,0.60539,0.88243
1934.5,0.61872,0.89457
1934.5,0.64063,0.90679
1934.6,0.66501,0.92108
1934.6,0.70553,0.94211
1934.6,0.74465,0.96078
1934.6,0.78161,0.98144
1934.7,0.81179,1.014
1934.7,0.83082,1.0441
1934.7,0.84225,1.0624
1934.7,0.8491,1.0709
1934.8,0.85966,1.0692
1934.8,0.86664,1.0628
1934.8,0.88443,1.0432
1934.9,0.89184,1.0231
1934.9,0.91317,0.99364
1934.9,0.92853,0.98238
1934.9,0.95204,0.96403
1935,0.93048,0.94665
1935,0.89511,0.91016
1935,0.85627,0.8765
1935,0.82836,0.85249
1935.1,0.79241,0.82116
1935.1,0.76381,0.80321
1935.1,0.74913,0.79092
1935.2,0.71384,0.77981
1935.2,0.66985,0.75494
1935.2,0.63627,0.74881
1935.2,0.60722,0.736
1935.3,0.55696,0.72341
1935.3,0.50521,0.70293
1935.3,0.46757,0.68764
1935.4,0.44143,0.67798
1935.4,0.41116,0.67076
1935.4,0.38272,0.66769
1935.4,0.35906,0.67088
1935.5,0.34461,0.66984
1935.5,0.3277,0.66272
1935.5,0.31405,0.65296
1935.5,0.30698,0.64645
1935.6,0.31118,0.64341
1935.6,0.31882,0.63818
1935.6,0.32948,0.63617
1935.7,0.33939,0.63181
1935.7,0.34634,0.62498
1935.7,0.3476,0.61558
1935.7,0.34734,0.61054
1935.8,0.34725,0.60153
1935.8,0.35308,0.58755
1935.8,0.36275,0.57182
1935.8,0.38344,0.57291
1935.9,0.40764,0.57901
1935.9,0.42902,0.58051
1935.9,0.43588,0.57619
1936,0.44015,0.57718
1936,0.44165,0.57823
1936,0.43981,0.5698
1936,0.43824,0.55735
1936.1,0.45204,0.55374
1936.1,0.48258,0.55617
1936.1,0.5129,0.55541
1936.1,0.53279,0.55305
1936.2,0.54366,0.55965
1936.2,0.54622,0.57108
1936.2,0.53512,0.57945
1936.3,0.51117,0.58223
1936.3,0.48758,0.59406
1936.3,0.47759,0.62045
1936.3,0.46581,0.65047
1936.4,0.44753,0.68052
1936.4,0.42031,0.70754
1936.4,0.39172,0.73201
1936.4,0.35719,0.75119
1936.5,0.32031,0.77111
1936.5,0.29,0.78978
1936.5,0.26363,0.79723
1936.6,0.24519,0.79599
1936.6,0.2369,0.79684
1936.6,0.24928,0.80084
1936.6,0.27263,0.80258
1936.7,0.30377,0.79678
1936.7,0.3334,0.78515
1936.7,0.36587,0.77097
1936.7,0.39999,0.75212
1936.8,0.43744,0.72912
1936.8,0.4756,0.70338
1936.8,0.51466,0.68015
1936.9,0.54495,0.65464
1936.9,0.56461,0.62839
1936.9,0.56938,0.60179
1936.9,0.56712,0.58133
1937,0.54966,0.55485
1937,0.53383,0.53594
1937,0.51234,0.50966
1937,0.49876,0.4964
1937.1,0.48048,0.47665
1937.1,0.45479,0.46126
1937.1,0.42497,0.457
1937.2,0.39921,0.46666
1937.2,0.37144,0.46389
1937.2,0.32648,0.44906
1937.2,0.29021,0.44657
1937.3,0.26575,0.45629
1937.3,0.25211,0.47318
1937.3,0.24219,0.49176
1937.3,0.23652,0.51232
1937.4,0.23309,0.53229
1937.4,0.22982,0.5511
1937.4,0.22774,0.56875
1937.5,0.22618,0.58341
1937.5,0.22444,0.59438
1937.5,0.22188,0.6015
1937.5,0.21936,0.605
1937.6,0.2161,0.60399
1937.6,0.21219,0.59878
1937.6,0.20811,0.59032
1937.6,0.20703,0.57741
1937.7,0.20919,0.56089
1937.7,0.21387,0.54167
1937.7,0.2209,0.52061
1937.8,0.22903,0.49725
1937.8,0.23453,0.47013
1937.8,0.23374,0.43966
1937.8,0.22632,0.40696
1937.9,0.21695,0.37241
1937.9,0.20662,0.33855
1937.9,0.19419,0.30471
1937.9,0.1827,0.26967
1938,0.17179,0.23456
1938,0.16268,0.20218
1938,0.14796,0.16898
1938.1,0.13184,0.13197
1938.1,0.10857,0.096334
1938.1,0.082198,0.074682
1938.1,0.042657,0.062445
1938.2,0.0027908,0.034027
1938.2,0.027671,0.006318
1938.2,0.054705,0.042967
1938.3,0.077159,0.071109
1938.3,0.098523,0.081142
1938.3,0.10392,0.083529
1938.3,0.098402,0.071122
1938.4,0.071818,0.03795
1938.4,0.029411,0.0022245
1938.4,0.027609,0.043041
1938.4,0.077535,0.086885
1938.5,0.1239,0.13729
1938.5,0.15867,0.17518
1938.5,0.1816,0.19865
1938.6,0.18278,0.21893
1938.6,0.17564,0.25619
1938.6,0.16395,0.30538
1938.6,0.15434,0.35258
1938.7,0.14617,0.39486
1938.7,0.13958,0.43069
1938.7,0.13379,0.46716
1938.7,0.12369,0.50209
1938.8,0.11643,0.53413
1938.8,0.10888,0.56018
1938.8,0.10016,0.57737
1938.9,0.083312,0.58676
1938.9,0.059036,0.58646
1938.9,0.034423,0.57706
1938.9,0.015862,0.55786
1939,0.0084777,0.52805
1939,0.005259,0.48496
1939,0.0014674,0.43516
1939,0.0022316,0.37991
1939.1,0.0047255,0.32142
1939.1,0.011033,0.25196
1939.1,0.02117,0.17982
1939.2,0.022598,0.10752
1939.2,0.030698,0.033235
1939.2,0.049504,0.038967
1939.2,0.080066,0.11841
1939.3,0.1275,0.21447
1939.3,0.17118,0.32531
1939.3,0.22053,0.42184
1939.3,0.26732,0.50322
1939.4,0.31466,0.58256
1939.4,0.33292,0.68037
1939.4,0.33686,0.7943
1939.5,0.35317,0.91525
1939.5,0.37685,0.96539
1939.5,0.40912,0.98374
1939.5,0.42157,0.98375
1939.6,0.43359,1.0155
1939.6,0.40556,1.017
1939.6,0.38394,1.0275
1939.6,0.36473,1.0537
1939.7,0.37478,1.0712
1939.7,0.40669,1.0398
1939.7,0.47115,0.95125
1939.8,0.49805,0.89515
1939.8,0.50684,0.85861
1939.8,0.50261,0.79499
1939.8,0.53555,0.6968
1939.9,0.54129,0.60091
1939.9,0.57137,0.53999
1939.9,0.57715,0.48457
1939.9,0.56455,0.4238
1940,0.51079,0.36472
1940,0.47043,0.32987
1940,0.47155,0.30149
1940.1,0.48902,0.27336
1940.1,0.50448,0.24851
1940.1,0.48463,0.23758
1940.1,0.46254,0.22975
1940.2,0.44974,0.22036
1940.2,0.44411,0.21571
1940.2,0.44041,0.21697
1940.3,0.45164,0.2402
1940.3,0.49013,0.28201
1940.3,0.51904,0.31791
1940.3,0.50674,0.35594
1940.4,0.50606,0.38525
1940.4,0.52595,0.4151
1940.4,0.54392,0.44039
1940.4,0.55396,0.47645
1940.5,0.56569,0.53662
1940.5,0.59475,0.59685
1940.5,0.62071,0.65816
1940.6,0.65574,0.70467
1940.6,0.69647,0.75247
1940.6,0.73166,0.8106
1940.6,0.76027,0.89624
1940.7,0.80347,0.94446
1940.7,0.83246,0.96386
1940.7,0.83372,0.98734
1940.7,0.85513,1.0177
1940.8,0.90626,1.0525
1940.8,0.95375,1.0978
1940.8,0.95876,1.1515
1940.9,0.96827,1.1435
1940.9,0.97874,1.1206
1940.9,0.95738,1.1073
1940.9,1.0083,1.1269
1941,1.108,1.1057
1941,1.1966,1.1091
1941,1.1035,1.1333
1941,1.0219,1.2059
1941.1,1.0865,1.1186
1941.1,1.1494,1.0593
1941.1,1.1757,1.1175
1941.2,1.1869,1.2136
1941.2,1.2777,1.1972
1941.2,1.3223,1.1439
1941.2,1.2226,1.2092
1941.3,1.1497,1.2647
1941.3,1.1202,1.2571
1941.3,1.1631,1.2316
1941.3,1.1855,1.2215
1941.4,1.1346,1.2215
1941.4,1.0481,1.179
1941.4,0.96478,1.1403
1941.5,0.93872,1.1215
1941.5,0.90714,1.067
1941.5,0.84553,1.0139
1941.5,0.79638,0.95066
1941.6,0.77412,0.94496
1941.6,0.75352,0.89674
1941.6,0.72617,0.86338
1941.6,0.73311,0.85988
1941.7,0.76967,0.85353
1941.7,0.7267,0.88356
1941.7,0.66557,0.95967
1941.8,0.69579,1.0269
1941.8,0.78192,1.0406
1941.8,0.8196,1.0545
1941.8,0.80849,1.1403
1941.9,0.81491,1.2546
1941.9,0.72258,1.3282
1941.9,0.61529,1.2234
1941.9,0.61414,1.313
1942,0.74943,1.3343
1942,0.77538,1.3867
1942,0.75907,1.4537
1942.1,0.80206,1.4348
1942.1,0.86958,1.4034
1942.1,0.95739,1.2868
1942.1,1.0027,1.258
1942.2,1.0196,1.2626
1942.2,1.0174,1.2525
1942.2,1.0341,1.2224
1942.2,1.0063,1.1864
1942.3,0.94184,1.2456
1942.3,0.89548,1.2413
1942.3,0.85917,1.2268
1942.4,0.88954,1.1297
1942.4,0.89515,1.1108
1942.4,0.90994,1.1315
1942.4,0.86282,1.1638
1942.5,0.79892,1.085
1942.5,0.71845,1.0495
1942.5,0.69231,1.0486
1942.5,0.66829,1.0416
1942.6,0.72042,1.0161
1942.6,0.71456,1.0075
1942.6,0.66547,1.0536
1942.7,0.52252,1.0298
1942.7,0.47061,1.0027
1942.7,0.5009,0.96955
1942.7,0.53117,0.97462
1942.8,0.55892,0.96723
1942.8,0.5445,0.91969
1942.8,0.57811,0.87536
1942.9,0.57373,0.79421
1942.9,0.61404,0.74693
1942.9,0.62959,0.73596
1942.9,0.67193,0.77006
1943,0.71188,0.77295
1943,0.74904,0.78494
1943,0.78243,0.79954
1943,0.8177,0.81068
1943.1,0.84812,0.84084
1943.1,0.87018,0.89668
1943.1,0.93394,0.9552
1943.2,0.98673,0.97782
1943.2,0.99549,1.0108
1943.2,0.996,1.0351
1943.2,1.0552,1.0272
1943.3,1.0803,1.011
1943.3,1.0463,0.99578
1943.3,1.036,0.99876
1943.3,1.0805,1.0113
1943.4,1.1504,1.0265
1943.4,1.1013,1.0292
1943.4,1.0729,1.0196
1943.5,1.0525,1.0191
1943.5,1.0023,0.97578
1943.5,0.94476,0.96725
1943.5,0.94518,0.91258
1943.6,0.92752,1.0564
1943.6,0.96853,1.036
1943.6,0.89595,1.0143
1943.6,0.90123,0.97079
1943.7,0.83031,0.88131
1943.7,0.82501,0.90746
1943.7,0.7621,0.88234
1943.8,0.71733,0.96542
1943.8,0.67697,0.93968
1943.8,0.65063,0.89584
1943.8,0.59827,0.86672
1943.9,0.53952,0.84596
1943.9,0.511,0.83745
1943.9,0.47349,0.76564
1943.9,0.42993,0.74205
1944,0.40383,0.76816
1944,0.42347,0.78327
1944,0.43988,0.78424
1944.1,0.42673,0.79895
1944.1,0.39954,0.83022
1944.1,0.39388,0.85822
1944.1,0.40576,0.82116
1944.2,0.38625,0.80597
1944.2,0.34899,0.81496
1944.2,0.35538,0.84293
1944.2,0.37668,0.85038
1944.3,0.42801,0.81428
1944.3,0.47067,0.76348
1944.3,0.50102,0.74476
1944.4,0.48448,0.75893
1944.4,0.48287,0.78339
1944.4,0.49762,0.74945
1944.4,0.53866,0.68852
1944.5,0.54597,0.66485
1944.5,0.55332,0.65542
1944.5,0.54269,0.61133
1944.5,0.53742,0.55343
1944.6,0.53235,0.49813
1944.6,0.55415,0.45885
1944.6,0.56291,0.42863
1944.7,0.56301,0.38493
1944.7,0.54179,0.3489
1944.7,0.50546,0.3158
1944.7,0.47038,0.31114
1944.8,0.45979,0.30143
1944.8,0.45912,0.25995
1944.8,0.44288,0.20955
1944.9,0.40779,0.19265
1944.9,0.36141,0.18637
1944.9,0.31675,0.15857
1944.9,0.28564,0.12189
1945,0.27773,0.094847
1945,0.27856,0.08686
1945,0.27993,0.068314
1945,0.25836,0.051948
1945.1,0.24433,0.041018
1945.1,0.2349,0.037243
1945.1,0.215,0.032157
1945.2,0.18997,0.041295
1945.2,0.18402,0.079667
1945.2,0.22187,0.12728
1945.2,0.29228,0.17036
1945.3,0.35723,0.20547
1945.3,0.41066,0.23191
1945.3,0.43659,0.25231
1945.3,0.44227,0.26069
1945.4,0.45748,0.25525
1945.4,0.48031,0.25368
1945.4,0.48872,0.2756
1945.5,0.46627,0.30627
1945.5,0.44421,0.32315
1945.5,0.43974,0.3269
1945.5,0.42909,0.30506
1945.6,0.4357,0.31108
1945.6,0.43629,0.31466
1945.6,0.43295,0.28467
1945.6,0.34071,0.22396
1945.7,0.27879,0.15904
1945.7,0.2368,0.1276
1945.7,0.25881,0.13408
1945.8,0.27809,0.15288
1945.8,0.29228,0.13696
1945.8,0.29937,0.12195
1945.8,0.32025,0.10196
1945.9,0.35036,0.092874
1945.9,0.39258,0.081751
1945.9,0.42409,0.073729
1945.9,0.45536,0.065897
1946,0.48274,0.030908
1946,0.47378,0.021162
1946,0.44057,0.0020479
1946.1,0.40833,0.019818
1946.1,0.36201,0.059912
1946.1,0.30855,0.085983
1946.1,0.25509,0.085848
1946.2,0.25204,0.09331
1946.2,0.22559,0.076683
1946.2,0.19173,0.082486
1946.2,0.12391,0.10654
1946.3,0.05528,0.12176
1946.3,0.0051673,0.13635
1946.3,0.022808,0.16489
1946.4,0.030925,0.19331
1946.4,0.052116,0.22513
1946.4,0.071823,0.25604
1946.4,0.084219,0.2709
1946.5,0.07281,0.25234
1946.5,0.044734,0.2295
1946.5,0.014091,0.20782
1946.5,0.009753,0.17073
1946.6,0.019301,0.12545
1946.6,0.025636,0.087998
1946.6,0.036739,0.064429
1946.7,0.062257,0.037443
1946.7,0.098362,0.0061481
1946.7,0.1386,0.047087
1946.7,0.18242,0.095229
1946.8,0.21999,0.14518
1946.8,0.25654,0.17686
1946.8,0.27227,0.15918
1946.8,0.25681,0.14004
1946.9,0.22655,0.13374
1946.9,0.22657,0.12552
1946.9,0.25642,0.10617
1947,0.30673,0.090068
1947,0.33351,0.090348
1947,0.35075,0.083881
1947,0.34289,0.063626
1947.1,0.29191,0.053274
1947.1,0.24549,0.043839
1947.1,0.21644,0.032622
1947.2,0.20866,0.01234
1947.2,0.19177,0.024121
1947.2,0.14945,0.031095
1947.2,0.091856,0.025572
1947.3,0.030175,0.02132
1947.3,0.017144,0.022786
1947.3,0.01881,0.011833
1947.3,0.042566,0.014584
1947.4,0.054141,0.047936
1947.4,0.073587,0.074128
1947.4,0.078095,0.10727
1947.5,0.072221,0.13496
1947.5,0.056206,0.15099
1947.5,0.06012,0.15241
1947.5,0.076883,0.15749
1947.6,0.099945,0.17426
1947.6,0.10368,0.19514
1947.6,0.093209,0.21576
1947.6,0.067421,0.24371
1947.7,0.033968,0.27479
1947.7,0.0049842,0.30403
1947.7,0.032332,0.32664
1947.8,0.051631,0.35174
1947.8,0.058994,0.38296
1947.8,0.074036,0.41064
1947.8,0.096729,0.42899
1947.9,0.12253,0.44658
1947.9,0.141,0.47488
1947.9,0.15414,0.50958
1947.9,0.16641,0.53626
1948,0.17964,0.54505
1948,0.19681,0.54729
1948,0.22222,0.55606
1948.1,0.2451,0.56715
1948.1,0.2567,0.56653
1948.1,0.25176,0.55239
1948.1,0.2382,0.53255
1948.2,0.22052,0.50771
1948.2,0.20494,0.47812
1948.2,0.19156,0.44812
1948.2,0.18717,0.42
1948.3,0.1921,0.39445
1948.3,0.20806,0.36743
1948.3,0.22301,0.34076
1948.4,0.23796,0.31404
1948.4,0.25197,0.29142
1948.4,0.27164,0.27219
1948.4,0.2954,0.25536
1948.5,0.32295,0.23942
1948.5,0.35104,0.22256
1948.5,0.38169,0.20429
1948.5,0.40751,0.19482
1948.6,0.42405,0.18821
1948.6,0.43535,0.17904
1948.6,0.44633,0.16372
1948.7,0.46094,0.15481
1948.7,0.47666,0.15161
1948.7,0.50456,0.14855
1948.7,0.54276,0.14594
1948.8,0.58119,0.16286
1948.8,0.60092,0.19087
1948.8,0.61997,0.21641
1948.8,0.62445,0.223
1948.9,0.64219,0.23404
1948.9,0.63524,0.26325
1948.9,0.65874,0.30943
1949,0.68151,0.35959
1949,0.71119,0.39502
1949,0.70578,0.42454
1949,0.70845,0.45505
1949.1,0.70899,0.50737
1949.1,0.68314,0.55497
1949.1,0.65615,0.59325
1949.1,0.63025,0.61978
1949.2,0.63144,0.64566
1949.2,0.60112,0.67938
1949.2,0.59644,0.70293
1949.3,0.60028,0.73809
1949.3,0.61557,0.76086
1949.3,0.60565,0.7865
1949.3,0.60893,0.80858
1949.4,0.60637,0.8237
1949.4,0.60925,0.83561
1949.4,0.60049,0.85047
1949.4,0.62881,0.85837
1949.5,0.67359,0.87829
1949.5,0.72602,0.91022
1949.5,0.76908,0.95642
1949.6,0.82118,0.97558
1949.6,0.85676,0.99012
1949.6,0.86094,1.0163
1949.6,0.87173,1.0471
1949.7,0.88573,1.0564
1949.7,0.90663,1.0225
1949.7,0.87839,1.011
1949.7,0.92157,1.0069
1949.8,0.99361,1.0328
1949.8,1.0683,1.0143
1949.8,1.0781,0.97373
1949.9,1.0849,0.97658
1949.9,1.064,0.9146
1949.9,0.98293,0.89822
1949.9,0.93653,0.82807
1950,0.92819,0.93612
1950,0.96056,0.9423
1950,0.97743,0.89649
1950.1,1.0665,0.83476
1950.1,1.1066,0.73612
1950.1,1.1246,0.69983
1950.1,1.1429,0.68766
1950.2,1.2474,0.72451
1950.2,1.3336,0.65177
1950.2,1.3618,0.63968
1950.2,1.3139,0.66224
1950.3,1.3071,0.65227
1950.3,1.3118,0.68883
1950.3,1.3228,0.71534
1950.4,1.2618,0.71588
1950.4,1.1906,0.70825
1950.4,1.0715,0.70554
1950.4,1.0287,0.98185
1950.5,0.94724,0.99711
1950.5,0.93852,1.0558
1950.5,0.92541,1.0119
1950.5,0.86272,0.93818
1950.6,0.89858,0.89917
1950.6,0.97274,1.1749
1950.6,1.1256,1.3598
1950.7,1.1134,1.3618
1950.7,1.0498,1.309
1950.7,0.93616,1.3084
1950.7,0.90795,1.2338
1950.8,0.89844,1.1799
1950.8,0.9215,1.166
1950.8,0.87272,1.1251
1950.8,0.85179,1.1242
1950.9,0.88539,1.0593
1950.9,0.95196,1.0182
1950.9,1.0428,1.0257
1951,1.0469,1.0276
1951,1.0385,1.1064
1951,0.98661,1.0387
1951,1.0014,0.97316
1951.1,1.0297,0.84738
1951.1,1.1542,1.019
1951.1,1.2146,1.0829
1951.1,1.1932,1.0553
1951.2,1.1717,0.93196
1951.2,1.2103,1.1299
1951.2,1.2105,1.1519
1951.3,1.2114,1.4719
1951.3,1.279,1.4292
1951.3,1.2336,1.4337
1951.3,1.1661,1.4299
1951.4,1.0849,1.4454
1951.4,1.0971,1.4521
1951.4,1.1284,1.469
1951.4,1.1948,1.4736
1951.5,1.0776,1.5943
1951.5,1.0217,1.5799
1951.5,0.97839,1.5416
1951.6,1.0783,1.4665
1951.6,1.0969,1.4556
1951.6,1.0833,1.4492
1951.6,1.0351,1.5451
1951.7,1.1017,1.49
1951.7,1.1248,1.4736
1951.7,1.1357,1.437
1951.7,1.1476,1.43
1951.8,1.1779,1.426
1951.8,1.2177,1.429
1951.8,1.2328,1.4058
1951.9,1.2672,1.4098
1951.9,1.2682,1.4314
1951.9,1.2906,1.4492
1951.9,1.2853,1.4413
1952,1.2618,1.3993
1952,1.2561,1.356
1952,1.2582,1.3615
1952.1,1.2573,1.3655
1952.1,1.1607,1.3685
1952.1,1.0508,1.3055
1952.1,0.98306,1.2739
1952.2,0.96975,1.2704
1952.2,1.03,1.2781
1952.2,1.05,1.296
1952.2,1.0686,1.2895
1952.3,1.0135,1.3319
1952.3,1.055,1.3467
1952.3,1.151,1.4229
1952.4,1.2267,1.4253
1952.4,1.1785,1.4083
1952.4,1.2028,1.4043
1952.4,1.1893,1.3947
1952.5,1.1858,1.3476
1952.5,1.1923,1.2952
1952.5,1.1773,1.2276
1952.5,1.2004,1.1801
1952.6,1.2066,1.172
1952.6,1.1757,1.1741
1952.6,1.1303,1.1504
1952.7,1.0732,1.1062
1952.7,1.0701,1.1367
1952.7,1.0194,1.17
1952.7,0.9968,1.2132
1952.8,0.95729,1.1786
1952.8,0.97149,1.1657
1952.8,0.93779,1.2096
1952.8,0.89816,1.2802
1952.9,0.8411,1.2821
1952.9,0.86419,1.2927
1952.9,0.84205,1.2948
1953,0.9243,1.2942
1953,0.89351,1.2727
1953,0.98794,1.2549
1953,0.94234,1.3877
1953.1,1.0151,1.3863
1953.1,1.0272,1.4397
1953.1,1.0905,1.4689
1953.1,1.1355,1.5801
1953.2,1.1783,1.5047
1953.2,1.1854,1.4757
1953.2,1.2169,1.4755
1953.3,1.205,1.4908
1953.3,1.1601,1.4931
1953.3,1.1065,1.5301
1953.3,1.0707,1.528
1953.4,1.0257,1.5034
1953.4,1.0188,1.4715
1953.4,1.012,1.4447
1953.4,0.97783,1.4219
1953.5,0.91295,1.4222
1953.5,0.9735,1.4117
1953.5,1.0118,1.4031
1953.6,1.146,1.4375
1953.6,1.1372,1.4579
1953.6,1.1406,1.4632
1953.6,1.1293,1.4882
1953.7,1.2075,1.492
1953.7,1.2864,1.5633
1953.7,1.2701,1.586
1953.7,1.2652,1.565
1953.8,1.2437,1.5417
1953.8,1.2559,1.5246
1953.8,1.2588,1.5433
1953.9,1.2705,1.5201
1953.9,1.2918,1.5275
1953.9,1.3108,1.5075
1953.9,1.2834,1.5261
1954,1.2472,1.5111
1954,1.1806,1.5015
1954,1.1256,1.5299
1954,1.1175,1.4909
1954.1,1.1448,1.4317
1954.1,1.1694,1.3551
1954.1,1.131,1.2937
1954.2,1.1262,1.2332
1954.2,1.1593,1.2644
1954.2,1.2083,1.211
1954.2,1.2278,1.1992
1954.3,1.2128,1.1578
1954.3,1.2099,1.1121
1954.3,1.1795,1.1134
1954.4,1.1891,1.1046
1954.4,1.1191,1.0835
1954.4,1.0895,1.0492
1954.4,1.0791,1.0472
1954.5,1.0938,1.0647
1954.5,1.0359,1.0374
1954.5,0.96889,1.0045
1954.5,0.97919,0.95877
1954.6,0.99557,0.94223
1954.6,1.0164,0.93585
1954.6,0.99949,0.94038
1954.7,1.0129,0.93432
1954.7,0.99877,0.9364
1954.7,0.96083,0.9361
1954.7,0.92432,0.94633
1954.8,0.93068,0.97549
1954.8,0.94907,1.0043
1954.8,0.985,1.0357
1954.8,1.032,1.0587
1954.9,1.0749,1.0909
1954.9,1.1033,1.1337
1954.9,1.1028,1.1956
1955,1.0992,1.254
1955,1.067,1.3015
1955,1.0394,1.3467
1955,1.0487,1.3965
1955.1,1.1065,1.4686
1955.1,1.1661,1.5409
1955.1,1.1824,1.5571
1955.1,1.1284,1.5625
1955.2,1.0328,1.5578
1955.2,0.9588,1.5803
1955.2,0.92018,1.5395
1955.3,0.91446,1.4654
1955.3,0.94028,1.4169
1955.3,0.9798,1.3468
1955.3,1.0604,1.3258
1955.4,1.1789,1.332
1955.4,1.2705,1.3825
1955.4,1.2416,1.3195
1955.4,1.2879,1.2674
1955.5,1.3252,1.2264
1955.5,1.3356,1.193
1955.5,1.2457,1.1488
1955.6,1.1414,1.1626
1955.6,1.0535,1.1493
1955.6,0.98029,1.0931
1955.6,0.94717,1.0493
1955.7,0.89082,0.99821
1955.7,0.83222,0.94331
1955.7,0.76986,0.89533
1955.7,0.77601,0.86206
1955.8,0.75594,0.84041
1955.8,0.72034,0.80018
1955.8,0.67212,0.75671
1955.9,0.63923,0.71266
1955.9,0.62059,0.69323
1955.9,0.61266,0.67931
1955.9,0.62078,0.69026
1956,0.61564,0.69797
1956,0.60939,0.69959
1956,0.58715,0.67641
1956,0.59936,0.67574
1956.1,0.61129,0.69954
1956.1,0.62034,0.74824
1956.1,0.62923,0.79836
1956.2,0.65859,0.85588
1956.2,0.69493,0.91152
1956.2,0.72936,0.9619
1956.2,0.7634,1.0035
1956.3,0.80873,1.042
1956.3,0.8433,1.0779
1956.3,0.86354,1.1087
1956.4,0.8641,1.1357
1956.4,0.86567,1.1405
1956.4,0.85788,1.1317
1956.4,0.84374,1.108
1956.5,0.82718,1.0766
1956.5,0.84422,1.0396
1956.5,0.84176,1.0001
1956.5,0.84248,0.97499
1956.6,0.80969,0.9574
1956.6,0.79378,0.92378
1956.6,0.76688,0.89484
1956.7,0.75712,0.86554
1956.7,0.73947,0.85113
1956.7,0.71201,0.82943
1956.7,0.68671,0.81268
1956.8,0.65559,0.79191
1956.8,0.62635,0.77017
1956.8,0.60335,0.75381
1956.8,0.5912,0.75777
1956.9,0.57161,0.75769
1956.9,0.54756,0.75909
1956.9,0.52766,0.76837
1957,0.51149,0.77906
1957,0.48664,0.77666
1957,0.4578,0.76459
1957,0.4444,0.75544
1957.1,0.44385,0.74529
1957.1,0.4436,0.73475
1957.1,0.45622,0.72286
1957.1,0.4652,0.71553
1957.2,0.47357,0.70133
1957.2,0.48121,0.69894
1957.2,0.49926,0.70197
1957.3,0.51211,0.69938
1957.3,0.52167,0.70481
1957.3,0.52591,0.71898
1957.3,0.52476,0.72866
1957.4,0.50454,0.7238
1957.4,0.47803,0.71113
1957.4,0.44425,0.69925
1957.4,0.41826,0.68409
1957.5,0.39535,0.67182
1957.5,0.37983,0.65951
1957.5,0.36835,0.64488
1957.6,0.36175,0.62846
1957.6,0.35974,0.62091
1957.6,0.35765,0.62077
1957.6,0.34897,0.6182
1957.7,0.32947,0.60932
1957.7,0.30616,0.59682
1957.7,0.2816,0.58228
1957.7,0.25897,0.56391
1957.8,0.23939,0.54415
1957.8,0.22507,0.52396
1957.8,0.21637,0.50296
1957.9,0.21336,0.48052
1957.9,0.21219,0.45752
1957.9,0.21138,0.43374
1957.9,0.20976,0.41019
1958,0.20912,0.38679
1958,0.20938,0.3631
1958,0.21039,0.33916
1958,0.21202,0.31535
1958.1,0.21392,0.29182
1958.1,0.21589,0.26901
1958.1,0.2177,0.2472
1958.2,0.21967,0.22674
1958.2,0.22224,0.20722
1958.2,0.22572,0.18895
1958.2,0.23033,0.1725
1958.3,0.23498,0.15832
1958.3,0.23917,0.146
1958.3,0.24133,0.13566
1958.3,0.24126,0.12772
1958.4,0.23878,0.12239
1958.4,0.2358,0.11704
1958.4,0.23418,0.11357
1958.5,0.23171,0.11381
1958.5,0.22919,0.11977
1958.5,0.22252,0.12551
1958.5,0.21186,0.12907
1958.6,0.19093,0.13313
1958.6,0.16409,0.14286
1958.6,0.13474,0.15568
1958.6,0.10916,0.16809
1958.7,0.085634,0.18093
1958.7,0.060744,0.19627
1958.7,0.035073,0.2113
1958.8,0.0048161,0.22432
1958.8,0.028094,0.23857
1958.8,0.067955,0.26092
1958.8,0.095624,0.27545
1958.9,0.099069,0.28702
1958.9,0.085372,0.2908
1958.9,0.050402,0.31434
1958.9,0.0053709,0.34388
1959,0.051454,0.36885
1959,0.069181,0.37933
1959,0.075633,0.36627
1959.1,0.063785,0.35649
1959.1,0.064245,0.35037
1959.1,0.06037,0.33678
1959.1,0.049342,0.30992
1959.2,0.02327,0.27623
1959.2,0.01666,0.23855
1959.2,0.056108,0.18347
1959.3,0.089545,0.13099
1959.3,0.12343,0.081903
1959.3,0.14435,0.047724
1959.3,0.14698,0.0099263
1959.4,0.14624,0.095465
1959.4,0.17668,0.17951
1959.4,0.23562,0.23635
1959.4,0.29806,0.272
1959.5,0.3375,0.33313
1959.5,0.35217,0.40216
1959.5,0.34161,0.45631
1959.6,0.32963,0.49792
1959.6,0.3234,0.53269
1959.6,0.33394,0.57237
1959.6,0.35033,0.58443
1959.7,0.37032,0.63693
1959.7,0.38786,0.68788
1959.7,0.42215,0.73639
1959.7,0.41923,0.75848
1959.8,0.40283,0.80013
1959.8,0.37125,0.85644
1959.8,0.43669,0.87238
1959.9,0.49441,0.89934
1959.9,0.52554,0.95554
1959.9,0.5388,1.0196
1959.9,0.57924,0.99281
1960,0.59045,0.96
1960,0.54202,1.0253
1960,0.53042,1.0727
1960,0.58045,1.05
1960.1,0.64069,1.0738
1960.1,0.66975,1.1145
1960.1,0.78188,1.1307
1960.2,0.88174,1.1828
1960.2,0.94192,1.1831
1960.2,0.91757,1.1804
1960.2,0.92054,1.1952
1960.3,0.96248,1.175
1960.3,1.0077,1.1709
1960.3,1.0493,1.1675
1960.3,1.0706,1.2229
1960.4,1.1311,1.2182
1960.4,1.1755,1.2016
1960.4,1.1942,1.2442
1960.5,1.1965,1.3583
1960.5,1.1941,1.4172
1960.5,1.1926,1.5575
1960.5,1.2101,1.6084
1960.6,1.2354,1.5731
1960.6,1.2322,1.5486
1960.6,1.176,1.5571
1960.6,1.1213,1.6597
1960.7,1.094,1.6383
1960.7,1.1203,1.5848
1960.7,1.1663,1.5868
1960.8,1.1627,1.6081
1960.8,1.0851,1.6365
1960.8,0.98588,1.6236
1960.8,0.90664,1.599
1960.9,0.89404,1.5402
1960.9,0.90429,1.5543
1960.9,0.90955,1.6905
1960.9,0.93546,1.6652
1961,0.96986,1.6762
1961,1.0338,1.7138
1961,1.0932,1.7281
1961.1,1.1316,1.6742
1961.1,1.1496,1.6118
1961.1,1.1542,1.6111
1961.1,1.1846,1.5976
1961.2,1.2199,1.571
1961.2,1.2747,1.5451
1961.2,1.2962,1.4815
1961.2,1.271,1.4015
1961.3,1.3114,1.3112
1961.3,1.3846,1.2768
1961.3,1.4579,1.254
1961.4,1.4415,1.1652
1961.4,1.3906,1.1958
1961.4,1.3301,1.2181
1961.4,1.2198,1.1693
1961.5,1.2681,1.1227
1961.5,1.3625,1.1762
1961.5,1.4782,1.375
1961.5,1.4115,1.368
1961.6,1.377,1.2808
1961.6,1.4022,1.525
1961.6,1.3616,1.5992
1961.7,1.3435,1.5806
1961.7,1.3835,1.4916
1961.7,1.489,1.6141
1961.7,1.542,1.6652
1961.8,1.6362,1.6628
1961.8,1.6991,1.6462
1961.8,1.7649,1.6668
1961.9,1.7194,1.6743
1961.9,1.6682,1.7156
1961.9,1.6531,1.6406
1961.9,1.6015,1.5637
1962,1.5422,1.6003
1962,1.517,1.6159
1962,1.5783,1.5804
1962,1.6519,1.5319
1962.1,1.5401,1.5299
1962.1,1.4389,1.5288
1962.1,1.3182,1.5057
1962.2,1.205,1.4863
1962.2,1.1345,1.4721
1962.2,1.1426,1.4866
1962.2,1.195,1.5087
1962.3,1.3014,1.5693
1962.3,1.3067,1.568
1962.3,1.2951,1.5641
1962.3,1.3027,1.5347
1962.4,1.3388,1.5177
1962.4,1.3533,1.5012
1962.4,1.3447,1.5123
1962.5,1.3679,1.4637
1962.5,1.4101,1.4432
1962.5,1.4013,1.4901
1962.5,1.3735,1.4952
1962.6,1.3194,1.4975
1962.6,1.317,1.4096
1962.6,1.2827,1.5048
1962.6,1.3034,1.5754
1962.7,1.3786,1.4881
1962.7,1.4162,1.3991
1962.7,1.3337,1.3765
1962.8,1.2385,1.5586
1962.8,1.1963,1.4998
1962.8,1.2234,1.4844
1962.8,1.3152,1.4985
1962.9,1.4565,1.4112
1962.9,1.4517,1.2506
1962.9,1.2212,1.1459
1962.9,1.1115,1.2141
1963,1.1797,1.2023
1963,1.3388,1.0973
1963,1.275,1.3159
1963.1,1.2758,1.0462
1963.1,1.4255,1.3227
1963.1,1.3419,1.5866
1963.1,1.2104,1.5889
1963.2,1.1938,1.5383
1963.2,1.2208,1.428
1963.2,1.1855,1.5987
1963.2,1.226,1.6123
1963.3,1.2892,1.6071
1963.3,1.3303,1.5227
1963.3,1.2423,1.4351
1963.4,1.2312,1.384
1963.4,1.1515,1.2738
1963.4,1.1046,1.2049
1963.4,1.0765,1.1351
1963.5,1.1187,1.1672
1963.5,1.0929,1.2637
1963.5,1.0587,1.1375
1963.5,1.1136,1.0641
1963.6,1.1228,1.0791
1963.6,1.0558,1.2405
1963.6,1.0506,1.2641
1963.7,1.1019,1.282
1963.7,1.0964,1.2488
1963.7,0.98629,1.2546
1963.7,0.95219,1.3377
1963.8,0.8703,1.3406
1963.8,0.73019,1.284
1963.8,0.64475,1.2619
1963.9,0.6845,1.3111
1963.9,0.69867,1.2452
1963.9,0.68886,1.2051
1963.9,0.70203,1.0857
1964,0.7374,1.145
1964,0.71852,1.0792
1964,0.65979,1.0011
1964,0.63619,0.98621
1964.1,0.63298,1.0262
1964.1,0.70704,1.0004
1964.1,0.77133,1.013
1964.2,0.73618,0.9846
1964.2,0.66359,0.97999
1964.2,0.62327,0.95561
1964.2,0.68427,0.96158
1964.3,0.73551,0.97549
1964.3,0.7489,0.98558
1964.3,0.72611,1.0058
1964.3,0.718,0.98883
1964.4,0.7039,0.98051
1964.4,0.7085,0.94522
1964.4,0.74372,0.93018
1964.5,0.77469,0.88784
1964.5,0.74089,0.831
1964.5,0.72676,0.7837
1964.5,0.74504,0.71586
1964.6,0.74127,0.66615
1964.6,0.70928,0.59009
1964.6,0.718,0.54292
1964.6,0.71212,0.48623
1964.7,0.63005,0.46767
1964.7,0.52455,0.42029
1964.7,0.45981,0.37116
1964.8,0.42246,0.30117
1964.8,0.38203,0.25123
1964.8,0.33693,0.22788
1964.8,0.33037,0.1883
1964.9,0.32422,0.18442
1964.9,0.32335,0.15785
1964.9,0.30715,0.13683
1964.9,0.28228,0.11967
1965,0.26856,0.10903
1965,0.27001,0.099125
1965,0.29232,0.083917
1965.1,0.31025,0.074787
1965.1,0.33981,0.072407
1965.1,0.36874,0.082937
1965.1,0.38913,0.10311
1965.2,0.40351,0.12467
1965.2,0.40874,0.15881
1965.2,0.41661,0.17818
1965.2,0.42455,0.18151
1965.3,0.43771,0.1789
1965.3,0.44193,0.20478
1965.3,0.44759,0.24071
1965.4,0.4371,0.26158
1965.4,0.42548,0.2756
1965.4,0.40724,0.2784
1965.4,0.38317,0.28764
1965.5,0.35771,0.27208
1965.5,0.35096,0.25879
1965.5,0.35637,0.24188
1965.5,0.36372,0.22765
1965.6,0.3288,0.19229
1965.6,0.2806,0.16044
1965.6,0.23419,0.15978
1965.7,0.22232,0.17238
1965.7,0.21782,0.18052
1965.7,0.22674,0.18528
1965.7,0.24417,0.19288
1965.8,0.26683,0.19165
1965.8,0.28263,0.16729
1965.8,0.2914,0.14303
1965.8,0.29825,0.12963
1965.9,0.31724,0.13456
1965.9,0.34849,0.13922
1965.9,0.37401,0.13567
1966,0.3747,0.12695
1966,0.37658,0.12288
1966,0.38035,0.12087
1966,0.37433,0.13657
1966.1,0.34505,0.14409
1966.1,0.31802,0.16416
1966.1,0.31714,0.17795
1966.2,0.32181,0.16443
1966.2,0.3185,0.13972
1966.2,0.2972,0.14048
1966.2,0.27133,0.14343
1966.3,0.24746,0.12494
1966.3,0.22337,0.09799
1966.3,0.2145,0.082708
1966.3,0.23492,0.074659
1966.4,0.2661,0.058549
1966.4,0.2846,0.032001
1966.4,0.27972,0.012865
1966.5,0.26401,0.047486
1966.5,0.25489,0.081115
1966.5,0.25211,0.11244
1966.5,0.24621,0.12628
1966.6,0.23038,0.13858
1966.6,0.21734,0.13997
1966.6,0.18716,0.1577
1966.6,0.1439,0.16337
1966.7,0.086168,0.15711
1966.7,0.067096,0.13582
1966.7,0.048031,0.10274
1966.8,0.042741,0.084883
1966.8,0.030476,0.088586
1966.8,0.026673,0.1061
1966.8,0.026002,0.11696
1966.9,0.025336,0.11605
1966.9,0.026566,0.11035
1966.9,0.025653,0.09897
1966.9,0.025244,0.087654
1967,0.029825,0.075796
1967,0.027999,0.062193
1967,0.030592,0.046852
1967.1,0.036036,0.024742
1967.1,0.05872,0.0046741
1967.1,0.089187,0.012791
1967.1,0.12781,0.029189
1967.2,0.16534,0.055012
1967.2,0.1996,0.084704
1967.2,0.22071,0.12602
1967.2,0.24503,0.15068
1967.3,0.26127,0.15171
1967.3,0.25711,0.13996
1967.3,0.2341,0.13556
1967.4,0.20469,0.12853
1967.4,0.18661,0.11485
1967.4,0.17548,0.0971
1967.4,0.18314,0.089666
1967.5,0.20382,0.083807
1967.5,0.23901,0.076951
1967.5,0.25923,0.059993
1967.5,0.26964,0.041048
1967.6,0.25666,0.039385
1967.6,0.2431,0.040637
1967.6,0.22796,0.038594
1967.7,0.20133,0.022405
1967.7,0.1492,0.014479
1967.7,0.084702,0.017101
1967.7,0.033136,0.017085
1967.8,0.014583,0.024446
1967.8,0.055412,0.029259
1967.8,0.080044,0.030169
1967.8,0.090909,0.023237
1967.9,0.087102,0.011019
1967.9,0.084999,0.0031729
1967.9,0.080247,0.018162
1968,0.07734,0.037737
1968,0.073861,0.062585
1968,0.07305,0.087743
1968,0.073181,0.10261
1968.1,0.078659,0.11942
1968.1,0.088944,0.14779
1968.1,0.11488,0.18939
1968.2,0.14347,0.22854
1968.2,0.16941,0.25982
1968.2,0.17676,0.28713
1968.2,0.17329,0.31812
1968.3,0.16466,0.35179
1968.3,0.15944,0.38638
1968.3,0.15555,0.41726
1968.3,0.15502,0.44422
1968.4,0.15597,0.46759
1968.4,0.15835,0.48739
1968.4,0.15837,0.50498
1968.5,0.1563,0.52075
1968.5,0.15432,0.53251
1968.5,0.15547,0.54038
1968.5,0.15971,0.54413
1968.6,0.1691,0.54723
1968.6,0.18102,0.54796
1968.6,0.19693,0.54389
1968.6,0.20775,0.53528
1968.7,0.21724,0.52126
1968.7,0.22447,0.50595
1968.7,0.23458,0.488
1968.8,0.24567,0.46707
1968.8,0.25758,0.44451
1968.8,0.26835,0.42063
1968.8,0.27922,0.39625
1968.9,0.28773,0.37003
1968.9,0.29505,0.34534
1968.9,0.30023,0.32292
1968.9,0.30822,0.30383
1969,0.3149,0.28709
1969,0.32232,0.27582
1969,0.32876,0.26848
1969.1,0.33351,0.26259
1969.1,0.33334,0.25709
1969.1,0.33084,0.2563
1969.1,0.32902,0.25881
1969.2,0.32402,0.26147
1969.2,0.31899,0.26353
1969.2,0.31721,0.26595
1969.2,0.32193,0.27523
1969.3,0.32401,0.29322
1969.3,0.3277,0.3227
1969.3,0.32861,0.3457
1969.4,0.32551,0.36464
1969.4,0.31674,0.38168
1969.4,0.30811,0.41391
1969.4,0.29569,0.44623
1969.5,0.28024,0.47434
1969.5,0.26871,0.49665
1969.5,0.2686,0.52273
1969.5,0.27521,0.5563
1969.6,0.28253,0.59367
1969.6,0.28881,0.63349
1969.6,0.29431,0.6706
1969.7,0.30043,0.70743
1969.7,0.30723,0.74531
1969.7,0.31579,0.78234
1969.7,0.3198,0.81828
1969.8,0.33005,0.8522
1969.8,0.34634,0.88359
1969.8,0.36784,0.90607
1969.8,0.38656,0.92135
1969.9,0.41019,0.93613
1969.9,0.43329,0.94639
1969.9,0.45416,0.95083
1970,0.48117,0.95249
1970,0.51945,0.95618
1970,0.56528,0.95971
1970,0.6041,0.96183
1970.1,0.63946,0.96161
1970.1,0.66641,0.96817
1970.1,0.67594,0.96896
1970.1,0.67414,0.97168
1970.2,0.66728,0.96489
1970.2,0.68502,0.98915
1970.2,0.70607,1.0243
1970.3,0.72684,1.0539
1970.3,0.72986,1.0756
1970.3,0.75767,1.1008
1970.3,0.78617,1.1218
1970.4,0.78665,1.1265
1970.4,0.78109,1.1258
1970.4,0.79006,1.1322
1970.4,0.82482,1.1391
1970.5,0.85807,1.1441
1970.5,0.90307,1.1542
1970.5,0.9424,1.1711
1970.6,0.97768,1.189
1970.6,0.99956,1.2104
1970.6,1.0193,1.2335
1970.6,1.04,1.2617
1970.7,1.0558,1.2889
1970.7,1.0709,1.3144
1970.7,1.0912,1.337
1970.7,1.1299,1.3578
1970.8,1.1712,1.3666
1970.8,1.1903,1.354
1970.8,1.158,1.3333
1970.9,1.1379,1.288
1970.9,1.1382,1.2724
1970.9,1.1496,1.222
1970.9,1.1519,1.1591
1971,1.1645,1.0783
1971,1.1526,1.018
1971,1.1541,0.98631
1971.1,1.143,1.0072
1971.1,1.1801,0.96072
1971.1,1.1905,0.91717
1971.1,1.2027,0.86374
1971.2,1.1786,0.86157
1971.2,1.1588,0.89674
1971.2,1.1664,0.93461
1971.2,1.1302,0.9205
1971.3,1.1064,1.0542
1971.3,1.09,1.0828
1971.3,1.1354,1.0942
1971.4,1.0747,1.0684
1971.4,0.97698,1.0431
1971.4,1.0086,1.0502
1971.4,1.1136,1.1329
1971.5,1.2178,1.2101
1971.5,1.2215,1.2578
1971.5,1.1626,1.2434
1971.5,1.1298,1.2436
1971.6,1.2048,1.2884
1971.6,1.2554,1.3386
1971.6,1.2736,1.3238
1971.7,1.2742,1.3243
1971.7,1.2842,1.306
1971.7,1.2464,1.3431
1971.7,1.1817,1.3228
1971.8,1.1344,1.3011
1971.8,1.0945,1.2616
1971.8,1.0766,1.213
1971.8,1.0818,1.2044
1971.9,1.0806,1.2521
1971.9,1.0907,1.2506
1971.9,1.0917,1.2693
1972,1.1739,1.2305
1972,1.2004,1.2477
1972,1.2334,1.3031
1972,1.254,1.4073
1972.1,1.2821,1.4029
1972.1,1.2703,1.4306
1972.1,1.2682,1.4863
1972.1,1.2486,1.5344
1972.2,1.2076,1.5276
1972.2,1.1488,1.5233
1972.2,1.1181,1.5089
1972.3,1.0722,1.5069
1972.3,1.0592,1.4926
1972.3,1.0656,1.5218
1972.3,1.0557,1.4992
1972.4,1.036,1.4691
1972.4,1.0536,1.4524
1972.4,1.082,1.4451
1972.4,1.1026,1.4694
1972.5,1.0799,1.5172
1972.5,1.1246,1.5359
1972.5,1.1733,1.551
1972.6,1.1971,1.5569
1972.6,1.1467,1.5725
1972.6,1.169,1.583
1972.6,1.213,1.5934
1972.7,1.2884,1.6346
1972.7,1.2424,1.6449
1972.7,1.2188,1.6468
1972.7,1.1855,1.6755
1972.8,1.2344,1.6616
1972.8,1.2467,1.667
1972.8,1.2526,1.6368
1972.9,1.2395,1.6204
1972.9,1.2346,1.5893
1972.9,1.2265,1.5704
1972.9,1.2145,1.526
1973,1.215,1.4713
1973,1.2218,1.4366
1973,1.2102,1.4072
1973,1.1574,1.3786
1973.1,1.1027,1.3624
1973.1,1.0698,1.3173
1973.1,1.0621,1.3022
1973.2,1.0522,1.232
1973.2,1.08,1.2127
1973.2,1.1059,1.2616
1973.2,1.1442,1.2612
1973.3,1.1101,1.246
1973.3,1.0862,1.2727
1973.3,1.1341,1.2564
1973.4,1.2139,1.2083
1973.4,1.2463,1.1428
1973.4,1.2056,1.1871
1973.4,1.2308,1.2006
1973.5,1.2774,1.2348
1973.5,1.2786,1.2083
1973.5,1.2779,1.2002
1973.5,1.2492,1.2077
1973.6,1.2687,1.182
1973.6,1.2347,1.1623
1973.6,1.2002,1.1361
1973.7,1.1324,1.1764
1973.7,1.094,1.1704
1973.7,1.0563,1.1578
1973.7,1.0275,1.1546
1973.8,0.9936,1.1292
1973.8,1.0249,1.181
1973.8,1.0487,1.2228
1973.8,1.1051,1.2627
1973.9,1.09,1.2971
1973.9,1.1195,1.3404
1973.9,1.1655,1.3828
1974,1.196,1.4013
1974,1.1792,1.4331
1974,1.1495,1.5092
1974,1.1723,1.6048
1974.1,1.1691,1.67
1974.1,1.1856,1.7167
1974.1,1.204,1.7359
1974.1,1.2136,1.7361
1974.2,1.2117,1.7122
1974.2,1.2208,1.7154
1974.2,1.2386,1.6766
1974.3,1.2322,1.6511
1974.3,1.2152,1.6246
1974.3,1.1952,1.622
1974.3,1.2096,1.6067
1974.4,1.2137,1.5801
1974.4,1.2422,1.5453
1974.4,1.243,1.5405
1974.4,1.2489,1.5126
1974.5,1.2371,1.51
1974.5,1.2466,1.5159
1974.5,1.2504,1.5245
1974.6,1.2466,1.5138
1974.6,1.2502,1.4849
1974.6,1.2696,1.4712
1974.6,1.2437,1.4768
1974.7,1.203,1.4648
1974.7,1.1573,1.4605
1974.7,1.17,1.4453
1974.7,1.1779,1.4291
1974.8,1.1729,1.3992
1974.8,1.1357,1.3143
1974.8,1.1259,1.2272
1974.9,1.1275,1.1797
1974.9,1.1271,1.1321
1974.9,1.0929,1.0686
1974.9,1.0866,1.0168
1975,1.117,0.95162
1975,1.1709,0.89808
1975,1.181,0.82606
1975,1.1466,0.78063
1975.1,1.1505,0.74239
1975.1,1.1819,0.72359
1975.1,1.171,0.68381
1975.2,1.1224,0.68483
1975.2,1.0725,0.6825
1975.2,1.0617,0.68369
1975.2,1.0459,0.65974
1975.3,1.0444,0.66574
1975.3,1.0492,0.68933
1975.3,1.0484,0.70345
1975.4,1.0304,0.73069
1975.4,1.005,0.78466
1975.4,1.0026,0.83919
1975.4,1.0016,0.86378
1975.5,1.028,0.86142
1975.5,1.0189,0.8955
1975.5,1.0467,0.9757
1975.5,1.0349,1.1095
1975.6,1.0274,1.132
1975.6,1.0117,1.0961
1975.6,1.0269,1.0764
1975.7,1.0497,1.0947
1975.7,1.067,1.1548
1975.7,1.0899,1.1922
1975.7,1.1089,1.2421
1975.8,1.0739,1.2736
1975.8,1.0328,1.296
1975.8,1.0212,1.335
1975.8,1.0652,1.3729
1975.9,1.1045,1.3931
1975.9,1.1142,1.376
1975.9,1.1103,1.3672
1976,1.0981,1.3452
1976,1.0717,1.3429
1976,1.0793,1.3333
1976,1.084,1.3385
1976.1,1.059,1.3043
1976.1,1.0271,1.2955
1976.1,1.0634,1.2837
1976.1,1.1227,1.2892
1976.2,1.1542,1.2583
1976.2,1.1311,1.2363
1976.2,1.1492,1.2078
1976.3,1.1803,1.1868
1976.3,1.1348,1.1568
1976.3,1.0889,1.1341
1976.3,1.0845,1.104
1976.4,1.1375,1.0501
1976.4,1.1477,1.0401
1976.4,0.89,1.26
1976.4,0.99,1.21
1976.5,1.07,1.14
1976.5,1.17,1.07
1976.5,1.19,0.99
1976.6,1.28,0.97
1976.6,1.35,0.94
1976.6,1.39,0.81
1976.6,1.18,0.8
1976.7,1.17,0.66
1976.7,1.21,0.62
1976.7,1.32,0.56
1976.7,1.29,0.62
1976.8,1.22,0.67
1976.8,1.13,0.69
1976.8,1.03,0.82
1976.9,0.95,0.88
1976.9,0.88,0.95
1976.9,0.86,1.07
1976.9,0.89,1.07
1977,0.86,1.1
1977,0.75,1.11
1977,0.58,1.12
1977,0.52,0.97
1977.1,0.44,0.81
1977.1,0.52,1.04
1977.1,0.55,1.12
1977.2,0.58,1.27
1977.2,0.53,1.39
1977.2,0.62,1.34
1977.2,0.56,1.35
1977.3,0.61,1.32
1977.3,0.6,1.36
1977.3,0.69,1.24
1977.3,0.76,1.15
1977.4,0.84,1.19
1977.4,0.93,1.23
1977.4,0.98,1.16
1977.5,0.96,1.09
1977.5,1.04,1.03
1977.5,1.1,0.91
1977.5,1.13,0.89
1977.6,1.12,0.84
1977.6,1.13,0.82
1977.6,1.15,0.66
1977.6,1.07,0.67
1977.7,1.1,0.67
1977.7,1.09,0.71
1977.7,1.14,0.76
1977.8,1.13,0.71
1977.8,1.17,0.68
1977.8,1.15,0.72
1977.8,1.08,0.82
1977.9,1.06,0.92
1977.9,1.06,0.95
1977.9,1.04,1.03
1977.9,0.9,1.09
1978,0.8,1.18
1978,0.56,1.29
1978,0.49,1.37
1978.1,0.52,1.44
1978.1,0.52,1.46
1978.1,0.56,1.52
1978.1,0.48,1.52
1978.2,0.5,1.58
1978.2,0.49,1.57
1978.2,0.54,1.57
1978.3,0.55,1.49
1978.3,0.5,1.51
1978.3,0.58,1.33
1978.3,0.66,1.25
1978.4,0.7,1.17
1978.4,0.74,1.16
1978.4,0.86,1.12
1978.4,0.93,1
1978.5,0.99,0.93
1978.5,1.04,0.7
1978.5,1.15,0.71
1978.6,1.14,0.58
1978.6,1.09,0.46
1978.6,1.14,0.42
1978.6,1.18,0.47
1978.7,1.17,0.42
1978.7,1.13,0.36
1978.7,1.17,0.34
1978.7,1.13,0.38
1978.8,1.05,0.32
1978.8,1.07,0.31
1978.8,1.06,0.44
1978.9,1.07,0.46
1978.9,0.84,0.49
1978.9,0.72,0.49
1978.9,0.65,0.64
1979,0.52,0.73
1979,0.46,0.74
1979,0.42,0.95
1979,0.14,1.02
1979.1,0.13,0.89
1979.1,0.1,0.88
1979.1,0.09,0.9
1979.2,0.09,0.99
1979.2,0.06,0.98
1979.2,0,1.06
1979.2,0.06,1.03
1979.3,0.04,0.91
1979.3,0.03,0.83
1979.3,0.02,0.78
1979.3,0.01,0.67
1979.4,0.27,0.63
1979.4,0.37,0.64
1979.4,0.43,0.55
1979.5,0.58,0.51
1979.5,0.77,0.47
1979.5,0.82,0.37
1979.5,0.91,0.29
1979.6,0.99,0.15
1979.6,0.95,0.17
1979.6,0.82,0.2
1979.6,0.7,0.21
1979.7,0.7,0.14
1979.7,0.66,0.01
1979.7,0.68,0.01
1979.8,0.69,0.11
1979.8,0.62,0.11
1979.8,0.49,0.06
1979.8,0.43,0.02
1979.9,0.46,0.19
1979.9,0.18,0.09
1979.9,0.06,0.03
1979.9,0.16,0.02
1980,0.32,0.01
1980,0.34,0.17
1980,0.5,0.33
1980.1,0.48,0.37
1980.1,0.49,0.42
1980.1,0.36,0.5
1980.1,0.42,0.49
1980.2,0.68,0.43
1980.2,0.94,0.46
1980.2,0.81,0.48
1980.3,0.66,0.41
1980.3,0.44,0.32
1980.3,0.48,0.25
1980.3,0.52,0.26
1980.4,0.61,0.26
1980.4,0.65,0.2
1980.4,0.48,0.08
1980.4,0.41,0.01
1980.5,0.41,0.12
1980.5,0.47,0.15
1980.5,0.27,0.23
1980.6,0.3,0.33
1980.6,0.39,0.38
1980.6,0.28,0.42
1980.6,0.22,0.43
1980.7,0.24,0.43
1980.7,0.48,0.51
1980.7,0.41,0.57
1980.7,0.53,0.63
1980.8,0.57,0.61
1980.8,0.69,0.51
1980.8,0.58,0.52
1980.9,0.67,0.58
1980.9,0.71,0.61
1980.9,0.76,0.57
1980.9,0.8,0.56
1981,0.76,0.55
1981,0.71,0.51
1981,0.62,0.48
1981,0.54,0.37
1981.1,0.4,0.32
1981.1,0.38,0.31
1981.1,0.34,0.35
1981.2,0.3,0.35
1981.2,0.26,0.3
1981.2,0.16,0.26
1981.2,0.21,0.57
1981.3,0.27,0.58
1981.3,0.21,0.59
1981.3,0.18,0.62
1981.3,0.19,0.7
1981.4,0.32,0.79
1981.4,0.3,0.88
1981.4,0.31,0.88
1981.5,0.32,0.97
1981.5,0.46,0.97
1981.5,0.51,0.95
1981.5,0.54,0.81
1981.6,0.53,0.73
1981.6,0.56,0.67
1981.6,0.61,0.6
1981.6,0.6,0.55
1981.7,0.49,0.51
1981.7,0.5,0.4
1981.7,0.56,0.39
1981.8,0.56,0.35
1981.8,0.5,0.36
1981.8,0.52,0.45
1981.8,0.65,0.52
1981.9,0.6,0.64
1981.9,0.57,0.52
1981.9,0.57,0.48
1981.9,0.62,0.55
1982,0.5,0.55
1982,0.63,0.67
1982,0.59,0.71
1982.1,0.54,0.52
1982.1,0.43,0.39
1982.1,0.41,0.35
1982.1,0.43,0.38
1982.2,0.43,0.36
1982.2,0.44,0.33
1982.2,0.39,0.27
1982.2,0.53,0.43
1982.3,0.63,0.69
1982.3,0.65,0.67
1982.3,0.69,0.67
1982.4,0.75,0.63
1982.4,0.8,0.61
1982.4,0.76,0.51
1982.4,0.86,0.51
1982.5,0.9,0.44
1982.5,0.91,0.37
1982.5,0.89,0.27
1982.5,0.87,0.29
1982.6,0.96,0.37
1982.6,0.95,0.33
1982.6,1.02,0.3
1982.7,1.02,0.31
1982.7,1.04,0.23
1982.7,1.05,0.37
1982.7,1.09,0.53
1982.8,1.11,0.57
1982.8,1.07,0.56
1982.8,1.12,0.59
1982.9,1.12,0.68
1982.9,1.17,0.71
1982.9,0.99,0.78
1982.9,0.89,0.98
1983,0.88,1
1983,0.74,0.88
1983,0.7,0.92
1983,0.59,0.98
1983.1,0.5,0.88
1983.1,0.63,0.85
1983.1,0.66,0.85
1983.2,0.85,0.89
1983.2,0.54,0.7
1983.2,0.4,0.6
1983.2,0.38,0.52
1983.3,0.4,0.52
1983.3,0.41,0.5
1983.3,0.5,0.54
1983.3,0.57,0.5
1983.4,0.82,0.9
1983.4,0.87,1.04
1983.4,1.02,1.1
1983.5,1.17,0.93
1983.5,1.22,0.96
1983.5,1.29,1
1983.5,1.3,1.03
1983.6,1.44,0.94
1983.6,1.43,0.86
1983.6,1.62,0.79
1983.6,1.53,0.74
1983.7,1.56,0.66
1983.7,1.51,0.63
1983.7,1.49,0.59
1983.8,1.37,0.71
1983.8,1.37,0.75
1983.8,1.33,0.86
1983.8,1.34,0.82
1983.9,1.17,0.98
1983.9,1.15,1.11
1983.9,1.17,1.2
1983.9,1.08,1.28
1984,0.77,1.24
1984,0.88,1.24
1984,0.84,1.26
1984.1,0.8,1.34
1984.1,0.7,1.39
1984.1,0.7,1.44
1984.1,0.65,1.44
1984.2,0.63,1.45
1984.2,0.69,1.41
1984.2,0.7,1.46
1984.2,0.71,1.44
1984.3,0.71,1.43
1984.3,0.86,1.36
1984.3,0.87,1.35
1984.4,0.87,1.29
1984.4,0.96,1.23
1984.4,1.07,1.18
1984.4,1.17,1.19
1984.5,1.16,1.17
1984.5,1.26,1.15
1984.5,1.38,1.23
1984.5,1.41,1.24
1984.6,1.41,1.2
1984.6,1.46,1.09
1984.6,1.48,1.02
1984.7,1.56,0.95
1984.7,1.56,0.93
1984.7,1.6,0.99
1984.7,1.56,1.09
1984.8,1.57,1.09
1984.8,1.32,1.17
1984.8,1.28,1.18
1984.9,1.24,1.28
1984.9,1.26,1.23
1984.9,1.19,1.39
1984.9,1.03,1.42
1985,0.97,1.52
1985,0.95,1.56
1985,0.94,1.63
1985,0.93,1.74
1985.1,0.8,1.88
1985.1,0.67,1.92
1985.1,0.61,1.88
1985.2,0.64,1.84
1985.2,0.66,1.84
1985.2,0.74,1.82
1985.2,0.7,1.78
1985.3,0.72,1.76
1985.3,0.81,1.81
1985.3,0.92,1.74
1985.3,0.94,1.71
1985.4,0.99,1.64
1985.4,1.07,1.66
1985.4,1.15,1.59
1985.5,1.2,1.54
1985.5,1.24,1.47
1985.5,1.33,1.39
1985.5,1.36,1.29
1985.6,1.42,1.22
1985.6,1.5,1.17
1985.6,1.54,1.07
1985.6,1.54,0.99
1985.7,1.61,0.96
1985.7,1.61,0.92
1985.7,1.56,0.96
1985.8,1.46,0.99
1985.8,1.53,1.03
1985.8,1.52,1.06
1985.8,1.42,1.1
1985.9,1.29,1.22
1985.9,1.22,1.28
1985.9,0.96,1.42
1985.9,0.94,1.54
1986,0.95,1.53
1986,0.86,1.73
1986,0.73,1.76
1986.1,0.7,1.82
1986.1,0.76,1.69
1986.1,0.85,1.76
1986.1,0.8,1.86
1986.2,0.79,1.92
1986.2,0.74,1.85
1986.2,0.77,1.84
1986.2,0.82,1.82
1986.3,0.89,1.83
1986.3,0.93,1.73
1986.3,0.94,1.74
1986.4,1.01,1.7
1986.4,1.07,1.69
1986.4,1.15,1.66
1986.4,1.24,1.52
1986.5,1.28,1.41
1986.5,1.33,1.28
1986.5,1.28,1.3
1986.5,1.37,1.2
1986.6,1.46,0.95
1986.6,1.43,0.91
1986.6,1.32,0.82
1986.7,1.33,0.83
1986.7,1.37,0.91
1986.7,1.47,0.95
1986.7,1.6,0.98
1986.8,1.53,0.99
1986.8,1.46,1.01
1986.8,1.33,1.07
1986.8,1.39,1.12
1986.9,1.36,1.2
1986.9,1.27,1.34
1986.9,1.23,1.37
1987,1.09,1.38
1987,1.02,1.46
1987,0.93,1.5
1987,0.98,1.57
1987.1,0.83,1.59
1987.1,0.77,1.67
1987.1,0.79,1.71
1987.2,0.8,1.71
1987.2,0.76,1.84
1987.2,0.83,1.84
1987.2,0.79,1.84
1987.3,0.88,1.69
1987.3,0.89,1.61
1987.3,0.98,1.59
1987.3,0.97,1.58
1987.4,1.02,1.59
1987.4,1.14,1.38
1987.4,1.18,1.34
1987.5,1.21,1.24
1987.5,1.27,1.25
1987.5,1.34,1.06
1987.5,1.38,1
1987.6,1.35,0.92
1987.6,1.44,0.74
1987.6,1.4,0.74
1987.6,1.38,0.75
1987.7,1.39,0.6
1987.7,1.44,0.55
1987.7,1.44,0.55
1987.8,1.43,0.6
1987.8,1.39,0.61
1987.8,1.42,0.56
1987.8,1.34,0.74
1987.9,1.31,0.76
1987.9,1.25,0.92
1987.9,1.19,0.86
1987.9,1.04,1.02
1988,0.92,0.91
1988,0.8,1.13
1988,0.62,1.46
1988.1,0.63,1.56
1988.1,0.69,1.52
1988.1,0.7,1.47
1988.1,0.66,1.43
1988.2,0.62,1.49
1988.2,0.65,1.43
1988.2,0.63,1.44
1988.2,0.64,1.37
1988.3,0.61,1.35
1988.3,0.66,1.06
1988.3,0.73,1.09
1988.4,0.77,1.21
1988.4,0.87,1.11
1988.4,1.05,0.92
1988.4,1.11,0.81
1988.5,1.22,0.84
1988.5,1.09,0.76
1988.5,1.04,0.5
1988.5,1,0.44
1988.6,1.04,0.44
1988.6,1.19,0.39
1988.6,1.12,0.25
1988.7,1.16,0.16
1988.7,1.15,0.28
1988.7,1.19,0.34
1988.7,1.12,0.43
1988.8,1.08,0.38
1988.8,1.01,0.53
1988.8,1.02,0.58
1988.8,0.99,0.57
1988.9,0.92,0.54
1988.9,0.65,0.67
1988.9,0.63,0.62
1989,0.58,0.62
1989,0.16,0.68
1989,0.03,0.72
1989,0.26,0.78
1989.1,0.06,0.94
1989.1,0.12,1.05
1989.1,0.02,0.99
1989.1,0.22,0.91
1989.2,0.17,0.94
1989.2,0.02,1
1989.2,0.19,0.88
1989.3,0.31,0.97
1989.3,0.33,0.99
1989.3,0.35,0.98
1989.3,0.07,0.8
1989.4,0.06,0.69
1989.4,0.34,0.72
1989.4,0.46,0.36
1989.4,0.39,0.23
1989.5,0.4,0.27
1989.5,0.42,0.29
1989.5,0.66,0.23
1989.6,0.71,0.2
1989.6,0.74,0.1
1989.6,0.66,0.03
1989.6,0.68,0.12
1989.7,0.86,0.14
1989.7,0.79,0.18
1989.7,0.66,0.24
1989.7,0.39,0.14
1989.8,0.42,0.06
1989.8,0.2,0.03
1989.8,0.27,0.05
1989.9,0.31,0.18
1989.9,0.43,0.15
1989.9,0.25,0.1
1989.9,0.07,0.13
1990,0.12,0.03
1990,0.32,0.04
1990,0.42,0.06
1990.1,0.05,0.05
1990.1,0.41,0.25
1990.1,0.57,0.29
1990.1,0.71,0.34
1990.2,0.78,0.24
1990.2,0.14,0.2
1990.2,0.12,0.07
1990.2,0.01,0.09
1990.3,0.17,0.1
1990.3,0.22,0.15
1990.3,0.33,0.18
1990.4,0.36,0.23
1990.4,0.45,0.27
1990.4,0.2,0.22
1990.4,0.21,0.24
1990.5,0.38,0.16
1990.5,0.19,0
1990.5,0.11,0.21
1990.5,0.04,0.12
1990.6,0.19,0.17
1990.6,0.14,0.03
1990.6,0.19,0.14
1990.7,0.24,0.23
1990.7,0.29,0.13
1990.7,0.22,0
1990.7,0.22,0.07
1990.8,0.4,0.19
1990.8,0.4,0.11
1990.8,0.52,0.11
1990.8,0.48,0.04
1990.9,0.57,0.06
1990.9,0.46,0.13
1990.9,0.47,0.04
1991,0.51,0.14
1991,0.46,0.22
1991,0.51,0.28
1991,0.48,0.43
1991.1,0.43,0.43
1991.1,0.43,0.24
1991.1,0.39,0.31
1991.1,0.47,0.39
1991.2,0.48,0.42
1991.2,0.52,0.32
1991.2,0.35,0.15
1991.3,0.33,0.08
1991.3,0.32,0.08
1991.3,0.35,0.12
1991.3,0.31,0.13
1991.4,0.45,0.06
1991.4,0.5,0.02
1991.4,0.52,0.03
1991.4,0.57,0.1
1991.5,0.63,0.22
1991.5,0.74,0.24
1991.5,0.73,0.38
1991.6,0.75,0.44
1991.6,0.7,0.57
1991.6,0.77,0.57
1991.6,0.72,0.53
1991.7,0.76,0.7
1991.7,0.72,0.81
1991.7,0.66,0.82
1991.7,0.69,0.88
1991.8,0.74,0.85
1991.8,0.82,0.84
1991.8,0.86,0.84
1991.9,0.82,0.8
1991.9,0.81,0.8
1991.9,0.96,0.66
1991.9,0.98,0.7
1992,1.12,0.82
1992,1.02,0.69
1992,1,0.72
1992.1,1.02,0.67
1992.1,0.82,0.71
1992.1,0.7,0.63
1992.1,0.66,0.9
1992.2,0.67,0.87
1992.2,0.78,0.82
1992.2,0.92,0.75
1992.2,0.92,0.74
1992.3,0.86,0.77
1992.3,0.83,0.77
1992.3,0.76,0.83
1992.4,0.85,0.93
1992.4,0.92,0.91
1992.4,1.01,0.99
1992.4,1.01,0.94
1992.5,0.99,0.95
1992.5,1.08,0.87
1992.5,1.08,0.74
1992.5,1.11,0.94
1992.6,1.09,1.03
1992.6,1.07,1.15
1992.6,0.98,1.16
1992.7,1.01,1.07
1992.7,1.16,1.08
1992.7,1.25,1.12
1992.7,1.26,1.16
1992.8,1.19,1.23
1992.8,1.14,1.21
1992.8,1.05,1.21
1992.8,1.02,1.12
1992.9,0.96,1.15
1992.9,0.94,1.17
1992.9,0.87,1.27
1993,0.71,1.35
1993,0.61,1.47
1993,0.51,1.49
1993,0.47,1.44
1993.1,0.56,1.42
1993.1,0.54,1.45
1993.1,0.61,1.53
1993.1,0.49,1.67
1993.2,0.44,1.49
1993.2,0.44,1.55
1993.2,0.49,1.54
1993.3,0.51,1.53
1993.3,0.48,1.51
1993.3,0.5,1.45
1993.3,0.63,1.48
1993.4,0.72,1.43
1993.4,0.75,1.26
1993.4,0.8,1.22
1993.4,0.84,1.06
1993.5,0.91,1.17
1993.5,0.92,1.12
1993.5,1.08,1.1
1993.6,1,0.97
1993.6,0.98,0.99
1993.6,0.99,0.99
1993.6,1.02,0.93
1993.7,1.02,0.89
1993.7,1.03,0.81
1993.7,1.07,0.86
1993.7,1.09,0.83
1993.8,1.01,0.92
1993.8,0.89,0.9
1993.8,0.86,0.89
1993.9,0.83,0.9
1993.9,0.75,0.94
1993.9,0.68,0.96
1993.9,0.66,1.14
1994,0.58,1.17
1994,0.6,1.32
1994,0.66,1.65
1994,0.66,1.63
1994.1,0.61,1.6
1994.1,0.55,1.56
1994.1,0.52,1.6
1994.2,0.54,1.57
1994.2,0.52,1.57
1994.2,0.52,1.59
1994.2,0.53,1.61
1994.3,0.63,1.72
1994.3,0.72,1.71
1994.3,0.75,1.74
1994.4,0.82,1.54
1994.4,0.81,1.5
1994.4,0.74,1.35
1994.4,0.8,1.31
1994.5,0.83,1.21
1994.5,1,1.17
1994.5,0.92,0.9
1994.5,0.99,0.85
1994.6,0.99,0.86
1994.6,1.07,0.97
1994.6,1,0.84
1994.7,1.17,1.01
1994.7,1.23,0.86
1994.7,1.22,0.82
1994.7,1.17,0.78
1994.8,1.06,0.8
1994.8,1,0.87
1994.8,0.99,0.84
1994.8,1.01,0.91
1994.9,0.98,1
1994.9,0.96,1.08
1994.9,0.91,1.15
1995,0.86,1.24
1995,0.68,1.2
1995,0.7,1.32
1995,0.69,1.24
1995.1,0.75,1.64
1995.1,0.54,1.64
1995.1,0.55,1.57
1995.1,0.49,1.49
1995.2,0.57,1.38
1995.2,0.6,1.54
1995.2,0.65,1.72
1995.3,0.73,1.56
1995.3,0.75,1.34
1995.3,0.8,1.34
1995.3,0.79,1.38
1995.4,0.89,1.26
1995.4,0.91,1.21
1995.4,0.97,1.1
1995.4,1.08,1.14
1995.5,1.18,1.08
1995.5,1.26,1.01
1995.5,1.26,0.8
1995.6,1.18,0.7
1995.6,1.14,0.71
1995.6,1.06,0.75
1995.6,1.08,0.7
1995.7,1.25,0.71
1995.7,1.22,0.7
1995.7,1.26,0.72
1995.7,1.13,0.75
1995.8,1.13,0.75
1995.8,1.12,0.8
1995.8,1.11,0.75
1995.9,1.11,0.78
1995.9,1.05,0.87
1995.9,0.98,0.93
1995.9,0.88,0.96
1996,0.49,0.41
1996,0.56,1.39
1996,0.95,1.48
1996,0.97,1.25
1996.1,1.08,1.09
1996.1,0.83,0.95
1996.1,0.63,1.08
1996.2,0.56,1.2
1996.2,0.72,1.23
1996.2,0.75,1.33
1996.2,0.73,1.29
1996.3,0.74,1.3
1996.3,1.08,1.06
1996.3,1.06,1.03
1996.4,1.05,1.02
1996.4,0.89,0.99
1996.4,0.95,0.82
1996.4,1.03,0.8
1996.5,1.12,0.76
1996.5,1.14,0.81
1996.5,1.11,0.73
1996.5,1.08,0.67
1996.6,1.19,0.6
1996.6,1.21,0.6
1996.6,1.23,0.6
1996.7,1.14,0.57
1996.7,1.24,0.48
1996.7,1.17,0.51
1996.7,1.19,0.52
1996.8,1.14,0.64
1996.8,1.35,0.65
1996.8,1.37,0.68
1996.8,1.34,0.59
1996.9,1.18,0.62
1996.9,1.14,0.6
1996.9,1.03,0.77
1997,0.84,0.87
1997,0.77,0.92
1997,0.74,0.87
1997,0.76,0.84
1997.1,0.63,0.93
1997.1,0.57,1.03
1997.1,0.61,1.08
1997.1,0.76,1.14
1997.2,0.78,1.27
1997.2,0.78,1.36
1997.2,0.73,1.34
1997.3,0.83,1.22
1997.3,0.83,1.14
1997.3,0.78,1.08
1997.3,0.84,1.12
1997.4,0.93,1.06
1997.4,1.05,1.03
1997.4,1,0.9
1997.4,1.1,0.79
1997.5,1.06,0.71
1997.5,1.05,0.65
1997.5,1.01,0.54
1997.6,1.15,0.51
1997.6,1.28,0.44
1997.6,1.19,0.55
1997.6,1.2,0.53
1997.7,1.25,0.45
1997.7,1.28,0.47
1997.7,1.2,0.42
1997.7,1.11,0.42
1997.8,1.17,0.34
1997.8,1.22,0.27
1997.8,1.12,0.25
1997.9,1.02,0.17
1997.9,0.89,0.68
1997.9,0.98,0.77
1997.9,1.03,0.64
1998,0.98,0.5
1998,0.92,0.48
1998,0.82,0.69
1998,0.63,0.77
1998.1,0.63,0.77
1998.1,0.63,0.8
1998.1,0.48,0.91
1998.2,0.5,0.95
1998.2,0.41,0.81
1998.2,0.49,0.83
1998.2,0.48,0.67
1998.3,0.54,0.65
1998.3,0.72,0.6
1998.3,0.74,0.62
1998.3,0.96,0.83
1998.4,1.01,0.77
1998.4,1.19,0.72
1998.4,1.02,0.5
1998.5,1.14,0.43
1998.5,1.01,0.34
1998.5,1.07,0.19
1998.5,1.08,0.15
1998.6,1.16,0.21
1998.6,1.16,0.25
1998.6,1.19,0.36
1998.6,1.2,0.28
1998.7,1.27,0.22
1998.7,1.26,0.1
1998.7,1.35,0.04
1998.8,1.26,0.02
1998.8,1.21,0.01
1998.8,1.1,0.03
1998.8,0.95,0.05
1998.9,0.74,0.01
1998.9,0.64,0.27
1998.9,0.58,0.16
1998.9,0.69,0.3
1999,0.51,0.47
1999,0.53,0.73
1999,0.29,0.92
1999.1,0.39,0.9
1999.1,0.55,0.83
1999.1,0.53,0.78
1999.1,0.59,0.74
1999.2,0.24,0.77
1999.2,0.16,0.89
1999.2,0.16,0.77
1999.3,0.19,0.74
1999.3,0.38,0.61
1999.3,0.39,0.61
1999.3,0.38,0.55
1999.4,0.35,0.61
1999.4,0.49,0.48
1999.4,0.7,0.22
1999.4,0.72,0.01
1999.5,0.78,0.01
1999.5,0.77,0.09
1999.5,0.67,0.25
1999.6,0.61,0.27
1999.6,0.59,0.34
1999.6,0.71,0.45
1999.6,0.76,0.49
1999.7,0.77,0.44
1999.7,0.7,0.36
1999.7,0.58,0.3
1999.7,0.42,0.28
1999.8,0.16,0.24
1999.8,0.16,0.28
1999.8,0.11,0.01
1999.9,0.2,0.07
1999.9,0,0.1
1999.9,0.18,0.03
1999.9,0.04,0.04
2000,0.02,0.04
2000,0.1,0
2000,0.06,0.13
2000,0.16,0.01
2000.1,0.05,0.2
2000.1,0.02,0.01
2000.1,0.26,0.05
2000.2,0.38,0.34
2000.2,0.46,0.43
2000.2,0.17,0.39
2000.2,0.15,0.31
2000.3,0,0.19
2000.3,0.13,0.33
2000.3,0.24,0.27
2000.3,0.1,0.15
2000.4,0.06,0.13
2000.4,0.07,0.08
2000.4,0.12,0.12
2000.5,0.16,0.12
2000.5,0.12,0.22
2000.5,0.12,0.4
2000.5,0.22,0.46
2000.6,0.22,0.41
2000.6,0.31,0.45
2000.6,0.25,0.33
2000.6,0.24,0.4
2000.7,0.23,0.43
2000.7,0.37,0.66
2000.7,0.28,0.74
2000.8,0.1,0.62
2000.8,0.1,0.6
2000.8,0.06,0.49
2000.8,0.13,0.58
2000.9,0.3,0.53
2000.9,0.48,0.43
2000.9,0.35,0.24
2000.9,0.34,0.14
2001,0.47,0.22
2001,0.49,0.18
2001,0.76,0.17
2001.1,0.75,0.34
2001.1,1.03,0.27
2001.1,1.08,0.28
2001.1,1.03,0.14
2001.2,0.78,0.2
2001.2,0.82,0.2
2001.2,0.84,0.24
2001.2,0.94,0.36
2001.3,1,0.27
2001.3,1.05,0.07
2001.3,0.86,0.15
2001.4,0.76,0.01
2001.4,0.73,0.02
2001.4,0.69,0.22
2001.4,0.57,0.16
2001.5,0.44,0.15
2001.5,0.34,0.03
2001.5,0.28,0.34
2001.5,0.3,0.64
2001.6,0.28,0.8
2001.6,0.21,0.84
2001.6,0.07,0.54
2001.7,0.24,0.75
2001.7,0.48,0.73
2001.7,0.6,0.6
2001.7,0.59,0.69
2001.8,0.54,0.64
2001.8,0.53,0.76
2001.8,0.6,0.69
2001.9,0.5,0.69
2001.9,0.48,0.5
2001.9,0.38,0.26
2001.9,0.14,0.24
2002,0.13,0.41
2002,0.1,0.51
2002,0.08,0.73
2002,0.21,0.87
2002.1,0.17,0.76
2002.1,0.3,0.57
2002.1,0.29,0.38
2002.2,0.35,0.5
2002.2,0.34,0.53
2002.2,0.35,0.39
2002.2,0.46,0.37
2002.3,0.61,0.29
2002.3,0.53,0.69
2002.3,0.4,0.62
2002.3,0.41,0.44
2002.4,0.34,0.33
2002.4,0.36,0.22
2002.4,0.36,0.37
2002.5,0.49,0.4
2002.5,0.4,0.47
2002.5,0.42,0.7
2002.5,0.32,0.76
2002.6,0.49,0.77
2002.6,0.56,0.54
2002.6,0.63,0.32
2002.6,0.73,0.25
2002.7,0.73,0.16
2002.7,0.75,0.17
2002.7,0.7,0.11
2002.8,0.71,0.05
2002.8,0.69,0.04
2002.8,0.58,0.12
2002.8,0.59,0.15
2002.9,0.48,0.28
2002.9,0.49,0.23
2002.9,0.51,0.06
2002.9,0.63,0.23
2003,0.8,0.33
2003,0.75,0.35
2003,0.74,0.28
2003.1,0.53,0.44
2003.1,0.65,0.49
2003.1,0.48,0.44
2003.1,0.53,0.47
2003.2,0.4,0.52
2003.2,0.2,0.51
2003.2,0.19,0.51
2003.2,0.07,0.46
2003.3,0.43,0.44
2003.3,0.76,0.34
2003.3,0.55,0.54
2003.4,0.54,0.51
2003.4,0.56,0.59
2003.4,0.58,0.54
2003.4,0.53,0.56
2003.5,0.54,0.41
2003.5,0.63,0.44
2003.5,0.69,0.46
2003.5,0.74,0.51
2003.6,0.78,0.54
2003.6,0.88,0.52
2003.6,0.79,0.54
2003.7,0.75,0.55
2003.7,0.81,0.47
2003.7,0.89,0.51
2003.7,0.86,0.52
2003.8,0.79,0.57
2003.8,0.78,0.53
2003.8,0.76,0.54
2003.9,0.78,0.58
2003.9,0.86,0.56
2003.9,0.98,0.57
2003.9,0.68,0.71
2004,0.52,0.85
2004,0.48,0.96
2004,0.54,0.89
2004,0.4,0.94
2004.1,0.24,0.91
2004.1,0.14,0.99
2004.1,0.16,0.85
2004.2,0.01,0.85
2004.2,0.07,0.99
2004.2,0.1,0.99
2004.2,0.24,1.03
2004.3,0.25,0.95
2004.3,0.34,0.85
2004.3,0.49,0.82
2004.3,0.45,0.8
2004.4,0.48,0.82
2004.4,0.53,0.82
2004.4,0.64,0.71
2004.5,0.68,0.66
2004.5,0.81,0.53
2004.5,0.83,0.55
2004.5,0.81,0.45
2004.6,0.8,0.37
2004.6,0.84,0.24
2004.6,0.8,0.23
2004.6,0.73,0.23
2004.7,0.72,0.25
2004.7,0.84,0.25
2004.7,0.85,0.32
2004.8,0.76,0.35
2004.8,0.71,0.37
2004.8,0.7,0.35
2004.8,0.76,0.38
2004.9,0.75,0.39
2004.9,0.58,0.4
2004.9,0.6,0.41
2004.9,0.55,0.61
2005,0.67,0.66
2005,0.58,0.75
2005,0.38,0.96
2005.1,0.23,0.71
2005.1,0.32,0.72
2005.1,0.38,0.66
2005.1,0.47,0.8
2005.2,0.1,0.75
2005.2,0.14,0.84
2005.2,0.16,0.87
2005.2,0.23,0.83
2005.3,0.31,0.75
2005.3,0.29,0.64
2005.3,0.28,0.59
2005.4,0.3,0.55
2005.4,0.42,0.66
2005.4,0.54,0.56
2005.4,0.63,0.48
2005.5,0.65,0.4
2005.5,0.64,0.47
2005.5,0.69,0.52
2005.5,0.73,0.5
2005.6,0.76,0.43
2005.6,0.64,0.37
2005.6,0.72,0.33
2005.7,0.61,0.26
2005.7,0.6,0.32
2005.7,0.49,0.35
2005.7,0.64,0.3
2005.8,0.67,0.37
2005.8,0.6,0.39
2005.8,0.63,0.53
2005.8,0.53,0.39
2005.9,0.63,0.44
2005.9,0.6,0.6
2005.9,0.51,0.7
2006,0.48,0.73
2006,0.21,0.63
2006,0.01,0.91
2006,0.25,1.03
2006.1,0.5,1.17
2006.1,0.6,0.93
2006.1,0.43,0.74
2006.2,0.35,0.74
2006.2,0.22,0.62
2006.2,0.19,0.62
2006.2,0.17,0.56
2006.3,0.38,0.65
2006.3,0.53,0.55
2006.3,0.46,0.61
2006.3,0.49,0.63
2006.4,0.51,0.67
2006.4,0.55,0.51
2006.4,0.56,0.51
2006.5,0.56,0.5
2006.5,0.76,0.51
2006.5,0.81,0.53
2006.5,0.83,0.48
2006.6,0.84,0.46
2006.6,0.88,0.39
2006.6,0.87,0.37
2006.6,0.88,0.36
2006.7,0.9,0.34
2006.7,0.89,0.35
2006.7,0.86,0.28
2006.8,0.85,0.3
2006.8,0.85,0.41
2006.8,0.79,0.43
2006.8,0.74,0.41
2006.9,0.67,0.4
2006.9,0.7,0.52
2006.9,0.65,0.55
2006.9,0.63,0.6
2007,0.56,0.64
2007,0.59,0.75
2007,0.5,0.76
2007.1,0.47,0.77
2007.1,0.34,0.77
2007.1,0.3,0.83
2007.1,0.31,0.82
2007.2,0.3,0.89
2007.2,0.4,0.91
2007.2,0.42,0.91
2007.2,0.43,0.85
2007.3,0.38,0.78
2007.3,0.4,0.7
2007.3,0.47,0.7
2007.4,0.54,0.69
2007.4,0.59,0.64
2007.4,0.62,0.65
2007.4,0.62,0.6
2007.5,0.64,0.51
2007.5,0.66,0.47
2007.5,0.73,0.42
2007.5,0.77,0.44
2007.6,0.83,0.36
2007.6,0.83,0.31
2007.6,0.85,0.25
2007.7,0.81,0.24
2007.7,0.83,0.24
2007.7,0.8,0.25
2007.7,0.77,0.2
2007.8,0.78,0.22
2007.8,0.71,0.23
2007.8,0.68,0.34
2007.8,0.62,0.31
2007.9,0.64,0.35
2007.9,0.63,0.35
2007.9,0.57,0.44
2008,0.52,0.52
2008,0.42,0.63
2008,0.38,0.62
2008,0.36,0.62
2008.1,0.31,0.6
2008.1,0.27,0.73
2008.1,0.29,0.72
2008.2,0.28,0.76
2008.2,0.32,0.78
2008.2,0.3,0.78
2008.2,0.38,0.75
2008.3,0.37,0.81
2008.3,0.36,0.76
2008.3,0.4,0.72
2008.3,0.41,0.67
2008.4,0.46,0.67
2008.4,0.49,0.65
2008.4,0.65,0.58
2008.5,0.63,0.54
2008.5,0.65,0.51
2008.5,0.65,0.47
2008.5,0.73,0.44
2008.6,0.76,0.44
2008.6,0.79,0.45
2008.6,0.81,0.45
2008.6,0.75,0.42
2008.7,0.67,0.37
2008.7,0.71,0.3
2008.7,0.75,0.28
2008.8,0.75,0.31
2008.8,0.72,0.33
2008.8,0.76,0.34
2008.8,0.78,0.34
2008.9,0.68,0.42
2008.9,0.54,0.44
2008.9,0.54,0.48
2008.9,0.5,0.48
2009,0.5,0.68
2009,0.41,0.75
2009,0.34,0.76
2009.1,0.28,0.74
2009.1,0.26,0.72
2009.1,0.24,0.71
2009.1,0.24,0.73
2009.2,0.22,0.79
2009.2,0.16,0.8
2009.2,0.23,0.82
2009.2,0.22,0.81
2009.3,0.32,0.81
2009.3,0.31,0.79
2009.3,0.36,0.7
2009.4,0.36,0.6
2009.4,0.37,0.55
2009.4,0.38,0.56
2009.4,0.47,0.52
2009.5,0.55,0.45
2009.5,0.52,0.39
2009.5,0.54,0.39
2009.5,0.59,0.39
2009.6,0.65,0.35
2009.6,0.65,0.3
2009.6,0.65,0.29
2009.7,0.69,0.28
2009.7,0.7,0.29
2009.7,0.64,0.24
2009.7,0.69,0.27
2009.8,0.73,0.24
2009.8,0.71,0.35
2009.8,0.59,0.37
2009.8,0.53,0.41
2009.9,0.51,0.39
2009.9,0.49,0.41
2009.9,0.55,0.4
2010,0.38,0.47
2010,0.23,0.57
2010,0.18,0.6
2010,0.29,0.63
2010.1,0.32,0.64
2010.1,0.23,0.87
2010.1,0.28,0.8
2010.1,0.19,0.91
2010.2,0.17,0.65
2010.2,0.22,0.69
2010.2,0.25,0.68
2010.3,0.32,0.73
2010.3,0.28,0.58
2010.3,0.31,0.63
2010.3,0.3,0.67
2010.4,0.32,0.68
2010.4,0.41,0.55
2010.4,0.45,0.51
2010.4,0.44,0.47
2010.5,0.51,0.39
2010.5,0.49,0.39
2010.5,0.52,0.35
2010.6,0.51,0.32
2010.6,0.58,0.28
2010.6,0.58,0.25
2010.6,0.54,0.2
2010.7,0.53,0.15
2010.7,0.53,0.13
2010.7,0.52,0.18
2010.7,0.51,0.2
2010.8,0.54,0.22
2010.8,0.57,0.22
2010.8,0.51,0.18
2010.9,0.45,0.21
2010.9,0.44,0.26
2010.9,0.28,0.43
2010.9,0.14,0.51
2011,0.05,0.5
2011,0.04,0.49
2011,0.08,0.41
2011.1,0.01,0.46
2011.1,0.12,0.52
2011.1,0.09,0.58
2011.1,0.11,0.59
2011.2,0.03,0.63
2011.2,0.07,0.69
2011.2,0.05,0.48
2011.2,0.06,0.45
2011.3,0.04,0.47
2011.3,0,0.51
2011.3,0,0.51
2011.4,0.01,0.49
2011.4,0.04,0.47
2011.4,0.18,0.46
2011.4,0.23,0.45
2011.5,0.2,0.42
2011.5,0.2,0.33
2011.5,0.25,0.3
2011.5,0.28,0.29
2011.6,0.27,0.3
2011.6,0.34,0.28
2011.6,0.38,0.31
2011.7,0.35,0.29
2011.7,0.31,0.24
2011.7,0.32,0.23
2011.7,0.37,0.24
2011.8,0.32,0.27
2011.8,0.29,0.24
2011.8,0.29,0.26
2011.8,0.3,0.33
2011.9,0.26,0.36
2011.9,0.16,0.38
2011.9,0.13,0.41
2012,0.05,0.45
2012,0.07,0.49
2012,0.07,0.5
2012,0.07,0.5
2012.1,0.02,0.56
2012.1,0.02,0.66
2012.1,0.07,0.59
2012.1,0.08,0.55
2012.2,0.17,0.53
2012.2,0.08,0.6
2012.2,0.08,0.71
2012.3,0.11,0.68
2012.3,0.08,0.61
2012.3,0.08,0.49
2012.3,0.08,0.5
2012.4,0.05,0.47
2012.4,0.01,0.5
2012.4,0.05,0.42
2012.4,0.02,0.36
2012.5,0.02,0.33
2012.5,0.04,0.26
2012.5,0.05,0.23
2012.6,0.09,0.17
2012.6,0.09,0.16
2012.6,0.15,0.1
2012.6,0.06,0.09
2012.7,0.07,0.08
2012.7,0.05,0.08
2012.7,0.09,0.06
2012.7,0.02,0.09
2012.8,0,0.08
2012.8,0.01,0.03
2012.8,0.05,0.01
2012.9,0.12,0.02
2012.9,0.15,0.01
2012.9,0.13,0.16
2012.9,0.12,0.22
2013,0.16,0.25
2013,0.1,0.3
2013,0.15,0.33
2013,0.17,0.35
2013.1,0.17,0.33
2013.1,0.15,0.47
2013.1,0.2,0.36
2013.2,0.2,0.39
2013.2,0.16,0.3
2013.2,0.12,0.34
2013.2,0.09,0.25
2013.3,0.1,0.26
2013.3,0.11,0.28
2013.3,0.14,0.21
2013.4,0.13,0.16
2013.4,0.07,0.03
2013.4,0.14,0.02
2013.4,0.16,0.06
2013.5,0.15,0.08
2013.5,0.02,0.05
2013.5,0.04,0.21
2013.5,0.09,0.18
2013.6,0.1,0.14
2013.6,0.1,0.1
2013.6,0.11,0.14
2013.7,0.11,0.13
2013.7,0.14,0.14
2013.7,0.1,0.1
2013.7,0.1,0.09
2013.8,0.1,0.11
2013.8,0.13,0.13
2013.8,0.14,0.16
2013.8,0.08,0.13
2013.9,0.1,0.1
2013.9,0.07,0.17
2013.9,0.05,0.16
2014,0.03,0.14
2014,0.02,0.12
2014,0.03,0.12
2014,0.1,0.09
2014.1,0.1,0.07
2014.1,0.1,0.08
2014.1,0.03,0.07
2014.1,0.01,0.06
2014.2,0.03,0.02
2014.2,0.08,0.06
2014.2,0.09,0.06
2014.3,0.04,0.08
2014.3,0.04,0.05
2014.3,0.03,0.1
2014.3,0.03,0.11
2014.4,0.02,0.15
2014.4,0,0.16
2014.4,0.01,0.22
2014.4,0,0.22
2014.5,0.06,0.2
2014.5,0.06,0.2
2014.5,0.02,0.2
2014.6,0,0.21
2014.6,0.05,0.22
2014.6,0.06,0.21
2014.6,0.06,0.25
2014.7,0.03,0.23
2014.7,0,0.3
2014.7,0.06,0.35
2014.7,0.02,0.4
2014.8,0.01,0.37
2014.8,0.01,0.34
2014.8,0.05,0.34
2014.9,0.03,0.38
2014.9,0.06,0.44
2014.9,0.06,0.44
2014.9,0,0.44
2015,0.06,0.4
2015,0.04,0.43
2015,0.03,0.42
2015,0.09,0.45
2015.1,0.18,0.41
2015.1,0.1,0.45
2015.1,0.08,0.48
2015.2,0.08,0.51
2015.2,0.17,0.5
2015.2,0.27,0.49
2015.2,0.24,0.52
2015.3,0.15,0.56
2015.3,0.11,0.59
2015.3,0.13,0.61
2015.4,0.16,0.64
2015.4,0.15,0.66
2015.4,0.12,0.8
2015.4,0.06,0.76
2015.5,0.05,0.75
2015.5,0.05,0.74
2015.5,0.1,0.74
2015.5,0.13,0.74
2015.6,0.13,0.69
2015.6,0.12,0.66
2015.6,0.14,0.63
2015.7,0.17,0.64
2015.7,0.19,0.67
2015.7,0.19,0.68
2015.7,0.2,0.7
2015.8,0.22,0.71
2015.8,0.24,0.64
2015.8,0.26,0.67
2015.8,0.25,0.64
2015.9,0.26,0.75
2015.9,0.22,0.74
2015.9,0.2,0.84
2016,0.18,0.89
2016,0.21,0.91
2016,0.19,0.82
2016,0.23,0.86
2016.1,0.21,0.84
2016.1,0.2,0.92
2016.1,0.15,0.89
2016.1,0.18,0.91
2016.2,0.16,0.93
2016.2,0.21,0.93
2016.2,0.26,0.94
2016.3,0.28,0.93
2016.3,0.29,0.97
2016.3,0.3,0.96
2016.3,0.33,0.95
2016.4,0.36,0.92
2016.4,0.27,0.85
2016.4,0.31,0.79
2016.4,0.32,0.76
2016.5,0.33,0.73
2016.5,0.33,0.65
2016.5,0.36,0.62
2016.6,0.41,0.6
2016.6,0.37,0.54
2016.6,0.35,0.5
2016.6,0.37,0.44
2016.7,0.43,0.46
2016.7,0.43,0.42
2016.7,0.4,0.38
2016.7,0.38,0.41
2016.8,0.39,0.34
2016.8,0.35,0.44
2016.8,0.35,0.45
2016.9,0.39,0.5
2016.9,0.43,0.5
2016.9,0.4,0.61
2016.9,0.24,0.52
2017,0.22,0.59
2017,0.23,0.51
2017,0.29,0.61
2017,0.32714,0.59855
2017.1,0.30826,0.601
2017.1,0.28743,0.61676
2017.1,0.26631,0.66815
2017.2,0.25848,0.7215
2017.2,0.26316,0.74934
2017.2,0.2717,0.76677
2017.2,0.2749,0.78627
2017.3,0.2692,0.82303
2017.3,0.2551,0.85745
2017.3,0.2483,0.86782
2017.3,0.25301,0.85161
2017.4,0.2634,0.83149
2017.4,0.27078,0.83455
2017.4,0.27273,0.85166
2017.5,0.27794,0.87245
2017.5,0.28608,0.87362
2017.5,0.29815,0.85533
2017.5,0.31655,0.82309
2017.6,0.33774,0.79365
2017.6,0.3392,0.78503
2017.6,0.32585,0.77867
2017.6,0.32607,0.76903
2017.7,0.34121,0.73419
2017.7,0.35198,0.69349
2017.7,0.35109,0.65061
2017.8,0.33978,0.61703
2017.8,0.32509,0.61289
2017.8,0.32126,0.61662
2017.8,0.32974,0.59247
2017.9,0.33105,0.54385
2017.9,0.32691,0.50344
2017.9,0.3274,0.46098
2017.9,0.32314,0.43944
2018,0.3112,0.44444
2018,0.30628,0.44817
2018,0.33898,0.43248
2018.1,0.39681,0.40573
2018.1,0.42595,0.38682
2018.1,0.43274,0.3771
2018.1,0.45309,0.36673
2018.2,0.50372,0.37178
2018.2,0.54812,0.37289
2018.2,0.5801,0.37846
2018.3,0.59944,0.35283
2018.3,0.62092,0.338
2018.3,0.64624,0.37383
2018.3,0.67765,0.4129
2018.4,0.70949,0.41925
2018.4,0.70207,0.41146
2018.4,0.68292,0.43252
2018.4,0.66918,0.45506
2018.5,0.66458,0.48804
2018.5,0.6571,0.53132
2018.5,0.63921,0.55937
2018.6,0.62202,0.56568
2018.6,0.61644,0.5603
2018.6,0.61793,0.54869
2018.6,0.60321,0.549
2018.7,0.56569,0.56848
2018.7,0.54049,0.58375
2018.7,0.52962,0.55585
2018.7,0.5078,0.55202
2018.8,0.48372,0.55963
2018.8,0.4677,0.55532
2018.8,0.46308,0.55879
2018.9,0.46772,0.57167
2018.9,0.47742,0.59006
2018.9,0.47344,0.57956
2018.9,0.45415,0.55598
2019,0.45419,0.56111
2019,0.49081,0.56312
2019,0.53023,0.52742
2019,0.55126,0.52955
2019.1,0.57084,0.53197
2019.1,0.60831,0.52172
2019.1,0.63423,0.54074
2019.2,0.64228,0.56918
2019.2,0.63421,0.59398
2019.2,0.61398,0.60841
2019.2,0.60829,0.62665
2019.3,0.61005,0.63165
2019.3,0.5953,0.62761
2019.3,0.56995,0.65046
2019.3,0.54425,0.6788
2019.4,0.51567,0.71565
2019.4,0.48858,0.74855
2019.4,0.4709,0.76114
2019.5,0.45797,0.77029
2019.5,0.44673,0.77414
2019.5,0.42857,0.77964
2019.5,0.40309,0.78561
2019.6,0.37425,0.78968
2019.6,0.35179,0.81597
2019.6,0.34719,0.83962
2019.6,0.35351,0.83763
2019.7,0.35561,0.82953
2019.7,0.34819,0.82781
2019.7,0.33626,0.8399
2019.8,0.3184,0.83847
2019.8,0.30263,0.81764
2019.8,0.29868,0.78368
2019.8,0.29814,0.74636
2019.9,0.28588,0.73989
2019.9,0.26102,0.73176
2019.9,0.23446,0.70093
2019.9,0.20467,0.67676
2020,0.18225,0.6594
2020,0.17134,0.63436
2020,0.16131,0.61131
2020.1,0.15328,0.61176
2020.1,0.14539,0.61527
2020.1,0.14031,0.61024
2020.1,0.13461,0.6056
2020.2,0.1265,0.60971
2020.2,0.12409,0.61298
2020.2,0.131,0.60956
2020.3,0.1408,0.59924
2020.3,0.14582,0.58548
2020.3,0.1416,0.57137
2020.3,0.13415,0.57831
2020.4,0.12961,0.59623
2020.4,0.13304,0.60812
2020.4,0.14093,0.62016
2020.4,0.15527,0.63208
2020.5,0.17213,0.64353
2020.5,0.18375,0.64398
2020.5,0.18849,0.64849
2020.6,0.19168,0.65401
2020.6,0.1941,0.64058
2020.6,0.18976,0.61741
2020.6,0.18786,0.60068
2020.7,0.18971,0.57987
2020.7,0.19069,0.55544
2020.7,0.18708,0.5389
2020.7,0.17652,0.53358


==> Revised CLEANN/d_wso_recav.dat <==
1878.5,0.18613,0.067005,0.12535
1878.5,0.18222,0.062347,0.1211
1878.5,0.17834,0.057731,0.11689
1878.5,0.17448,0.053159,0.11271
1878.6,0.17066,0.04863,0.10857
1878.6,0.16686,0.044143,0.10447
1878.6,0.1631,0.039699,0.1004
1878.6,0.15936,0.035296,0.096359
1878.7,0.15565,0.030936,0.092357
1878.7,0.15197,0.026616,0.088389
1878.7,0.14832,0.022338,0.084455
1878.8,0.1447,0.0181,0.080555
1878.8,0.1411,0.013902,0.076688
1878.8,0.13753,0.0097445,0.072854
1878.8,0.13399,0.0056263,0.069053
1878.9,0.13048,0.0015473,0.065284
1878.9,0.12699,0.0024928,0.061547
1878.9,0.12353,0.0064945,0.057842
1878.9,0.1201,0.010458,0.054168
1879,0.11669,0.014384,0.050526
1879,0.11331,0.018272,0.046914
1879,0.10995,0.022123,0.043333
1879.1,0.10662,0.025937,0.039782
1879.1,0.10331,0.029714,0.036261
1879.1,0.10003,0.033456,0.03277
1879.1,0.096774,0.037161,0.029309
1879.2,0.093541,0.040831,0.025876
1879.2,0.090332,0.044466,0.022472
1879.2,0.087146,0.048065,0.019096
1879.3,0.083984,0.05163,0.015749
1879.3,0.080844,0.055161,0.01243
1879.3,0.077727,0.058657,0.0091377
1879.3,0.074632,0.06212,0.0058729
1879.4,0.071559,0.06555,0.0026349
1879.4,0.068508,0.068947,0.00057646
1879.4,0.065479,0.07231,0.0037616
1879.4,0.06247,0.075642,0.0069209
1879.5,0.059482,0.078941,0.010055
1879.5,0.056514,0.082209,0.013163
1879.5,0.053567,0.085445,0.016246
1879.6,0.05064,0.088651,0.019305
1879.6,0.047732,0.091825,0.02234
1879.6,0.044843,0.09497,0.02535
1879.6,0.041974,0.098084,0.028337
1879.7,0.039123,0.10117,0.031301
1879.7,0.036291,0.10422,0.034241
1879.7,0.033476,0.10725,0.037158
1879.7,0.03068,0.11025,0.040053
1879.8,0.027902,0.11321,0.042926
1879.8,0.025141,0.11615,0.045776
1879.8,0.022398,0.11907,0.048605
1879.9,0.019671,0.12195,0.051412
1879.9,0.016961,0.12481,0.054198
1879.9,0.014268,0.12764,0.056963
1879.9,0.011591,0.13044,0.059707
1880,0.0089309,0.13322,0.062431
1880,0.0062864,0.13597,0.065134
1880,0.0036577,0.13869,0.067817
1880,0.0010446,0.14139,0.07048
1880.1,0.001553,0.14406,0.073123
1880.1,0.0041354,0.1467,0.075746
1880.1,0.0067028,0.14932,0.07835
1880.2,0.0092552,0.15192,0.080935
1880.2,0.011793,0.15449,0.083501
1880.2,0.014316,0.15703,0.086048
1880.2,0.016825,0.15955,0.088575
1880.3,0.019319,0.16205,0.091085
1880.3,0.0218,0.16452,0.093575
1880.3,0.024266,0.16696,0.096047
1880.3,0.026718,0.16938,0.098501
1880.4,0.029157,0.17177,0.10094
1880.4,0.031581,0.17414,0.10335
1880.4,0.033992,0.17649,0.10575
1880.5,0.03639,0.17881,0.10813
1880.5,0.038773,0.18111,0.11049
1880.5,0.041143,0.18338,0.11284
1880.5,0.043499,0.18562,0.11516
1880.6,0.045841,0.18784,0.11747
1880.6,0.048169,0.19004,0.11975
1880.6,0.050483,0.1922,0.12202
1880.6,0.052782,0.19435,0.12427
1880.7,0.055067,0.19647,0.1265
1880.7,0.057338,0.19856,0.12871
1880.7,0.059593,0.20062,0.1309
1880.8,0.061833,0.20266,0.13307
1880.8,0.064058,0.20467,0.13522
1880.8,0.066267,0.20665,0.13735
1880.8,0.06846,0.20861,0.13946
1880.9,0.070636,0.21054,0.14155
1880.9,0.072796,0.21244,0.14362
1880.9,0.074938,0.21431,0.14566
1880.9,0.077062,0.21615,0.14768
1881,0.079167,0.21796,0.14968
1881,0.081254,0.21974,0.15165
1881,0.083321,0.22149,0.1536
1881.1,0.085367,0.22321,0.15553
1881.1,0.087393,0.22489,0.15742
1881.1,0.089397,0.22654,0.15929
1881.1,0.091378,0.22816,0.16114
1881.2,0.093335,0.22974,0.16295
1881.2,0.095268,0.23128,0.16474
1881.2,0.097174,0.23279,0.16649
1881.2,0.099053,0.23425,0.16821
1881.3,0.1009,0.23568,0.1699
1881.3,0.10272,0.23706,0.17155
1881.3,0.10451,0.23839,0.17317
1881.4,0.10627,0.23968,0.17474
1881.4,0.10799,0.24092,0.17627
1881.4,0.10967,0.24211,0.17776
1881.4,0.11131,0.24324,0.17921
1881.5,0.11291,0.24432,0.1806
1881.5,0.11446,0.24533,0.18195
1881.5,0.11597,0.24629,0.18323
1881.5,0.11743,0.24717,0.18447
1881.6,0.11883,0.24799,0.18564
1881.6,0.12018,0.24873,0.18675
1881.6,0.12147,0.2494,0.18779
1881.7,0.12269,0.24999,0.18876
1881.7,0.12386,0.2505,0.18966
1881.7,0.12495,0.25093,0.19048
1881.7,0.12598,0.25127,0.19123
1881.8,0.12693,0.25153,0.1919
1881.8,0.12783,0.25171,0.19249
1881.8,0.12865,0.25181,0.19302
1881.9,0.12942,0.25184,0.19347
1881.9,0.13014,0.25182,0.19387
1881.9,0.13082,0.25176,0.19422
1881.9,0.13148,0.25167,0.19455
1882,0.13214,0.25157,0.19486
1882,0.13282,0.2515,0.19518
1882,0.13353,0.25145,0.19552
1882,0.1344,0.25171,0.19614
1882.1,0.13536,0.25207,0.19684
1882.1,0.13642,0.25254,0.19763
1882.1,0.13758,0.2531,0.19853
1882.2,0.13884,0.25379,0.19952
1882.2,0.14021,0.25459,0.20063
1882.2,0.14169,0.25551,0.20185
1882.2,0.14329,0.25658,0.2032
1882.3,0.14501,0.25778,0.20467
1882.3,0.14684,0.25913,0.20627
1882.3,0.1488,0.26064,0.20801
1882.3,0.15089,0.2623,0.20989
1882.4,0.15311,0.26414,0.21192
1882.4,0.15547,0.26615,0.21411
1882.4,0.15795,0.26834,0.21644
1882.5,0.16058,0.27071,0.21894
1882.5,0.16334,0.27327,0.22161
1882.5,0.16625,0.27603,0.22444
1882.5,0.16929,0.27898,0.22744
1882.6,0.17248,0.28212,0.2306
1882.6,0.1758,0.28546,0.23394
1882.6,0.17927,0.289,0.23745
1882.6,0.18288,0.29273,0.24112
1882.7,0.18662,0.29665,0.24496
1882.7,0.19051,0.30075,0.24897
1882.7,0.19453,0.30504,0.25313
1882.8,0.19869,0.30949,0.25746
1882.8,0.20299,0.31412,0.26193
1882.8,0.20742,0.31891,0.26656
1882.8,0.21198,0.32385,0.27133
1882.9,0.21667,0.32893,0.27624
1882.9,0.22149,0.33415,0.28128
1882.9,0.22644,0.33949,0.28645
1882.9,0.23151,0.34496,0.29175
1883,0.23671,0.35054,0.29717
1883,0.24203,0.35623,0.3027
1883,0.24748,0.36202,0.30834
1883.1,0.25304,0.36791,0.3141
1883.1,0.25873,0.37389,0.31996
1883.1,0.26454,0.37996,0.32593
1883.1,0.27047,0.38612,0.33201
1883.2,0.27652,0.39236,0.33819
1883.2,0.28268,0.39869,0.34447
1883.2,0.28897,0.40511,0.35085
1883.2,0.29537,0.4116,0.35733
1883.3,0.30188,0.41818,0.3639
1883.3,0.30851,0.42483,0.37056
1883.3,0.31525,0.43155,0.37732
1883.4,0.3221,0.43835,0.38416
1883.4,0.32905,0.44522,0.39109
1883.4,0.3361,0.45216,0.39809
1883.4,0.34326,0.45916,0.40517
1883.5,0.35052,0.46623,0.41232
1883.5,0.35786,0.47335,0.41954
1883.5,0.36531,0.48054,0.42682
1883.5,0.37284,0.48778,0.43417
1883.6,0.38046,0.49508,0.44157
1883.6,0.38816,0.50243,0.44903
1883.6,0.39595,0.50984,0.45654
1883.7,0.40381,0.51732,0.46411
1883.7,0.41176,0.52485,0.47173
1883.7,0.41979,0.53245,0.4794
1883.7,0.42789,0.54011,0.48712
1883.8,0.43607,0.54785,0.4949
1883.8,0.44432,0.55565,0.50273
1883.8,0.45265,0.56354,0.51062
1883.9,0.46106,0.5715,0.51858
1883.9,0.46953,0.57955,0.5266
1883.9,0.47808,0.58768,0.53468
1883.9,0.4867,0.59589,0.54284
1884,0.49539,0.60418,0.55106
1884,0.50415,0.61254,0.55936
1884,0.51297,0.62098,0.56772
1884,0.52186,0.62949,0.57615
1884.1,0.5308,0.63805,0.58465
1884.1,0.53979,0.64666,0.5932
1884.1,0.54884,0.65532,0.60181
1884.2,0.55793,0.66399,0.61046
1884.2,0.56706,0.67269,0.61915
1884.2,0.57622,0.68139,0.62788
1884.2,0.58541,0.69007,0.63663
1884.3,0.59462,0.69873,0.64539
1884.3,0.60385,0.70736,0.65415
1884.3,0.61309,0.71594,0.66291
1884.3,0.62232,0.72446,0.67165
1884.4,0.63155,0.73291,0.68037
1884.4,0.64078,0.74128,0.68906
1884.4,0.64998,0.74956,0.69771
1884.5,0.65916,0.75775,0.70631
1884.5,0.66831,0.76584,0.71486
1884.5,0.67743,0.77383,0.72336
1884.5,0.68652,0.7817,0.73179
1884.6,0.69556,0.78947,0.74017
1884.6,0.70456,0.79714,0.74847
1884.6,0.7135,0.80469,0.75671
1884.6,0.7224,0.81213,0.76488
1884.7,0.73124,0.81947,0.77297
1884.7,0.74001,0.82671,0.78099
1884.7,0.74872,0.83384,0.78894
1884.8,0.75737,0.84088,0.79681
1884.8,0.76594,0.84783,0.8046
1884.8,0.77443,0.85469,0.81233
1884.8,0.78285,0.86147,0.81997
1884.9,0.79118,0.86818,0.82754
1884.9,0.79943,0.87481,0.83504
1884.9,0.8076,0.88137,0.84246
1884.9,0.81567,0.88787,0.84982
1885,0.82365,0.8943,0.8571
1885,0.83153,0.90069,0.86431
1885,0.83933,0.90701,0.87146
1885.1,0.84702,0.91329,0.87854
1885.1,0.85462,0.91951,0.88555
1885.1,0.86212,0.92568,0.89249
1885.1,0.86952,0.9318,0.89937
1885.2,0.87682,0.93787,0.90617
1885.2,0.88402,0.94388,0.91291
1885.2,0.89111,0.94982,0.91958
1885.2,0.89811,0.9557,0.92617
1885.3,0.905,0.96151,0.93268
1885.3,0.91178,0.96724,0.9391
1885.3,0.91846,0.97287,0.94544
1885.4,0.92503,0.97841,0.95169
1885.4,0.9315,0.98384,0.95783
1885.4,0.93785,0.98915,0.96387
1885.4,0.94408,0.99434,0.96979
1885.5,0.95021,0.99939,0.9756
1885.5,0.95621,1.0043,0.98128
1885.5,0.9621,1.009,0.98683
1885.5,0.96787,1.0136,0.99225
1885.6,0.97352,1.0181,0.99753
1885.6,0.97904,1.0223,1.0027
1885.6,0.98444,1.0264,1.0077
1885.7,0.98971,1.0302,1.0125
1885.7,0.99485,1.0339,1.0172
1885.7,0.99986,1.0374,1.0217
1885.7,1.0047,1.0407,1.0261
1885.8,1.0095,1.0438,1.0302
1885.8,1.0141,1.0467,1.0343
1885.8,1.0185,1.0495,1.0381
1885.8,1.0229,1.052,1.0418
1885.9,1.027,1.0543,1.0454
1885.9,1.0311,1.0565,1.0487
1885.9,1.0349,1.0584,1.0519
1886,1.0387,1.0602,1.055
1886,1.0423,1.0619,1.0579
1886,1.0457,1.0634,1.0606
1886,1.0491,1.0648,1.0632
1886.1,1.0522,1.066,1.0656
1886.1,1.0552,1.0671,1.0679
1886.1,1.0581,1.0682,1.0701
1886.2,1.0609,1.0692,1.0721
1886.2,1.0635,1.0701,1.0741
1886.2,1.066,1.0709,1.0759
1886.2,1.0683,1.0717,1.0776
1886.3,1.0706,1.0725,1.0793
1886.3,1.0727,1.0733,1.0808
1886.3,1.0747,1.074,1.0823
1886.3,1.0766,1.0748,1.0838
1886.4,1.0783,1.0755,1.0851
1886.4,1.08,1.0763,1.0864
1886.4,1.0816,1.0771,1.0877
1886.5,1.0831,1.0779,1.0889
1886.5,1.0844,1.0787,1.09
1886.5,1.0857,1.0796,1.0911
1886.5,1.087,1.0804,1.0922
1886.6,1.0881,1.0813,1.0933
1886.6,1.0892,1.0822,1.0942
1886.6,1.0901,1.0831,1.0952
1886.6,1.091,1.084,1.0961
1886.7,1.0919,1.085,1.097
1886.7,1.0927,1.0859,1.0979
1886.7,1.0934,1.0868,1.0987
1886.8,1.0941,1.0877,1.0995
1886.8,1.0947,1.0886,1.1003
1886.8,1.0952,1.0895,1.101
1886.8,1.0957,1.0904,1.1017
1886.9,1.0962,1.0913,1.1024
1886.9,1.0966,1.0921,1.103
1886.9,1.097,1.0929,1.1036
1886.9,1.0974,1.0937,1.1042
1887,1.0977,1.0944,1.1048
1887,1.0981,1.0951,1.1053
1887,1.0984,1.0958,1.1058
1887.1,1.0986,1.0964,1.1063
1887.1,1.0989,1.097,1.1068
1887.1,1.0992,1.0975,1.1073
1887.1,1.0995,1.0981,1.1077
1887.2,1.0998,1.0985,1.1082
1887.2,1.1001,1.099,1.1086
1887.2,1.1003,1.0994,1.109
1887.2,1.1006,1.0998,1.1094
1887.3,1.101,1.1002,1.1099
1887.3,1.1013,1.1005,1.1103
1887.3,1.1016,1.1009,1.1107
1887.4,1.1019,1.1012,1.1111
1887.4,1.1023,1.1016,1.1115
1887.4,1.1026,1.1019,1.1119
1887.4,1.103,1.1022,1.1122
1887.5,1.1034,1.1026,1.1126
1887.5,1.1038,1.103,1.1129
1887.5,1.1041,1.1033,1.1132
1887.5,1.1045,1.1037,1.1135
1887.6,1.1049,1.1041,1.1137
1887.6,1.1053,1.1046,1.114
1887.6,1.1056,1.105,1.1141
1887.7,1.106,1.1054,1.1143
1887.7,1.1063,1.1059,1.1144
1887.7,1.1066,1.1064,1.1145
1887.7,1.1069,1.1069,1.1145
1887.8,1.1072,1.1073,1.1145
1887.8,1.1074,1.1078,1.1144
1887.8,1.1076,1.1084,1.1143
1887.8,1.1078,1.1089,1.1141
1887.9,1.1079,1.1094,1.1139
1887.9,1.108,1.1098,1.1136
1887.9,1.108,1.1103,1.1133
1888,1.108,1.1108,1.1129
1888,1.1079,1.1112,1.1124
1888,1.1077,1.1115,1.1118
1888,1.1075,1.1119,1.1112
1888.1,1.1072,1.1121,1.1104
1888.1,1.1068,1.1123,1.1096
1888.1,1.1063,1.1123,1.1087
1888.2,1.1058,1.1123,1.1076
1888.2,1.1051,1.1122,1.1064
1888.2,1.1043,1.1119,1.1051
1888.2,1.1035,1.1115,1.1036
1888.3,1.1025,1.1109,1.1021
1888.3,1.1014,1.1102,1.1003
1888.3,1.1002,1.1093,1.0985
1888.3,1.0989,1.1082,1.0964
1888.4,1.0975,1.1069,1.0942
1888.4,1.0959,1.1054,1.0919
1888.4,1.0943,1.1037,1.0894
1888.5,1.0925,1.1018,1.0868
1888.5,1.0905,1.0998,1.084
1888.5,1.0884,1.0975,1.0811
1888.5,1.0862,1.095,1.078
1888.6,1.0839,1.0922,1.0748
1888.6,1.0814,1.0893,1.0715
1888.6,1.0788,1.0862,1.068
1888.6,1.0761,1.0829,1.0643
1888.7,1.0733,1.0794,1.0606
1888.7,1.0703,1.0757,1.0567
1888.7,1.0672,1.0718,1.0527
1888.8,1.0639,1.0677,1.0486
1888.8,1.0606,1.0634,1.0443
1888.8,1.0571,1.059,1.04
1888.8,1.0535,1.0544,1.0355
1888.9,1.0498,1.0496,1.0309
1888.9,1.046,1.0447,1.0263
1888.9,1.042,1.0397,1.0215
1888.9,1.038,1.0345,1.0167
1889,1.0338,1.0291,1.0117
1889,1.0295,1.0237,1.0067
1889,1.0251,1.0181,1.0016
1889.1,1.0207,1.0124,0.9964
1889.1,1.0161,1.0066,0.99113
1889.1,1.0114,1.0006,0.98578
1889.1,1.0066,0.99461,0.98034
1889.2,1.0017,0.98847,0.97482
1889.2,0.9967,0.98222,0.96923
1889.2,0.99161,0.97587,0.96354
1889.2,0.98642,0.96942,0.95778
1889.3,0.98113,0.96286,0.95193
1889.3,0.97574,0.9562,0.94599
1889.3,0.97025,0.94944,0.93996
1889.4,0.96467,0.94258,0.93385
1889.4,0.95899,0.93562,0.92765
1889.4,0.95322,0.92856,0.92136
1889.4,0.94735,0.92141,0.91498
1889.5,0.94139,0.91416,0.90852
1889.5,0.93533,0.90683,0.90198
1889.5,0.92919,0.89942,0.89536
1889.5,0.92295,0.89192,0.88866
1889.6,0.91663,0.88435,0.88189
1889.6,0.91023,0.87671,0.87505
1889.6,0.90374,0.86902,0.86814
1889.7,0.89716,0.86126,0.86118
1889.7,0.89051,0.85346,0.85416
1889.7,0.88377,0.84563,0.8471
1889.7,0.87696,0.83776,0.84
1889.8,0.87007,0.82987,0.83286
1889.8,0.8631,0.82196,0.82569
1889.8,0.85606,0.81404,0.81851
1889.8,0.84896,0.80613,0.8113
1889.9,0.84178,0.79822,0.80409
1889.9,0.83454,0.79031,0.79688
1889.9,0.82724,0.78243,0.78967
1890,0.81988,0.77456,0.78246
1890,0.81247,0.76671,0.77525
1890,0.805,0.75888,0.76806
1890,0.79748,0.75107,0.76086
1890.1,0.78991,0.74328,0.75367
1890.1,0.7823,0.73551,0.74648
1890.1,0.77465,0.72775,0.73929
1890.1,0.76696,0.72001,0.73209
1890.2,0.75925,0.71229,0.72489
1890.2,0.7515,0.70458,0.71768
1890.2,0.74374,0.69689,0.71046
1890.3,0.73595,0.68922,0.70323
1890.3,0.72816,0.68156,0.696
1890.3,0.72035,0.67393,0.68876
1890.3,0.71254,0.66633,0.68153
1890.4,0.70474,0.65877,0.67429
1890.4,0.69694,0.65124,0.66706
1890.4,0.68915,0.64377,0.65985
1890.4,0.68138,0.63635,0.65265
1890.5,0.67363,0.629,0.64548
1890.5,0.6659,0.62171,0.63834
1890.5,0.65819,0.6145,0.63123
1890.6,0.65052,0.60738,0.62418
1890.6,0.64288,0.60034,0.61717
1890.6,0.63527,0.59339,0.61023
1890.6,0.62771,0.58654,0.60335
1890.7,0.62018,0.57979,0.59653
1890.7,0.6127,0.57314,0.5898
1890.7,0.60526,0.56659,0.58314
1890.7,0.59787,0.56014,0.57656
1890.8,0.59054,0.55379,0.57006
1890.8,0.58326,0.54754,0.56366
1890.8,0.57604,0.54138,0.55733
1890.9,0.56887,0.53533,0.5511
1890.9,0.56178,0.52936,0.54495
1890.9,0.55475,0.52349,0.53889
1890.9,0.54779,0.51771,0.53292
1891,0.54091,0.51202,0.52704
1891,0.53411,0.50643,0.52126
1891,0.52739,0.50092,0.51556
1891.1,0.52077,0.4955,0.50996
1891.1,0.51424,0.49018,0.50445
1891.1,0.50782,0.48494,0.49904
1891.1,0.5015,0.4798,0.49373
1891.2,0.4953,0.47476,0.48853
1891.2,0.48921,0.46982,0.48342
1891.2,0.48324,0.46498,0.47843
1891.2,0.47739,0.46024,0.47354
1891.3,0.47168,0.45561,0.46876
1891.3,0.46609,0.4511,0.46409
1891.3,0.46063,0.44671,0.45955
1891.4,0.45531,0.44244,0.45512
1891.4,0.45012,0.4383,0.45081
1891.4,0.44507,0.4343,0.44663
1891.4,0.44016,0.43045,0.44257
1891.5,0.43539,0.42674,0.43865
1891.5,0.43075,0.42319,0.43485
1891.5,0.42626,0.4198,0.43119
1891.5,0.4219,0.41658,0.42767
1891.6,0.41768,0.41353,0.42428
1891.6,0.4136,0.41066,0.42103
1891.6,0.40965,0.40797,0.41792
1891.7,0.40585,0.40547,0.41495
1891.7,0.40218,0.40316,0.41212
1891.7,0.39865,0.40104,0.40944
1891.7,0.39526,0.39911,0.40689
1891.8,0.392,0.39738,0.40449
1891.8,0.38889,0.39584,0.40222
1891.8,0.38591,0.39449,0.40008
1891.8,0.38306,0.39334,0.39807
1891.9,0.38035,0.39238,0.39619
1891.9,0.37777,0.3916,0.39444
1891.9,0.37532,0.391,0.3928
1892,0.373,0.39058,0.39128
1892,0.3708,0.39034,0.38987
1892,0.36873,0.39026,0.38857
1892,0.36678,0.39035,0.38737
1892.1,0.36494,0.39059,0.38628
1892.1,0.36322,0.39099,0.38529
1892.1,0.36161,0.39153,0.3844
1892.1,0.3601,0.39221,0.3836
1892.2,0.3587,0.39302,0.3829
1892.2,0.35739,0.39396,0.38229
1892.2,0.35617,0.39502,0.38177
1892.3,0.35504,0.3962,0.38134
1892.3,0.35399,0.39749,0.38099
1892.3,0.35301,0.39888,0.38073
1892.3,0.3521,0.40038,0.38054
1892.4,0.35126,0.40196,0.38044
1892.4,0.35047,0.40364,0.38042
1892.4,0.34973,0.40539,0.38047
1892.4,0.34904,0.40723,0.38059
1892.5,0.34838,0.40913,0.38077
1892.5,0.34776,0.4111,0.38103
1892.5,0.34716,0.41312,0.38133
1892.6,0.34657,0.41518,0.38169
1892.6,0.346,0.41728,0.3821
1892.6,0.34544,0.4194,0.38254
1892.6,0.34487,0.42152,0.383
1892.7,0.34429,0.42365,0.38347
1892.7,0.34369,0.42575,0.38395
1892.7,0.34307,0.42783,0.38441
1892.7,0.34242,0.42985,0.38484
1892.8,0.34172,0.4318,0.38523
1892.8,0.34098,0.43367,0.38556
1892.8,0.34018,0.43544,0.38582
1892.9,0.33931,0.43709,0.38598
1892.9,0.33837,0.4386,0.38604
1892.9,0.33735,0.43995,0.38598
1892.9,0.33623,0.44113,0.38578
1893,0.33501,0.44213,0.38544
1893,0.33369,0.44291,0.38493
1893,0.33224,0.44348,0.38425
1893,0.33067,0.44381,0.38339
1893.1,0.32897,0.44389,0.38234
1893.1,0.32713,0.44371,0.3811
1893.1,0.32514,0.44327,0.37965
1893.2,0.323,0.44255,0.378
1893.2,0.3207,0.44155,0.37615
1893.2,0.31824,0.44026,0.3741
1893.2,0.3156,0.43869,0.37185
1893.3,0.3128,0.43683,0.3694
1893.3,0.30982,0.43469,0.36676
1893.3,0.30667,0.43226,0.36393
1893.4,0.30333,0.42954,0.36092
1893.4,0.29983,0.42654,0.35772
1893.4,0.29614,0.42326,0.35435
1893.4,0.29228,0.4197,0.35081
1893.5,0.28824,0.41586,0.34709
1893.5,0.28403,0.41173,0.34319
1893.5,0.27964,0.40733,0.33912
1893.5,0.27509,0.40265,0.33486
1893.6,0.27037,0.39769,0.33042
1893.6,0.26548,0.39245,0.32579
1893.6,0.26043,0.38694,0.32097
1893.7,0.25523,0.38115,0.31595
1893.7,0.24987,0.37509,0.31073
1893.7,0.24437,0.36877,0.30532
1893.7,0.23873,0.36219,0.29972
1893.8,0.23295,0.35537,0.29393
1893.8,0.22705,0.34831,0.28794
1893.8,0.22102,0.34102,0.28178
1893.8,0.21488,0.33352,0.27545
1893.9,0.20863,0.32583,0.26894
1893.9,0.20228,0.31795,0.26229
1893.9,0.19582,0.30991,0.25548
1894,0.18927,0.3017,0.24854
1894,0.18262,0.29336,0.24147
1894,0.17589,0.28489,0.23429
1894,0.16907,0.27631,0.22699
1894.1,0.16217,0.26762,0.21958
1894.1,0.1552,0.25884,0.21208
1894.1,0.14814,0.24997,0.20448
1894.1,0.14101,0.24103,0.1968
1894.2,0.13381,0.23202,0.18903
1894.2,0.12655,0.22294,0.18119
1894.2,0.11921,0.21381,0.17328
1894.3,0.11181,0.20463,0.1653
1894.3,0.10435,0.1954,0.15725
1894.3,0.096833,0.18612,0.14914
1894.3,0.089256,0.17679,0.14097
1894.4,0.081624,0.16742,0.13274
1894.4,0.073939,0.158,0.12446
1894.4,0.066205,0.14853,0.11612
1894.4,0.058423,0.13902,0.10772
1894.5,0.050596,0.12945,0.099275
1894.5,0.042727,0.11982,0.09077
1894.5,0.034818,0.11013,0.082208
1894.6,0.026874,0.10038,0.073588
1894.6,0.018895,0.090541,0.064907
1894.6,0.010886,0.080625,0.056163
1894.6,0.0028501,0.070618,0.047353
1894.7,0.005211,0.060513,0.038474
1894.7,0.013294,0.050299,0.029522
1894.7,0.021395,0.039967,0.020492
1894.7,0.029513,0.029506,0.01138
1894.8,0.037643,0.018906,0.0021809
1894.8,0.045783,0.0081551,0.0071111
1894.8,0.053929,0.0027575,0.016501
1894.9,0.062081,0.013843,0.025996
1894.9,0.070235,0.025111,0.0356
1894.9,0.078389,0.036572,0.045319
1894.9,0.086543,0.048235,0.055158
1895,0.094694,0.060108,0.065123
1895,0.10284,0.072196,0.075217
1895,0.11099,0.084505,0.085443
1895,0.11913,0.097038,0.095804
1895.1,0.12726,0.1098,0.1063
1895.1,0.13539,0.12278,0.11693
1895.1,0.14351,0.13598,0.12769
1895.2,0.15162,0.1494,0.13859
1895.2,0.15972,0.16304,0.14961
1895.2,0.16782,0.17688,0.16075
1895.2,0.17589,0.19091,0.17201
1895.3,0.18396,0.20513,0.18338
1895.3,0.192,0.21952,0.19485
1895.3,0.20002,0.23408,0.20641
1895.4,0.20802,0.24877,0.21805
1895.4,0.216,0.2636,0.22976
1895.4,0.22394,0.27855,0.24154
1895.4,0.23185,0.29359,0.25336
1895.5,0.23973,0.30872,0.26523
1895.5,0.24756,0.32393,0.27714
1895.5,0.25536,0.33918,0.28906
1895.5,0.26311,0.35447,0.301
1895.6,0.27082,0.36979,0.31295
1895.6,0.27847,0.38511,0.32489
1895.6,0.28606,0.40042,0.33681
1895.7,0.2936,0.41571,0.34871
1895.7,0.30107,0.43096,0.36058
1895.7,0.30847,0.44615,0.3724
1895.7,0.3158,0.46128,0.38416
1895.8,0.32306,0.47633,0.39586
1895.8,0.33023,0.49127,0.40749
1895.8,0.33731,0.50611,0.41902
1895.8,0.3443,0.52081,0.43046
1895.9,0.3512,0.53537,0.44179
1895.9,0.35799,0.54978,0.45299
1895.9,0.36468,0.56401,0.46405
1896,0.37126,0.57806,0.47497
1896,0.37773,0.59191,0.48572
1896,0.38408,0.60554,0.49631
1896,0.39032,0.61894,0.50671
1896.1,0.39643,0.6321,0.51692
1896.1,0.40241,0.645,0.52692
1896.1,0.40826,0.65764,0.53672
1896.1,0.41399,0.67,0.54629
1896.2,0.41958,0.68208,0.55564
1896.2,0.42503,0.69385,0.56475
1896.2,0.43036,0.70532,0.57362
1896.3,0.43554,0.71648,0.58225
1896.3,0.44059,0.72731,0.59063
1896.3,0.4455,0.73782,0.59876
1896.3,0.45028,0.74801,0.60665
1896.4,0.45492,0.75786,0.61428
1896.4,0.45942,0.76737,0.62165
1896.4,0.46379,0.77655,0.62878
1896.4,0.46803,0.78539,0.63566
1896.5,0.47214,0.79389,0.64229
1896.5,0.47611,0.80206,0.64868
1896.5,0.47996,0.80988,0.65482
1896.6,0.48368,0.81736,0.66072
1896.6,0.48728,0.82451,0.66639
1896.6,0.49075,0.83131,0.67182
1896.6,0.49409,0.83777,0.67702
1896.7,0.49732,0.84389,0.68199
1896.7,0.50043,0.84965,0.68673
1896.7,0.50343,0.85507,0.69123
1896.7,0.5063,0.86014,0.69551
1896.8,0.50907,0.86484,0.69956
1896.8,0.51172,0.86917,0.70337
1896.8,0.51426,0.87314,0.70695
1896.9,0.51669,0.87672,0.71029
1896.9,0.51901,0.87991,0.71339
1896.9,0.52122,0.88271,0.71624
1896.9,0.52333,0.8851,0.71883
1897,0.52532,0.88708,0.72117
1897,0.52721,0.88864,0.72325
1897,0.52899,0.88978,0.72507
1897,0.53067,0.89049,0.72662
1897.1,0.53224,0.89078,0.7279
1897.1,0.53371,0.89064,0.72892
1897.1,0.53507,0.89007,0.72967
1897.2,0.53634,0.88908,0.73016
1897.2,0.53751,0.88768,0.73038
1897.2,0.53858,0.88586,0.73034
1897.2,0.53956,0.88363,0.73004
1897.3,0.54045,0.88101,0.72948
1897.3,0.54125,0.87799,0.72867
1897.3,0.54197,0.8746,0.72761
1897.3,0.54259,0.87083,0.72631
1897.4,0.54314,0.8667,0.72477
1897.4,0.5436,0.86222,0.723
1897.4,0.54397,0.85739,0.721
1897.5,0.54427,0.85222,0.71877
1897.5,0.54449,0.84673,0.71633
1897.5,0.54462,0.84092,0.71368
1897.5,0.54468,0.8348,0.71082
1897.6,0.54466,0.82839,0.70775
1897.6,0.54457,0.82168,0.70448
1897.6,0.5444,0.8147,0.70102
1897.6,0.54416,0.80744,0.69737
1897.7,0.54384,0.79993,0.69354
1897.7,0.54346,0.79217,0.68952
1897.7,0.54301,0.78418,0.68533
1897.8,0.54251,0.77596,0.68098
1897.8,0.54194,0.76754,0.67646
1897.8,0.54132,0.75892,0.67179
1897.8,0.54064,0.75011,0.66698
1897.9,0.53993,0.74113,0.66204
1897.9,0.53916,0.73199,0.65697
1897.9,0.53836,0.72271,0.65177
1897.9,0.53752,0.7133,0.64647
1898,0.53665,0.70376,0.64107
1898,0.53574,0.69412,0.63557
1898,0.53481,0.68438,0.62998
1898.1,0.53384,0.67456,0.62432
1898.1,0.53285,0.66467,0.61858
1898.1,0.53183,0.65473,0.61277
1898.1,0.53077,0.64473,0.60691
1898.2,0.52969,0.6347,0.601
1898.2,0.52858,0.62464,0.59504
1898.2,0.52744,0.61457,0.58904
1898.3,0.52627,0.60449,0.58301
1898.3,0.52506,0.59441,0.57695
1898.3,0.52382,0.58434,0.57087
1898.3,0.52254,0.57429,0.56477
1898.4,0.52122,0.56426,0.55866
1898.4,0.51987,0.55427,0.55253
1898.4,0.51847,0.5443,0.54639
1898.4,0.51703,0.53437,0.54025
1898.5,0.51554,0.52448,0.5341
1898.5,0.51401,0.51463,0.52795
1898.5,0.51243,0.50481,0.52179
1898.6,0.51081,0.49504,0.51563
1898.6,0.50914,0.4853,0.50946
1898.6,0.50742,0.4756,0.50329
1898.6,0.50566,0.46594,0.49712
1898.7,0.50385,0.45631,0.49095
1898.7,0.502,0.44672,0.48477
1898.7,0.5001,0.43717,0.4786
1898.7,0.49816,0.42765,0.47242
1898.8,0.49618,0.41817,0.46625
1898.8,0.49416,0.40874,0.46008
1898.8,0.4921,0.39934,0.45392
1898.9,0.49001,0.39,0.44777
1898.9,0.48788,0.38071,0.44164
1898.9,0.48571,0.37147,0.43552
1898.9,0.48352,0.3623,0.42943
1899,0.48129,0.3532,0.42336
1899,0.47903,0.34418,0.41733
1899,0.47673,0.33524,0.41133
1899,0.47441,0.32639,0.40537
1899.1,0.47204,0.31763,0.39944
1899.1,0.46965,0.30898,0.39357
1899.1,0.46721,0.30045,0.38773
1899.2,0.46473,0.29202,0.38195
1899.2,0.46221,0.28373,0.37622
1899.2,0.45965,0.27556,0.37055
1899.2,0.45705,0.26754,0.36493
1899.3,0.45439,0.25967,0.35937
1899.3,0.45169,0.25196,0.35388
1899.3,0.44894,0.24441,0.34846
1899.3,0.44615,0.23704,0.34311
1899.4,0.4433,0.22986,0.33784
1899.4,0.44041,0.22287,0.33266
1899.4,0.43747,0.21609,0.32757
1899.5,0.43449,0.20951,0.32257
1899.5,0.43146,0.20316,0.31768
1899.5,0.4284,0.19703,0.31289
1899.5,0.4253,0.19112,0.30821
1899.6,0.42217,0.18545,0.30365
1899.6,0.41901,0.18001,0.2992
1899.6,0.41583,0.1748,0.29487
1899.6,0.41262,0.16983,0.29066
1899.7,0.4094,0.16509,0.28657
1899.7,0.40616,0.16058,0.28259
1899.7,0.40291,0.1563,0.27874
1899.8,0.39966,0.15225,0.275
1899.8,0.39641,0.14843,0.27137
1899.8,0.39315,0.14483,0.26787
1899.8,0.38991,0.14146,0.26447
1899.9,0.38667,0.13831,0.26119
1899.9,0.38344,0.13538,0.25802
1899.9,0.38023,0.13267,0.25497
1899.9,0.37703,0.13018,0.25202
1900,0.37386,0.12791,0.24919
1900,0.37071,0.12586,0.24647
1900,0.36759,0.12403,0.24386
1900.1,0.3645,0.12242,0.24137
1900.1,0.36143,0.12102,0.239
1900.1,0.3584,0.11984,0.23674
1900.1,0.35541,0.11887,0.2346
1900.2,0.35245,0.1181,0.23259
1900.2,0.34952,0.11754,0.23069
1900.2,0.34664,0.11718,0.22891
1900.3,0.3438,0.117,0.22725
1900.3,0.34099,0.117,0.22571
1900.3,0.33823,0.11716,0.22427
1900.3,0.3355,0.11748,0.22294
1900.4,0.33282,0.11793,0.22172
1900.4,0.33017,0.1185,0.22059
1900.4,0.32756,0.11917,0.21954
1900.4,0.32498,0.11994,0.21857
1900.5,0.32244,0.12077,0.21766
1900.5,0.31993,0.12167,0.21681
1900.5,0.31745,0.1226,0.21601
1900.6,0.315,0.12357,0.21524
1900.6,0.31258,0.12456,0.2145
1900.6,0.31017,0.12554,0.21378
1900.6,0.30778,0.12653,0.21307
1900.7,0.30541,0.12749,0.21236
1900.7,0.30305,0.12842,0.21163
1900.7,0.30069,0.12932,0.21089
1900.7,0.29834,0.13016,0.21013
1900.8,0.29599,0.13095,0.20933
1900.8,0.29364,0.13167,0.20849
1900.8,0.29128,0.13232,0.20761
1900.9,0.2889,0.13289,0.20667
1900.9,0.28651,0.13338,0.20568
1900.9,0.2841,0.13377,0.20463
1900.9,0.28167,0.13407,0.20352
1901,0.27921,0.13427,0.20234
1901,0.27673,0.13437,0.20109
1901,0.27421,0.13437,0.19977
1901,0.27166,0.13426,0.19837
1901.1,0.26907,0.13404,0.19691
1901.1,0.26645,0.13372,0.19537
1901.1,0.26378,0.13329,0.19375
1901.2,0.26108,0.13275,0.19205
1901.2,0.25833,0.13209,0.19029
1901.2,0.25554,0.13132,0.18844
1901.2,0.2527,0.13044,0.18651
1901.3,0.24982,0.12943,0.18451
1901.3,0.24689,0.1283,0.18243
1901.3,0.24392,0.12705,0.18027
1901.3,0.2409,0.12568,0.17803
1901.4,0.23784,0.12418,0.17572
1901.4,0.23473,0.12255,0.17332
1901.4,0.23158,0.12079,0.17084
1901.5,0.22838,0.11891,0.16829
1901.5,0.22515,0.11689,0.16565
1901.5,0.22187,0.11474,0.16294
1901.5,0.21856,0.11247,0.16015
1901.6,0.21522,0.11007,0.15729
1901.6,0.21184,0.10754,0.15434
1901.6,0.20842,0.10489,0.15133
1901.6,0.20498,0.10212,0.14824
1901.7,0.2015,0.09922,0.14508
1901.7,0.198,0.096205,0.14185
1901.7,0.19446,0.093075,0.13855
1901.8,0.1909,0.08983,0.13518
1901.8,0.18732,0.086475,0.13175
1901.8,0.18371,0.08301,0.12826
1901.8,0.18008,0.079438,0.12471
1901.9,0.17642,0.075762,0.12109
1901.9,0.17274,0.071982,0.11742
1901.9,0.16905,0.0681,0.11369
1901.9,0.16533,0.064118,0.10991
1902,0.16159,0.060037,0.10606
1902,0.15784,0.055858,0.10217
1902,0.15406,0.051581,0.098217
1902.1,0.15027,0.047209,0.094211
1902.1,0.14647,0.042741,0.090152
1902.1,0.14264,0.038179,0.086039
1902.1,0.1388,0.033526,0.081874
1902.2,0.13494,0.028781,0.077656
1902.2,0.13107,0.023947,0.073388
1902.2,0.12718,0.019027,0.069069
1902.2,0.12327,0.014023,0.064702
1902.3,0.11935,0.0089383,0.060287
1902.3,0.11541,0.003776,0.055827
1902.3,0.11146,0.0014597,0.051322
1902.4,0.10749,0.0067642,0.046776
1902.4,0.10351,0.012133,0.04219
1902.4,0.099509,0.01756,0.037566
1902.4,0.095494,0.023039,0.032909
1902.5,0.091464,0.028565,0.028219
1902.5,0.087419,0.03413,0.023502
1902.5,0.083359,0.039726,0.01876
1902.5,0.079284,0.045347,0.013997
1902.6,0.075195,0.050984,0.0092177
1902.6,0.071093,0.056627,0.0044257
1902.6,0.066977,0.062269,0.00037404
1902.7,0.062849,0.067901,0.0051767
1902.7,0.05871,0.073512,0.0099769
1902.7,0.054561,0.079093,0.014769
1902.7,0.050404,0.084635,0.019547
1902.8,0.04624,0.090127,0.024306
1902.8,0.042073,0.095561,0.029038
1902.8,0.037903,0.10093,0.033739
1902.9,0.033735,0.10622,0.038401
1902.9,0.029569,0.11142,0.043018
1902.9,0.02541,0.11653,0.047586
1902.9,0.02126,0.12153,0.052097
1903,0.017122,0.12643,0.056547
1903,0.013,0.13121,0.060931
1903,0.0088969,0.13587,0.065243
1903,0.0048159,0.1404,0.06948
1903.1,0.00076046,0.1448,0.073637
1903.1,0.0032661,0.14907,0.077711
1903.1,0.0072605,0.1532,0.081701
1903.2,0.01122,0.1572,0.085603
1903.2,0.01514,0.16105,0.089416
1903.2,0.019019,0.16477,0.093138
1903.2,0.022853,0.16835,0.09677
1903.3,0.02664,0.1718,0.10031
1903.3,0.030376,0.17511,0.10376
1903.3,0.034059,0.17829,0.10712
1903.3,0.037688,0.18134,0.11039
1903.4,0.041259,0.18428,0.11357
1903.4,0.044771,0.18709,0.11667
1903.4,0.048221,0.1898,0.11969
1903.5,0.05161,0.19239,0.12262
1903.5,0.054934,0.19489,0.12548
1903.5,0.058194,0.19729,0.12826
1903.5,0.061388,0.19961,0.13097
1903.6,0.064515,0.20184,0.13361
1903.6,0.067577,0.20399,0.13618
1903.6,0.070572,0.20608,0.13868
1903.6,0.073501,0.20809,0.14113
1903.7,0.076364,0.21005,0.14351
1903.7,0.079163,0.21196,0.14584
1903.7,0.081898,0.21381,0.14812
1903.8,0.084571,0.21561,0.15034
1903.8,0.087183,0.21737,0.15251
1903.8,0.089735,0.21909,0.15463
1903.8,0.09223,0.22077,0.15671
1903.9,0.094667,0.22241,0.15874
1903.9,0.097048,0.22401,0.16072
1903.9,0.099373,0.22557,0.16265
1903.9,0.10164,0.22709,0.16454
1904,0.10385,0.22857,0.16638
1904,0.10601,0.23001,0.16817
1904,0.10811,0.2314,0.16991
1904.1,0.11015,0.23275,0.17159
1904.1,0.11213,0.23404,0.17323
1904.1,0.11405,0.23528,0.1748
1904.1,0.11591,0.23646,0.17633
1904.2,0.11772,0.23759,0.17779
1904.2,0.11947,0.23865,0.1792
1904.2,0.12116,0.23966,0.18055
1904.2,0.12279,0.2406,0.18185
1904.3,0.12437,0.24147,0.18307
1904.3,0.12588,0.24228,0.18424
1904.3,0.12734,0.24303,0.18534
1904.4,0.12873,0.24371,0.18638
1904.4,0.13006,0.24433,0.18735
1904.4,0.13133,0.24489,0.18825
1904.4,0.13253,0.24539,0.18909
1904.5,0.13366,0.24584,0.18985
1904.5,0.13473,0.24623,0.19055
1904.5,0.13572,0.24658,0.19118
1904.5,0.13663,0.24688,0.19175
1904.6,0.13748,0.24714,0.19225
1904.6,0.13825,0.24736,0.1927
1904.6,0.13896,0.24755,0.19309
1904.7,0.13959,0.24771,0.19342
1904.7,0.14015,0.24785,0.19371
1904.7,0.14065,0.24797,0.19395
1904.7,0.14109,0.24807,0.19415
1904.8,0.14147,0.24816,0.19431
1904.8,0.14181,0.24823,0.19445
1904.8,0.1421,0.2483,0.19456
1904.9,0.14236,0.24835,0.19465
1904.9,0.14258,0.2484,0.19473
1904.9,0.14279,0.24845,0.1948
1904.9,0.14298,0.24849,0.19486
1905,0.14315,0.24852,0.19491
1905,0.14333,0.24855,0.19497
1905,0.14351,0.24857,0.19503
1905,0.1437,0.24859,0.19511
1905.1,0.14391,0.2486,0.19519
1905.1,0.14414,0.24861,0.19529
1905.1,0.14441,0.24861,0.1954
1905.2,0.1447,0.24861,0.19554
1905.2,0.14504,0.24861,0.1957
1905.2,0.14543,0.2486,0.19589
1905.2,0.14587,0.24859,0.19611
1905.3,0.14636,0.24858,0.19636
1905.3,0.14692,0.24858,0.19665
1905.3,0.14754,0.24858,0.19698
1905.3,0.14823,0.24858,0.19736
1905.4,0.149,0.2486,0.19778
1905.4,0.14985,0.24864,0.19825
1905.4,0.15077,0.24869,0.19878
1905.5,0.15178,0.24877,0.19937
1905.5,0.15288,0.24887,0.20002
1905.5,0.15406,0.24901,0.20073
1905.5,0.15534,0.24918,0.20151
1905.6,0.15672,0.24939,0.20236
1905.6,0.15819,0.24964,0.20328
1905.6,0.15976,0.24995,0.20428
1905.6,0.16143,0.2503,0.20536
1905.7,0.1632,0.25072,0.20652
1905.7,0.16507,0.2512,0.20777
1905.7,0.16704,0.25174,0.2091
1905.8,0.16912,0.25236,0.21052
1905.8,0.1713,0.25306,0.21204
1905.8,0.17358,0.25384,0.21364
1905.8,0.17597,0.25471,0.21534
1905.9,0.17845,0.25567,0.21714
1905.9,0.18105,0.25673,0.21904
1905.9,0.18374,0.2579,0.22104
1905.9,0.18654,0.25917,0.22314
1906,0.18944,0.26056,0.22535
1906,0.19243,0.26208,0.22767
1906,0.19553,0.26371,0.2301
1906.1,0.19872,0.26548,0.23264
1906.1,0.20201,0.26739,0.23529
1906.1,0.20539,0.26944,0.23807
1906.1,0.20887,0.27163,0.24095
1906.2,0.21245,0.27397,0.24396
1906.2,0.21612,0.27646,0.2471
1906.2,0.21989,0.27911,0.25035
1906.2,0.22375,0.28191,0.25374
1906.3,0.22772,0.28487,0.25725
1906.3,0.23178,0.288,0.2609
1906.3,0.23594,0.29128,0.26468
1906.4,0.24021,0.29474,0.26859
1906.4,0.24458,0.29835,0.27264
1906.4,0.24906,0.30213,0.27682
1906.4,0.25365,0.30607,0.28114
1906.5,0.25835,0.31017,0.2856
1906.5,0.26316,0.31443,0.29019
1906.5,0.26809,0.31885,0.29491
1906.5,0.27314,0.32342,0.29977
1906.6,0.2783,0.32814,0.30476
1906.6,0.28358,0.33301,0.30989
1906.6,0.28898,0.33803,0.31514
1906.7,0.29451,0.34319,0.32053
1906.7,0.30015,0.34849,0.32605
1906.7,0.30592,0.35393,0.33169
1906.7,0.31181,0.35951,0.33747
1906.8,0.31783,0.36522,0.34337
1906.8,0.32397,0.37107,0.34939
1906.8,0.33024,0.37705,0.35555
1906.8,0.33663,0.38316,0.36183
1906.9,0.34315,0.3894,0.36824
1906.9,0.34979,0.39577,0.37477
1906.9,0.35656,0.40227,0.38143
1907,0.36346,0.40891,0.38822
1907,0.37048,0.41567,0.39513
1907,0.37763,0.42257,0.40217
1907,0.3849,0.42961,0.40933
1907.1,0.3923,0.43677,0.41661
1907.1,0.39984,0.44407,0.42402
1907.1,0.40749,0.4515,0.43156
1907.2,0.41528,0.45907,0.43921
1907.2,0.42319,0.46677,0.44698
1907.2,0.43123,0.4746,0.45487
1907.2,0.43939,0.48256,0.46287
1907.3,0.44768,0.49064,0.47099
1907.3,0.45609,0.49885,0.47921
1907.3,0.46462,0.50718,0.48754
1907.3,0.47326,0.51564,0.49597
1907.4,0.48202,0.5242,0.50451
1907.4,0.49089,0.53288,0.51313
1907.4,0.49987,0.54166,0.52185
1907.5,0.50895,0.55054,0.53066
1907.5,0.51813,0.55952,0.53955
1907.5,0.5274,0.56859,0.54851
1907.5,0.53677,0.57774,0.55756
1907.6,0.54622,0.58697,0.56667
1907.6,0.55575,0.59626,0.57586
1907.6,0.56535,0.60562,0.5851
1907.6,0.57503,0.61502,0.59441
1907.7,0.58476,0.62446,0.60376
1907.7,0.59455,0.63393,0.61316
1907.7,0.60438,0.64342,0.6226
1907.8,0.61425,0.65292,0.63207
1907.8,0.62415,0.66241,0.64157
1907.8,0.63407,0.67189,0.65107
1907.8,0.644,0.68134,0.66058
1907.9,0.65393,0.69075,0.67009
1907.9,0.66385,0.70012,0.67958
1907.9,0.67375,0.70944,0.68905
1907.9,0.68362,0.71868,0.69848
1908,0.69345,0.72786,0.70788
1908,0.70323,0.73695,0.71722
1908,0.71295,0.74596,0.72651
1908.1,0.7226,0.75487,0.73573
1908.1,0.73218,0.76369,0.74488
1908.1,0.74167,0.7724,0.75395
1908.1,0.75106,0.78101,0.76293
1908.2,0.76035,0.78952,0.77183
1908.2,0.76953,0.79791,0.78063
1908.2,0.77859,0.8062,0.78934
1908.2,0.78754,0.81438,0.79794
1908.3,0.79635,0.82245,0.80644
1908.3,0.80503,0.83041,0.81484
1908.3,0.81358,0.83828,0.82313
1908.4,0.82199,0.84604,0.83132
1908.4,0.83026,0.8537,0.8394
1908.4,0.83839,0.86127,0.84737
1908.4,0.84637,0.86874,0.85523
1908.5,0.8542,0.87611,0.86298
1908.5,0.86189,0.8834,0.87062
1908.5,0.86944,0.8906,0.87815
1908.5,0.87683,0.89772,0.88558
1908.6,0.88408,0.90474,0.89289
1908.6,0.89119,0.91169,0.9001
1908.6,0.89815,0.91854,0.9072
1908.7,0.90496,0.92532,0.91419
1908.7,0.91163,0.932,0.92107
1908.7,0.91816,0.9386,0.92784
1908.7,0.92455,0.94511,0.93449
1908.8,0.93079,0.95153,0.94104
1908.8,0.93689,0.95784,0.94747
1908.8,0.94285,0.96405,0.95378
1908.8,0.94866,0.97015,0.95998
1908.9,0.95434,0.97614,0.96605
1908.9,0.95987,0.982,0.97199
1908.9,0.96526,0.98773,0.9778
1909,0.9705,0.99333,0.98347
1909,0.9756,0.99879,0.98901
1909,0.98056,1.0041,0.99441
1909,0.98538,1.0092,0.99966
1909.1,0.99005,1.0142,1.0048
1909.1,0.99457,1.0191,1.0097
1909.1,0.99896,1.0237,1.0145
1909.1,1.0032,1.0282,1.0192
1909.2,1.0073,1.0325,1.0237
1909.2,1.0112,1.0366,1.028
1909.2,1.0151,1.0405,1.0322
1909.3,1.0187,1.0442,1.0362
1909.3,1.0223,1.0478,1.04
1909.3,1.0256,1.0511,1.0437
1909.3,1.0289,1.0542,1.0473
1909.4,1.032,1.0572,1.0507
1909.4,1.035,1.06,1.0539
1909.4,1.0378,1.0626,1.057
1909.4,1.0405,1.065,1.0599
1909.5,1.043,1.0672,1.0626
1909.5,1.0455,1.0692,1.0652
1909.5,1.0477,1.0711,1.0677
1909.6,1.0499,1.0728,1.07
1909.6,1.0519,1.0743,1.0722
1909.6,1.0538,1.0757,1.0743
1909.6,1.0555,1.0769,1.0762
1909.7,1.0572,1.078,1.078
1909.7,1.0587,1.079,1.0796
1909.7,1.0601,1.0799,1.0812
1909.7,1.0614,1.0806,1.0827
1909.8,1.0625,1.0813,1.084
1909.8,1.0636,1.0818,1.0853
1909.8,1.0646,1.0823,1.0865
1909.9,1.0655,1.0827,1.0876
1909.9,1.0663,1.083,1.0886
1909.9,1.067,1.0833,1.0896
1909.9,1.0676,1.0835,1.0904
1910,1.0682,1.0837,1.0913
1910,1.0687,1.0838,1.092
1910,1.0691,1.0839,1.0927
1910.1,1.0695,1.0839,1.0934
1910.1,1.0698,1.0838,1.094
1910.1,1.07,1.0838,1.0945
1910.1,1.0702,1.0837,1.095
1910.2,1.0703,1.0835,1.0954
1910.2,1.0703,1.0833,1.0958
1910.2,1.0704,1.083,1.0961
1910.2,1.0703,1.0827,1.0964
1910.3,1.0702,1.0823,1.0966
1910.3,1.0701,1.0819,1.0967
1910.3,1.0699,1.0814,1.0968
1910.4,1.0697,1.0809,1.0969
1910.4,1.0694,1.0802,1.0968
1910.4,1.0691,1.0795,1.0967
1910.4,1.0687,1.0788,1.0966
1910.5,1.0682,1.0779,1.0963
1910.5,1.0677,1.077,1.096
1910.5,1.0672,1.0761,1.0956
1910.5,1.0666,1.075,1.0952
1910.6,1.066,1.0739,1.0947
1910.6,1.0653,1.0727,1.0941
1910.6,1.0646,1.0714,1.0934
1910.7,1.0638,1.0701,1.0927
1910.7,1.063,1.0687,1.0919
1910.7,1.0621,1.0673,1.091
1910.7,1.0612,1.0658,1.0901
1910.8,1.0603,1.0643,1.0891
1910.8,1.0593,1.0628,1.088
1910.8,1.0582,1.0612,1.0869
1910.8,1.0571,1.0597,1.0858
1910.9,1.056,1.0581,1.0846
1910.9,1.0548,1.0565,1.0834
1910.9,1.0536,1.055,1.0821
1911,1.0523,1.0535,1.0808
1911,1.051,1.052,1.0794
1911,1.0497,1.0505,1.0781
1911,1.0483,1.0491,1.0767
1911.1,1.0469,1.0478,1.0753
1911.1,1.0455,1.0465,1.0739
1911.1,1.044,1.0453,1.0726
1911.1,1.0425,1.0442,1.0712
1911.2,1.041,1.0432,1.0699
1911.2,1.0395,1.0422,1.0685
1911.2,1.0379,1.0414,1.0672
1911.3,1.0364,1.0407,1.0659
1911.3,1.0349,1.04,1.0647
1911.3,1.0333,1.0395,1.0635
1911.3,1.0318,1.039,1.0623
1911.4,1.0303,1.0386,1.0612
1911.4,1.0287,1.0384,1.0601
1911.4,1.0273,1.0382,1.0591
1911.4,1.0258,1.0381,1.0581
1911.5,1.0244,1.0381,1.0571
1911.5,1.0229,1.0382,1.0562
1911.5,1.0216,1.0383,1.0553
1911.6,1.0202,1.0385,1.0544
1911.6,1.0189,1.0387,1.0535
1911.6,1.0176,1.0389,1.0527
1911.6,1.0163,1.0392,1.0518
1911.7,1.015,1.0396,1.051
1911.7,1.0138,1.0399,1.0502
1911.7,1.0126,1.0402,1.0493
1911.7,1.0114,1.0405,1.0485
1911.8,1.0102,1.0408,1.0476
1911.8,1.0091,1.0411,1.0467
1911.8,1.0079,1.0413,1.0458
1911.9,1.0068,1.0415,1.0448
1911.9,1.0056,1.0416,1.0438
1911.9,1.0044,1.0417,1.0427
1911.9,1.0033,1.0417,1.0416
1912,1.0021,1.0417,1.0404
1912,1.0009,1.0415,1.0392
1912,0.9997,1.0413,1.0379
1912.1,0.99846,1.041,1.0366
1912.1,0.99719,1.0406,1.0351
1912.1,0.99589,1.0401,1.0336
1912.1,0.99455,1.0396,1.032
1912.2,0.99316,1.0389,1.0304
1912.2,0.99173,1.0382,1.0286
1912.2,0.99024,1.0373,1.0268
1912.2,0.98869,1.0364,1.0249
1912.3,0.98708,1.0353,1.0229
1912.3,0.9854,1.0342,1.0209
1912.3,0.98365,1.033,1.0187
1912.4,0.98182,1.0317,1.0165
1912.4,0.97991,1.0303,1.0141
1912.4,0.97791,1.0288,1.0117
1912.4,0.97583,1.0273,1.0092
1912.5,0.97365,1.0256,1.0066
1912.5,0.97137,1.0239,1.004
1912.5,0.96898,1.0221,1.0012
1912.5,0.9665,1.0202,0.99835
1912.6,0.9639,1.0182,0.99541
1912.6,0.96118,1.0162,0.99239
1912.6,0.95835,1.0141,0.98928
1912.7,0.9554,1.0119,0.98607
1912.7,0.95232,1.0097,0.98278
1912.7,0.94912,1.0074,0.97939
1912.7,0.94578,1.005,0.97592
1912.8,0.94232,1.0026,0.97234
1912.8,0.93871,1.0001,0.96867
1912.8,0.93497,0.99749,0.96491
1912.8,0.93109,0.99483,0.96104
1912.9,0.92708,0.9921,0.95707
1912.9,0.92291,0.98928,0.95299
1912.9,0.91861,0.98638,0.94881
1913,0.91416,0.98339,0.94452
1913,0.90957,0.9803,0.94012
1913,0.90484,0.97712,0.9356
1913,0.89996,0.97383,0.93097
1913.1,0.89494,0.97044,0.92621
1913.1,0.88978,0.96692,0.92134
1913.1,0.88448,0.96329,0.91634
1913.1,0.87904,0.95954,0.91123
1913.2,0.87346,0.95566,0.90598
1913.2,0.86776,0.95165,0.90062
1913.2,0.86191,0.9475,0.89513
1913.3,0.85594,0.94322,0.88951
1913.3,0.84985,0.9388,0.88378
1913.3,0.84363,0.93424,0.87792
1913.3,0.83729,0.92955,0.87195
1913.4,0.83084,0.92471,0.86586
1913.4,0.82428,0.91974,0.85965
1913.4,0.81761,0.91464,0.85334
1913.4,0.81084,0.9094,0.84693
1913.5,0.80398,0.90403,0.84042
1913.5,0.79704,0.89854,0.83382
1913.5,0.79001,0.89293,0.82713
1913.6,0.78291,0.8872,0.82037
1913.6,0.77574,0.88136,0.81352
1913.6,0.7685,0.8754,0.80661
1913.6,0.76121,0.86935,0.79964
1913.7,0.75387,0.8632,0.79261
1913.7,0.74649,0.85696,0.78553
1913.7,0.73906,0.85063,0.7784
1913.7,0.7316,0.84422,0.77123
1913.8,0.72412,0.83773,0.76402
1913.8,0.71661,0.83117,0.75678
1913.8,0.70908,0.82455,0.74952
1913.9,0.70154,0.81786,0.74222
1913.9,0.69398,0.81111,0.73491
1913.9,0.68643,0.80431,0.72758
1913.9,0.67887,0.79746,0.72024
1914,0.67131,0.79056,0.71288
1914,0.66375,0.78362,0.70552
1914,0.6562,0.77664,0.69815
1914,0.64866,0.76962,0.69077
1914.1,0.64113,0.76257,0.6834
1914.1,0.63362,0.75548,0.67603
1914.1,0.62612,0.74837,0.66867
1914.2,0.61863,0.74124,0.66131
1914.2,0.61117,0.73408,0.65397
1914.2,0.60372,0.7269,0.64664
1914.2,0.5963,0.71971,0.63934
1914.3,0.5889,0.71251,0.63205
1914.3,0.58152,0.70529,0.6248
1914.3,0.57417,0.69807,0.61757
1914.4,0.56685,0.69084,0.61038
1914.4,0.55956,0.68362,0.60322
1914.4,0.55229,0.67639,0.59611
1914.4,0.54506,0.66917,0.58904
1914.5,0.53786,0.66196,0.58202
1914.5,0.5307,0.65476,0.57505
1914.5,0.52358,0.64757,0.56814
1914.5,0.51649,0.64041,0.56128
1914.6,0.50945,0.63327,0.55449
1914.6,0.50245,0.62615,0.54776
1914.6,0.49551,0.61906,0.54109
1914.7,0.48861,0.61202,0.5345
1914.7,0.48178,0.60501,0.52798
1914.7,0.475,0.59805,0.52153
1914.7,0.46829,0.59114,0.51517
1914.8,0.46165,0.58429,0.50888
1914.8,0.45508,0.5775,0.50268
1914.8,0.44859,0.57078,0.49657
1914.8,0.44218,0.56413,0.49054
1914.9,0.43585,0.55756,0.48462
1914.9,0.42961,0.55109,0.47878
1914.9,0.42346,0.5447,0.47305
1915,0.41741,0.53841,0.46742
1915,0.41146,0.53223,0.46189
1915,0.40561,0.52616,0.45647
1915,0.39988,0.5202,0.45116
1915.1,0.39427,0.51435,0.44596
1915.1,0.38878,0.50863,0.44087
1915.1,0.3834,0.50303,0.4359
1915.1,0.37816,0.49756,0.43104
1915.2,0.37304,0.49221,0.42629
1915.2,0.36806,0.48699,0.42165
1915.2,0.3632,0.4819,0.41713
1915.3,0.35847,0.47694,0.41271
1915.3,0.35387,0.47211,0.4084
1915.3,0.34939,0.46741,0.4042
1915.3,0.34505,0.46285,0.40011
1915.4,0.34083,0.45841,0.39613
1915.4,0.33674,0.45411,0.39226
1915.4,0.33277,0.44994,0.38849
1915.4,0.32893,0.44591,0.38484
1915.5,0.32521,0.44201,0.38129
1915.5,0.32161,0.43825,0.37785
1915.5,0.31813,0.43462,0.37452
1915.6,0.31477,0.43112,0.37205
1915.6,0.31152,0.42774,0.36967
1915.6,0.30839,0.42449,0.3666
1915.6,0.30537,0.42136,0.36363
1915.7,0.30246,0.41834,0.36074
1915.7,0.29966,0.41543,0.35793
1915.7,0.29697,0.41262,0.35519
1915.7,0.29437,0.40991,0.35253
1915.8,0.29188,0.40729,0.34994
1915.8,0.28948,0.40476,0.34741
1915.8,0.28717,0.40232,0.34493
1915.9,0.28496,0.39996,0.34252
1915.9,0.28284,0.39768,0.34016
1915.9,0.28081,0.39548,0.33785
1915.9,0.27886,0.39337,0.3356
1916,0.277,0.39133,0.3334
1916,0.27522,0.38939,0.33126
1916,0.27352,0.38752,0.32917
1916,0.2719,0.38575,0.32715
1916.1,0.27037,0.38407,0.32519
1916.1,0.2689,0.38248,0.3233
1916.1,0.26751,0.38098,0.32149
1916.2,0.2662,0.37958,0.31974
1916.2,0.26495,0.37827,0.31807
1916.2,0.26376,0.37705,0.31648
1916.2,0.26264,0.37593,0.31496
1916.3,0.26157,0.37488,0.31352
1916.3,0.26055,0.37392,0.31215
1916.3,0.25957,0.37303,0.31085
1916.4,0.25863,0.37221,0.30962
1916.4,0.25772,0.37144,0.30846
1916.4,0.25684,0.37073,0.30735
1916.4,0.25597,0.37006,0.30631
1916.5,0.25511,0.36942,0.30531
1916.5,0.25425,0.36879,0.30436
1916.5,0.25338,0.36818,0.30345
1916.5,0.2525,0.36757,0.30257
1916.6,0.2516,0.36695,0.30171
1916.6,0.25067,0.3663,0.30087
1916.6,0.2497,0.36562,0.30004
1916.7,0.24869,0.36489,0.2992
1916.7,0.24763,0.36412,0.29835
1916.7,0.24651,0.36328,0.29749
1916.7,0.24533,0.36236,0.29659
1916.8,0.24407,0.36136,0.29566
1916.8,0.24275,0.36028,0.29468
1916.8,0.24133,0.3591,0.29365
1916.8,0.23984,0.35781,0.29257
1916.9,0.23825,0.35642,0.29141
1916.9,0.23657,0.35492,0.29019
1916.9,0.23479,0.35331,0.28888
1917,0.23292,0.35157,0.2875
1917,0.23094,0.34972,0.28604
1917,0.22886,0.34775,0.28449
1917,0.22667,0.34566,0.28285
1917.1,0.22437,0.34345,0.28112
1917.1,0.22196,0.34113,0.2793
1917.1,0.21944,0.33868,0.27739
1917.1,0.21681,0.33611,0.27539
1917.2,0.21406,0.33343,0.2733
1917.2,0.21119,0.33063,0.27111
1917.2,0.2082,0.32772,0.26884
1917.3,0.20509,0.32469,0.26647
1917.3,0.20185,0.32156,0.264
1917.3,0.19849,0.31831,0.26145
1917.3,0.19501,0.31496,0.25879
1917.4,0.1914,0.31151,0.25605
1917.4,0.18766,0.30796,0.25321
1917.4,0.18379,0.30431,0.25028
1917.4,0.1798,0.30057,0.24727
1917.5,0.17568,0.29673,0.24416
1917.5,0.17144,0.29281,0.24096
1917.5,0.16708,0.2888,0.23768
1917.6,0.16259,0.2847,0.23431
1917.6,0.15798,0.28052,0.23085
1917.6,0.15324,0.27626,0.22732
1917.6,0.14839,0.27192,0.2237
1917.7,0.14341,0.2675,0.22
1917.7,0.13832,0.26301,0.21623
1917.7,0.1331,0.25844,0.21237
1917.7,0.12778,0.2538,0.20843
1917.8,0.12234,0.24909,0.20441
1917.8,0.1168,0.2443,0.20031
1917.8,0.11115,0.23945,0.19614
1917.9,0.1054,0.23452,0.19188
1917.9,0.099548,0.22952,0.18755
1917.9,0.093608,0.22445,0.18314
1917.9,0.08758,0.21931,0.17865
1918,0.081467,0.2141,0.17408
1918,0.075275,0.20881,0.16943
1918,0.069007,0.20345,0.1647
1918,0.062668,0.19801,0.15989
1918.1,0.056261,0.1925,0.15499
1918.1,0.049791,0.1869,0.15002
1918.1,0.043261,0.18123,0.14496
1918.2,0.036676,0.17547,0.13982
1918.2,0.030038,0.16962,0.13459
1918.2,0.023352,0.16368,0.12927
1918.2,0.01662,0.15765,0.12386
1918.3,0.0098456,0.15151,0.11835
1918.3,0.003031,0.14527,0.11274
1918.3,0.0038208,0.13891,0.10703
1918.3,0.010707,0.13245,0.10121
1918.4,0.017626,0.12586,0.095283
1918.4,0.024575,0.11914,0.089238
1918.4,0.031551,0.11229,0.083074
1918.5,0.038552,0.10531,0.076787
1918.5,0.045577,0.098184,0.070374
1918.5,0.052623,0.090911,0.063833
1918.5,0.059688,0.083488,0.057161
1918.6,0.066769,0.075911,0.050357
1918.6,0.073865,0.068177,0.043421
1918.6,0.080973,0.060285,0.036353
1918.6,0.088091,0.052233,0.029155
1918.7,0.095218,0.044022,0.02183
1918.7,0.10235,0.035652,0.014379
1918.7,0.10949,0.027125,0.0068044
1918.8,0.11663,0.018442,0.00088979
1918.8,0.12378,0.0096066,0.008701
1918.8,0.13092,0.00062075,0.016626
1918.8,0.13807,0.0085124,0.024662
1918.9,0.14521,0.017789,0.032806
1918.9,0.15235,0.027207,0.041054
1918.9,0.15949,0.036761,0.049403
1918.9,0.16662,0.046446,0.05785
1919,0.17375,0.056259,0.066392
1919,0.18087,0.066194,0.075023
1919,0.18797,0.076245,0.08374
1919.1,0.19507,0.086407,0.092538
1919.1,0.20215,0.096673,0.10141
1919.1,0.20921,0.10704,0.11036
1919.1,0.21626,0.11749,0.11937
1919.2,0.22328,0.12803,0.12844
1919.2,0.23028,0.13864,0.13756
1919.2,0.23725,0.14931,0.14673
1919.3,0.24419,0.16005,0.15594
1919.3,0.25109,0.17083,0.16518
1919.3,0.25796,0.18166,0.17444
1919.3,0.26479,0.19251,0.18372
1919.4,0.27157,0.20338,0.19301
1919.4,0.2783,0.21427,0.20229
1919.4,0.28498,0.22515,0.21156
1919.4,0.29161,0.23602,0.22081
1919.5,0.29818,0.24686,0.23003
1919.5,0.30468,0.25767,0.2392
1919.5,0.31112,0.26842,0.24832
1919.6,0.31748,0.27911,0.25738
1919.6,0.32378,0.28972,0.26637
1919.6,0.32999,0.30025,0.27527
1919.6,0.33613,0.31066,0.28408
1919.7,0.34219,0.32097,0.29279
1919.7,0.34816,0.33114,0.30139
1919.7,0.35404,0.34118,0.30987
1919.7,0.35982,0.35107,0.31823
1919.8,0.36552,0.3608,0.32645
1919.8,0.37111,0.37037,0.33454
1919.8,0.3766,0.37977,0.34249
1919.9,0.38199,0.38899,0.3503
1919.9,0.38727,0.39804,0.35796
1919.9,0.39245,0.4069,0.36548
1919.9,0.39751,0.41557,0.37285
1920,0.40245,0.42405,0.38007
1920,0.40728,0.43235,0.38714
1920,0.412,0.44046,0.39406
1920,0.41659,0.44838,0.40084
1920.1,0.42106,0.45611,0.40747
1920.1,0.42541,0.46365,0.41396
1920.1,0.42963,0.47101,0.42031
1920.2,0.43373,0.47818,0.42651
1920.2,0.4377,0.48516,0.43257
1920.2,0.44155,0.49196,0.4385
1920.2,0.44526,0.49858,0.44428
1920.3,0.44886,0.50501,0.44994
1920.3,0.45233,0.51127,0.45546
1920.3,0.45568,0.51735,0.46085
1920.3,0.4589,0.52325,0.46611
1920.4,0.46201,0.52898,0.47125
1920.4,0.465,0.53454,0.47626
1920.4,0.46787,0.53993,0.48116
1920.5,0.47063,0.54516,0.48593
1920.5,0.47328,0.55023,0.49059
1920.5,0.47582,0.55515,0.49514
1920.5,0.47826,0.55991,0.49957
1920.6,0.48059,0.56453,0.5039
1920.6,0.48282,0.56901,0.50812
1920.6,0.48495,0.57335,0.51224
1920.6,0.48699,0.57757,0.51627
1920.7,0.48893,0.58167,0.52019
1920.7,0.49077,0.58565,0.52403
1920.7,0.49253,0.58952,0.52777
1920.8,0.4942,0.5933,0.53143
1920.8,0.49579,0.59698,0.53501
1920.8,0.4973,0.60057,0.53851
1920.8,0.49874,0.60409,0.54193
1920.9,0.5001,0.60753,0.54527
1920.9,0.50139,0.6109,0.54854
1920.9,0.50262,0.61421,0.55173
1920.9,0.50379,0.61746,0.55485
1921,0.5049,0.62066,0.55791
1921,0.50596,0.62381,0.56089
1921,0.50697,0.62692,0.56381
1921.1,0.50794,0.62999,0.56667
1921.1,0.50887,0.63303,0.56946
1921.1,0.50976,0.63604,0.57219
1921.1,0.51062,0.63902,0.57485
1921.2,0.51144,0.64199,0.57746
1921.2,0.51224,0.64495,0.58002
1921.2,0.513,0.64789,0.58252
1921.2,0.51374,0.65084,0.58496
1921.3,0.51446,0.65378,0.58735
1921.3,0.51516,0.65673,0.5897
1921.3,0.51583,0.65968,0.59199
1921.4,0.51649,0.66264,0.59424
1921.4,0.51713,0.66561,0.59644
1921.4,0.51775,0.66859,0.59859
1921.4,0.51836,0.67158,0.6007
1921.5,0.51896,0.67458,0.60276
1921.5,0.51954,0.67758,0.60477
1921.5,0.52011,0.68058,0.60674
1921.5,0.52067,0.68357,0.60866
1921.6,0.52122,0.68655,0.61052
1921.6,0.52176,0.6895,0.61234
1921.6,0.52229,0.69242,0.61409
1921.7,0.5228,0.6953,0.61578
1921.7,0.5233,0.69812,0.61741
1921.7,0.52379,0.70087,0.61896
1921.7,0.52426,0.70353,0.62044
1921.8,0.52471,0.70609,0.62184
1921.8,0.52514,0.70854,0.62314
1921.8,0.52555,0.71085,0.62435
1921.9,0.52593,0.71302,0.62546
1921.9,0.52629,0.71502,0.62646
1921.9,0.52662,0.71685,0.62734
1921.9,0.52691,0.71848,0.6281
1922,0.52718,0.71991,0.62873
1922,0.52741,0.72111,0.62924
1922,0.5276,0.72208,0.6296
1922,0.52776,0.72281,0.62983
1922.1,0.52787,0.72328,0.62991
1922.1,0.52795,0.72349,0.62984
1922.1,0.52797,0.72344,0.62963
1922.2,0.52795,0.72312,0.62926
1922.2,0.52787,0.72252,0.62875
1922.2,0.52774,0.72165,0.62809
1922.2,0.52755,0.72051,0.62727
1922.3,0.52729,0.71909,0.62631
1922.3,0.52697,0.7174,0.62519
1922.3,0.52659,0.71544,0.62393
1922.3,0.52613,0.71321,0.62252
1922.4,0.5256,0.71073,0.62097
1922.4,0.52499,0.70798,0.61927
1922.4,0.52431,0.70498,0.61744
1922.5,0.52355,0.70174,0.61547
1922.5,0.52271,0.69824,0.61336
1922.5,0.52179,0.69451,0.61112
1922.5,0.52078,0.69054,0.60875
1922.6,0.5197,0.68634,0.60625
1922.6,0.51854,0.68191,0.60363
1922.6,0.5173,0.67726,0.60088
1922.6,0.51597,0.6724,0.598
1922.7,0.51457,0.66731,0.59501
1922.7,0.5131,0.66203,0.5919
1922.7,0.51155,0.65654,0.58867
1922.8,0.50993,0.65085,0.58582
1922.8,0.50825,0.64499,0.58282
1922.8,0.5065,0.63894,0.57923
1922.8,0.50469,0.63272,0.57554
1922.9,0.50282,0.62635,0.57175
1922.9,0.5009,0.61983,0.56787
1922.9,0.49894,0.61317,0.5639
1922.9,0.49693,0.60639,0.55985
1923,0.49488,0.59949,0.55573
1923,0.49279,0.59249,0.55154
1923,0.49067,0.5854,0.54728
1923.1,0.48853,0.57822,0.54297
1923.1,0.48635,0.57096,0.53861
1923.1,0.48416,0.56364,0.5342
1923.1,0.48195,0.55625,0.52974
1923.2,0.47972,0.54882,0.52524
1923.2,0.47747,0.54133,0.52071
1923.2,0.4752,0.5338,0.51614
1923.2,0.47291,0.52624,0.51154
1923.3,0.47061,0.51864,0.5069
1923.3,0.46829,0.51101,0.50223
1923.3,0.46596,0.50337,0.49754
1923.4,0.4636,0.49571,0.49281
1923.4,0.46122,0.48803,0.48805
1923.4,0.45882,0.48035,0.48327
1923.4,0.45639,0.47267,0.47847
1923.5,0.45395,0.465,0.47364
1923.5,0.45148,0.45734,0.4688
1923.5,0.449,0.44969,0.46393
1923.5,0.44649,0.44207,0.45906
1923.6,0.44397,0.43447,0.45417
1923.6,0.44143,0.42691,0.44928
1923.6,0.43887,0.41939,0.44439
1923.7,0.4363,0.41191,0.4395
1923.7,0.43372,0.40449,0.43461
1923.7,0.43112,0.39712,0.42972
1923.7,0.42852,0.3898,0.42485
1923.8,0.4259,0.38255,0.41999
1923.8,0.42327,0.37536,0.41514
1923.8,0.42064,0.36823,0.4103
1923.9,0.418,0.36117,0.40548
1923.9,0.41535,0.35417,0.40068
1923.9,0.4127,0.34724,0.39589
1923.9,0.41003,0.34036,0.39112
1924,0.40737,0.33354,0.38636
1924,0.40469,0.32678,0.38161
1924,0.402,0.32006,0.37687
1924,0.39931,0.31339,0.37214
1924.1,0.3966,0.30676,0.36741
1924.1,0.39388,0.30016,0.36268
1924.1,0.39115,0.29358,0.35796
1924.2,0.3884,0.28703,0.35322
1924.2,0.38563,0.28048,0.34848
1924.2,0.38285,0.27395,0.34372
1924.2,0.38004,0.26742,0.33895
1924.3,0.3772,0.26088,0.33416
1924.3,0.37434,0.25434,0.32935
1924.3,0.37145,0.24779,0.32452
1924.3,0.36851,0.24122,0.31965
1924.4,0.36554,0.23463,0.31476
1924.4,0.36253,0.22802,0.30983
1924.4,0.35948,0.2214,0.30487
1924.5,0.35637,0.21475,0.29987
1924.5,0.35321,0.20809,0.29484
1924.5,0.35,0.20142,0.28977
1924.5,0.34673,0.19473,0.28466
1924.6,0.34339,0.18803,0.27952
1924.6,0.34,0.18133,0.27434
1924.6,0.33654,0.17463,0.26913
1924.6,0.33302,0.16794,0.2639
1924.7,0.32943,0.16126,0.25864
1924.7,0.32577,0.15461,0.25335
1924.7,0.32205,0.14798,0.24805
1924.8,0.31826,0.14139,0.24273
1924.8,0.31441,0.13484,0.23741
1924.8,0.31049,0.12835,0.23208
1924.8,0.30651,0.12191,0.22674
1924.9,0.30248,0.11554,0.22142
1924.9,0.29839,0.10925,0.2161
1924.9,0.29424,0.10304,0.21079
1924.9,0.29004,0.096925,0.20551
1925,0.2858,0.090908,0.20025
1925,0.2815,0.084999,0.19501
1925,0.27717,0.079204,0.18981
1925.1,0.2728,0.073531,0.18465
1925.1,0.26839,0.067986,0.17954
1925.1,0.26394,0.062575,0.17447
1925.1,0.25947,0.057301,0.16945
1925.2,0.25496,0.052169,0.16448
1925.2,0.25043,0.04718,0.15957
1925.2,0.24587,0.042337,0.15472
1925.2,0.24129,0.037641,0.14992
1925.3,0.23669,0.033091,0.14519
1925.3,0.23207,0.028686,0.14051
1925.3,0.22742,0.024424,0.13589
1925.4,0.22276,0.020303,0.13133
1925.4,0.21808,0.01632,0.12682
1925.4,0.21337,0.012471,0.12237
1925.4,0.20864,0.0087525,0.11796
1925.5,0.2039,0.0051593,0.11361
1925.5,0.19913,0.0016869,0.1093
1925.5,0.19433,0.0016694,0.10503
1925.5,0.18952,0.0049148,0.1008
1925.6,0.18468,0.0080545,0.096605
1925.6,0.17981,0.011094,0.092448
1925.6,0.17492,0.014038,0.088324
1925.7,0.17001,0.016894,0.084229
1925.7,0.16507,0.019666,0.080163
1925.7,0.1601,0.022362,0.076123
1925.7,0.15511,0.024988,0.072106
1925.8,0.15009,0.02755,0.06811
1925.8,0.14505,0.030057,0.064133
1925.8,0.13998,0.032516,0.060172
1925.8,0.13488,0.034935,0.056223
1925.9,0.12977,0.037321,0.052284
1925.9,0.12463,0.039683,0.048351
1925.9,0.11947,0.042027,0.044421
1926,0.11428,0.044361,0.04049
1926,0.10908,0.046692,0.036555
1926,0.10385,0.049028,0.032612
1926,0.0986,0.051375,0.028658
1926.1,0.093326,0.05374,0.024689
1926.1,0.088029,0.056128,0.020701
1926.1,0.082706,0.058547,0.016691
1926.2,0.077356,0.061001,0.012654
1926.2,0.071978,0.063498,0.0085885
1926.2,0.066569,0.066042,0.00449
1926.2,0.061126,0.068639,0.00035564
1926.3,0.055649,0.071295,0.0038178
1926.3,0.050133,0.074012,0.0080332
1926.3,0.044577,0.076797,0.012293
1926.3,0.038977,0.079651,0.016601
1926.4,0.033331,0.082578,0.020959
1926.4,0.027637,0.085581,0.025369
1926.4,0.021891,0.088661,0.029833
1926.5,0.016093,0.091821,0.034353
1926.5,0.010239,0.095062,0.038931
1926.5,0.00433,0.098386,0.043568
1926.5,0.0016362,0.10179,0.048265
1926.6,0.0076595,0.10529,0.053025
1926.6,0.01374,0.10888,0.057847
1926.6,0.019878,0.11256,0.062735
1926.6,0.026072,0.11633,0.06769
1926.7,0.032321,0.12022,0.072714
1926.7,0.038625,0.12421,0.077809
1926.7,0.044982,0.12832,0.082978
1926.8,0.05139,0.13256,0.088225
1926.8,0.057848,0.13693,0.093554
1926.8,0.064356,0.14144,0.098969
1926.8,0.070912,0.14611,0.10447
1926.9,0.077516,0.15093,0.11008
1926.9,0.084166,0.15593,0.11578
1926.9,0.090861,0.1611,0.12158
1926.9,0.0976,0.16646,0.1275
1927,0.10438,0.17201,0.13352
1927,0.11121,0.17776,0.13966
1927,0.11807,0.1837,0.14592
1927.1,0.12497,0.18984,0.1523
1927.1,0.13191,0.19618,0.1588
1927.1,0.13889,0.20273,0.16542
1927.1,0.1459,0.20946,0.17216
1927.2,0.15295,0.2164,0.17902
1927.2,0.16003,0.22352,0.18599
1927.2,0.16715,0.23082,0.19309
1927.2,0.1743,0.2383,0.20029
1927.3,0.18148,0.24595,0.20761
1927.3,0.1887,0.25376,0.21504
1927.3,0.19595,0.26172,0.22256
1927.4,0.20324,0.26982,0.23019
1927.4,0.21055,0.27805,0.23791
1927.4,0.21791,0.28639,0.24573
1927.4,0.22529,0.29485,0.25363
1927.5,0.23271,0.3034,0.26161
1927.5,0.24016,0.31204,0.26967
1927.5,0.24764,0.32075,0.27781
1927.5,0.25515,0.32954,0.28601
1927.6,0.26269,0.3384,0.29428
1927.6,0.27026,0.34731,0.30261
1927.6,0.27785,0.35627,0.311
1927.7,0.28546,0.36528,0.31945
1927.7,0.29309,0.37434,0.32795
1927.7,0.30075,0.38344,0.33651
1927.7,0.30842,0.39258,0.34512
1927.8,0.31611,0.40176,0.35378
1927.8,0.32383,0.41097,0.36249
1927.8,0.33156,0.42023,0.37125
1927.8,0.33931,0.42952,0.38006
1927.9,0.34709,0.43885,0.38892
1927.9,0.35488,0.44821,0.39783
1927.9,0.3627,0.45761,0.40678
1928,0.37053,0.46705,0.41578
1928,0.3784,0.47652,0.42482
1928,0.38628,0.48602,0.43391
1928,0.3942,0.49555,0.44303
1928.1,0.40213,0.5051,0.4522
1928.1,0.4101,0.51469,0.4614
1928.1,0.41809,0.52429,0.47064
1928.2,0.42611,0.53391,0.47992
1928.2,0.43416,0.54354,0.48922
1928.2,0.44224,0.55318,0.49856
1928.2,0.45034,0.56283,0.50792
1928.3,0.45847,0.57247,0.5173
1928.3,0.46663,0.5821,0.5267
1928.3,0.47482,0.59171,0.53612
1928.3,0.48303,0.6013,0.54554
1928.4,0.49127,0.61086,0.55497
1928.4,0.49954,0.62038,0.5644
1928.4,0.50783,0.62987,0.57383
1928.5,0.51615,0.6393,0.58324
1928.5,0.5245,0.64867,0.59265
1928.5,0.53287,0.65798,0.60203
1928.5,0.54126,0.66723,0.6114
1928.6,0.54967,0.6764,0.62073
1928.6,0.5581,0.6855,0.63004
1928.6,0.56655,0.69451,0.63931
1928.6,0.57502,0.70344,0.64854
1928.7,0.58349,0.71228,0.65772
1928.7,0.59198,0.72103,0.66686
1928.7,0.60047,0.72968,0.67594
1928.8,0.60896,0.73824,0.68497
1928.8,0.61745,0.7467,0.69394
1928.8,0.62594,0.75505,0.70284
1928.8,0.63443,0.76331,0.71168
1928.9,0.6429,0.77145,0.72045
1928.9,0.65136,0.7795,0.72914
1928.9,0.6598,0.78743,0.73776
1928.9,0.66823,0.79526,0.74631
1929,0.67664,0.80299,0.75478
1929,0.68502,0.8106,0.76317
1929,0.69338,0.81811,0.77148
1929.1,0.70172,0.82552,0.77971
1929.1,0.71002,0.83282,0.78786
1929.1,0.71829,0.84001,0.79593
1929.1,0.72653,0.84711,0.80391
1929.2,0.73472,0.8541,0.81181
1929.2,0.74288,0.861,0.81963
1929.2,0.75099,0.86779,0.82737
1929.2,0.75905,0.87449,0.83501
1929.3,0.76705,0.8811,0.84258
1929.3,0.775,0.88761,0.85005
1929.3,0.7829,0.89403,0.85744
1929.4,0.79072,0.90035,0.86474
1929.4,0.79849,0.90659,0.87195
1929.4,0.80618,0.91273,0.87906
1929.4,0.8138,0.91878,0.88609
1929.5,0.82134,0.92473,0.89302
1929.5,0.82881,0.93059,0.89985
1929.5,0.83619,0.93636,0.90658
1929.5,0.8435,0.94204,0.91322
1929.6,0.85072,0.94762,0.91976
1929.6,0.85786,0.95311,0.9262
1929.6,0.86492,0.9585,0.93254
1929.7,0.87189,0.9638,0.93878
1929.7,0.87878,0.969,0.94492
1929.7,0.88559,0.97411,0.95097
1929.7,0.89233,0.97912,0.95692
1929.8,0.89899,0.98403,0.96278
1929.8,0.90557,0.98886,0.96855
1929.8,0.91209,0.99358,0.97422
1929.8,0.91853,0.99821,0.9798
1929.9,0.9249,1.0027,0.98529
1929.9,0.93121,1.0072,0.99069
1929.9,0.93745,1.0115,0.99599
1930,0.94363,1.0158,1.0012
1930,0.94974,1.0199,1.0063
1930,0.95578,1.0239,1.0114
1930,0.96177,1.0279,1.0163
1930.1,0.96768,1.0317,1.0211
1930.1,0.97353,1.0354,1.0259
1930.1,0.9793,1.039,1.0305
1930.1,0.98501,1.0425,1.0351
1930.2,0.99064,1.0459,1.0395
1930.2,0.99619,1.0491,1.0439
1930.2,1.0017,1.0523,1.0481
1930.3,1.007,1.0553,1.0523
1930.3,1.0123,1.0582,1.0564
1930.3,1.0175,1.061,1.0603
1930.3,1.0227,1.0637,1.0642
1930.4,1.0277,1.0663,1.068
1930.4,1.0326,1.0688,1.0716
1930.4,1.0374,1.0711,1.0752
1930.4,1.0421,1.0734,1.0786
1930.5,1.0466,1.0756,1.0819
1930.5,1.0511,1.0776,1.0852
1930.5,1.0555,1.0796,1.0883
1930.6,1.0597,1.0815,1.0913
1930.6,1.0638,1.0833,1.0942
1930.6,1.0679,1.0851,1.0971
1930.6,1.0718,1.0867,1.0998
1930.7,1.0756,1.0883,1.1024
1930.7,1.0793,1.0899,1.1049
1930.7,1.0828,1.0913,1.1073
1930.7,1.0863,1.0928,1.1097
1930.8,1.0897,1.0942,1.1119
1930.8,1.093,1.0955,1.1141
1930.8,1.0962,1.0969,1.1161
1930.9,1.0993,1.0982,1.1181
1930.9,1.1024,1.0994,1.12
1930.9,1.1053,1.1007,1.1219
1930.9,1.1082,1.1019,1.1237
1931,1.111,1.1031,1.1254
1931,1.1137,1.1043,1.127
1931,1.1164,1.1054,1.1285
1931.1,1.119,1.1066,1.13
1931.1,1.1215,1.1077,1.1315
1931.1,1.124,1.1088,1.1329
1931.1,1.1264,1.1098,1.1342
1931.2,1.1288,1.1109,1.1354
1931.2,1.1311,1.1119,1.1366
1931.2,1.1333,1.1129,1.1377
1931.2,1.1355,1.1139,1.1388
1931.3,1.1376,1.1148,1.1397
1931.3,1.1397,1.1157,1.1406
1931.3,1.1417,1.1165,1.1415
1931.4,1.1436,1.1173,1.1422
1931.4,1.1455,1.118,1.1429
1931.4,1.1472,1.1187,1.1435
1931.4,1.1489,1.1194,1.144
1931.5,1.1505,1.12,1.1444
1931.5,1.152,1.1205,1.1448
1931.5,1.1535,1.121,1.1451
1931.5,1.1548,1.1214,1.1452
1931.6,1.156,1.1218,1.1453
1931.6,1.1571,1.1221,1.1453
1931.6,1.1581,1.1224,1.1453
1931.7,1.159,1.1226,1.1451
1931.7,1.1598,1.1228,1.1449
1931.7,1.1605,1.123,1.1446
1931.7,1.161,1.1232,1.1442
1931.8,1.1615,1.1233,1.1438
1931.8,1.1619,1.1234,1.1432
1931.8,1.1621,1.1235,1.1427
1931.8,1.1623,1.1236,1.1421
1931.9,1.1623,1.1237,1.1414
1931.9,1.1623,1.1238,1.1407
1931.9,1.1621,1.124,1.14
1932,1.1619,1.1241,1.1392
1932,1.1616,1.1243,1.1384
1932,1.1612,1.1244,1.1376
1932,1.1608,1.1247,1.1367
1932.1,1.1603,1.1249,1.1359
1932.1,1.1597,1.1252,1.135
1932.1,1.159,1.1255,1.1341
1932.1,1.1583,1.1259,1.1333
1932.2,1.1576,1.1263,1.1324
1932.2,1.1567,1.1268,1.1315
1932.2,1.1559,1.1273,1.1306
1932.3,1.1549,1.1278,1.1297
1932.3,1.1539,1.1284,1.1288
1932.3,1.1529,1.129,1.1279
1932.3,1.1518,1.1296,1.127
1932.4,1.1507,1.1302,1.1261
1932.4,1.1495,1.1309,1.1252
1932.4,1.1482,1.1316,1.1243
1932.4,1.1469,1.1323,1.1234
1932.5,1.1455,1.133,1.1224
1932.5,1.1441,1.1337,1.1215
1932.5,1.1426,1.1343,1.1205
1932.6,1.141,1.135,1.1195
1932.6,1.1394,1.1356,1.1184
1932.6,1.1377,1.1362,1.1174
1932.6,1.136,1.1368,1.1163
1932.7,1.1342,1.1373,1.1151
1932.7,1.1323,1.1377,1.1139
1932.7,1.1303,1.138,1.1126
1932.7,1.1282,1.1383,1.1113
1932.8,1.1261,1.1385,1.1099
1932.8,1.1239,1.1386,1.1084
1932.8,1.1216,1.1386,1.1069
1932.9,1.1193,1.1385,1.1053
1932.9,1.1168,1.1382,1.1035
1932.9,1.1143,1.1379,1.1017
1932.9,1.1116,1.1374,1.0998
1933,1.1089,1.1368,1.0978
1933,1.1061,1.1361,1.0957
1933,1.1033,1.1352,1.0934
1933,1.1003,1.1342,1.0911
1933.1,1.0972,1.1331,1.0886
1933.1,1.0941,1.1318,1.0861
1933.1,1.0909,1.1304,1.0834
1933.2,1.0875,1.1288,1.0806
1933.2,1.0841,1.1271,1.0776
1933.2,1.0806,1.1252,1.0746
1933.2,1.077,1.1232,1.0714
1933.3,1.0732,1.1211,1.0681
1933.3,1.0694,1.1188,1.0647
1933.3,1.0655,1.1163,1.0611
1933.4,1.0614,1.1137,1.0574
1933.4,1.0573,1.111,1.0537
1933.4,1.053,1.1081,1.0498
1933.4,1.0487,1.1051,1.0457
1933.5,1.0442,1.102,1.0416
1933.5,1.0396,1.0988,1.0374
1933.5,1.0348,1.0954,1.033
1933.5,1.03,1.0919,1.0286
1933.6,1.025,1.0883,1.024
1933.6,1.02,1.0847,1.0193
1933.6,1.0148,1.0809,1.0146
1933.7,1.0095,1.077,1.0097
1933.7,1.004,1.0731,1.0048
1933.7,0.99849,1.0691,0.99976
1933.7,0.99283,1.065,0.99465
1933.8,0.98706,1.0608,0.98947
1933.8,0.98117,1.0566,0.98422
1933.8,0.97517,1.0523,0.97891
1933.8,0.96906,1.048,0.97353
1933.9,0.96285,1.0437,0.96809
1933.9,0.95652,1.0393,0.9626
1933.9,0.9501,1.0348,0.95705
1934,0.94357,1.0304,0.95147
1934,0.93695,1.0258,0.94584
1934,0.93024,1.0213,0.94018
1934,0.92344,1.0167,0.93448
1934.1,0.91655,1.0121,0.92876
1934.1,0.90959,1.0075,0.92302
1934.1,0.90256,1.0029,0.91726
1934.1,0.89546,0.99821,0.91148
1934.2,0.88831,0.99353,0.9057
1934.2,0.88109,0.98882,0.89991
1934.2,0.87383,0.98411,0.89412
1934.3,0.86652,0.97938,0.88833
1934.3,0.85918,0.97464,0.88255
1934.3,0.8518,0.96989,0.87678
1934.3,0.8444,0.96514,0.87103
1934.4,0.83697,0.96039,0.86529
1934.4,0.82954,0.95564,0.85958
1934.4,0.82209,0.95089,0.85389
1934.4,0.81463,0.94615,0.84824
1934.5,0.80718,0.94142,0.84261
1934.5,0.79974,0.93671,0.83703
1934.5,0.79231,0.93201,0.83148
1934.6,0.78489,0.92733,0.82597
1934.6,0.7775,0.92267,0.82051
1934.6,0.77014,0.91803,0.81509
1934.6,0.76282,0.91341,0.80973
1934.7,0.75553,0.90881,0.80441
1934.7,0.74829,0.90424,0.79914
1934.7,0.74109,0.89969,0.79393
1934.7,0.73395,0.89516,0.78876
1934.8,0.72687,0.89065,0.78365
1934.8,0.71985,0.88615,0.77859
1934.8,0.7129,0.88168,0.77358
1934.9,0.70601,0.87722,0.76862
1934.9,0.69919,0.87278,0.76371
1934.9,0.69245,0.86834,0.75885
1934.9,0.68577,0.86392,0.75403
1935,0.67918,0.8595,0.74927
1935,0.67266,0.85509,0.74454
1935,0.66621,0.85068,0.73986
1935,0.65984,0.84628,0.73521
1935.1,0.65354,0.84186,0.7306
1935.1,0.64731,0.83745,0.72603
1935.1,0.64114,0.83303,0.72148
1935.2,0.63505,0.82859,0.71696
1935.2,0.62901,0.82415,0.71247
1935.2,0.62304,0.81969,0.70799
1935.2,0.61712,0.81522,0.70354
1935.3,0.61126,0.81073,0.6991
1935.3,0.60545,0.80622,0.69467
1935.3,0.5997,0.80168,0.69026
1935.4,0.59398,0.79713,0.68585
1935.4,0.58831,0.79254,0.68145
1935.4,0.58268,0.78793,0.67704
1935.4,0.57709,0.7833,0.67264
1935.5,0.57154,0.77863,0.66824
1935.5,0.56602,0.77393,0.66383
1935.5,0.56053,0.76921,0.65941
1935.5,0.55507,0.76445,0.65499
1935.6,0.54964,0.75967,0.65056
1935.6,0.54424,0.75486,0.64612
1935.6,0.53887,0.75002,0.64167
1935.7,0.53352,0.74516,0.63721
1935.7,0.52821,0.74027,0.63274
1935.7,0.52292,0.73536,0.62826
1935.7,0.51766,0.73044,0.62378
1935.8,0.51243,0.72551,0.6193
1935.8,0.50723,0.72058,0.61481
1935.8,0.50206,0.71565,0.61033
1935.8,0.49693,0.71074,0.60586
1935.9,0.49184,0.70584,0.6014
1935.9,0.48679,0.70097,0.59696
1935.9,0.48179,0.69614,0.59255
1936,0.47683,0.69135,0.58816
1936,0.47192,0.6866,0.58381
1936,0.46707,0.68191,0.5795
1936,0.46228,0.67728,0.57522
1936.1,0.45755,0.67271,0.57099
1936.1,0.45289,0.66821,0.56681
1936.1,0.44829,0.66377,0.56267
1936.1,0.44377,0.6594,0.55859
1936.2,0.43932,0.65511,0.55455
1936.2,0.43494,0.65089,0.55056
1936.2,0.43065,0.64675,0.54663
1936.3,0.42643,0.64268,0.54275
1936.3,0.4223,0.63869,0.53892
1936.3,0.41825,0.63477,0.53515
1936.3,0.41428,0.63093,0.53143
1936.4,0.41039,0.62717,0.52776
1936.4,0.40658,0.62349,0.52414
1936.4,0.40284,0.61989,0.52057
1936.4,0.39918,0.61636,0.51705
1936.5,0.3956,0.6129,0.51357
1936.5,0.39208,0.60951,0.51013
1936.5,0.38862,0.60618,0.50673
1936.6,0.38522,0.60291,0.50335
1936.6,0.38188,0.59969,0.5
1936.6,0.37858,0.5965,0.49665
1936.6,0.37533,0.59334,0.49331
1936.7,0.37211,0.5902,0.48997
1936.7,0.36892,0.58706,0.48661
1936.7,0.36575,0.58392,0.48323
1936.7,0.3626,0.58076,0.47983
1936.8,0.35945,0.57757,0.47639
1936.8,0.35631,0.57434,0.4729
1936.8,0.35317,0.57106,0.46937
1936.9,0.35002,0.56773,0.46579
1936.9,0.34685,0.56433,0.46215
1936.9,0.34365,0.56085,0.45845
1936.9,0.34044,0.55729,0.45469
1937,0.33719,0.55365,0.45086
1937,0.33391,0.54991,0.44697
1937,0.33059,0.54609,0.44301
1937,0.32723,0.54216,0.43898
1937.1,0.32383,0.53814,0.43488
1937.1,0.32038,0.53401,0.4307
1937.1,0.31688,0.52978,0.42646
1937.2,0.31334,0.52545,0.42213
1937.2,0.30974,0.52102,0.41773
1937.2,0.30609,0.51649,0.41325
1937.2,0.30239,0.51186,0.4087
1937.3,0.29864,0.50713,0.40406
1937.3,0.29483,0.50231,0.39935
1937.3,0.29097,0.4974,0.39456
1937.3,0.28706,0.4924,0.38969
1937.4,0.28309,0.48731,0.38475
1937.4,0.27907,0.48214,0.37974
1937.4,0.27501,0.47689,0.37465
1937.5,0.27089,0.47155,0.3695
1937.5,0.26673,0.46614,0.36427
1937.5,0.26251,0.46065,0.35898
1937.5,0.25825,0.45508,0.35362
1937.6,0.25394,0.44944,0.34819
1937.6,0.24959,0.44371,0.34269
1937.6,0.24518,0.43791,0.33713
1937.6,0.24072,0.43202,0.3315
1937.7,0.23621,0.42605,0.32579
1937.7,0.23164,0.41999,0.32001
1937.7,0.22702,0.41385,0.31416
1937.8,0.22233,0.4076,0.30822
1937.8,0.21757,0.40126,0.3022
1937.8,0.21274,0.39482,0.2961
1937.8,0.20784,0.38827,0.2899
1937.9,0.20285,0.38162,0.2836
1937.9,0.19778,0.37484,0.2772
1937.9,0.19262,0.36795,0.27069
1937.9,0.18736,0.36093,0.26408
1938,0.182,0.35378,0.25734
1938,0.17653,0.3465,0.25048
1938,0.17095,0.33908,0.24349
1938.1,0.16524,0.33152,0.23637
1938.1,0.15941,0.32381,0.22911
1938.1,0.15345,0.31595,0.2217
1938.1,0.14735,0.30793,0.21414
1938.2,0.1411,0.29975,0.20643
1938.2,0.13471,0.29141,0.19856
1938.2,0.12816,0.28289,0.19053
1938.3,0.12145,0.27421,0.18233
1938.3,0.11459,0.26536,0.17397
1938.3,0.10756,0.25634,0.16543
1938.3,0.10036,0.24714,0.15673
1938.4,0.093,0.23777,0.14785
1938.4,0.085471,0.22822,0.13879
1938.4,0.077776,0.21851,0.12957
1938.4,0.069914,0.20863,0.12017
1938.5,0.061889,0.19858,0.1106
1938.5,0.053703,0.18837,0.10086
1938.5,0.045359,0.178,0.09096
1938.6,0.036861,0.16748,0.080898
1938.6,0.028214,0.15681,0.070682
1938.6,0.019424,0.146,0.060316
1938.6,0.010498,0.13505,0.049808
1938.7,0.0014428,0.12397,0.039163
1938.7,0.0077338,0.11276,0.028389
1938.7,0.017023,0.10142,0.017493
1938.7,0.026417,0.089967,0.0064819
1938.8,0.035908,0.078398,0.0046381
1938.8,0.045487,0.066718,0.01586
1938.8,0.055148,0.05493,0.027179
1938.9,0.064884,0.043039,0.038587
1938.9,0.074688,0.031048,0.050081
1938.9,0.084555,0.018959,0.061655
1938.9,0.09448,0.0067751,0.073304
1939,0.10446,0.0055009,0.085024
1939,0.11448,0.017867,0.09681
1939,0.12454,0.030321,0.10866
1939,0.13465,0.042861,0.12056
1939.1,0.14479,0.055486,0.13252
1939.1,0.15495,0.068195,0.14453
1939.1,0.16515,0.080986,0.15659
1939.2,0.17537,0.093858,0.16869
1939.2,0.18561,0.10681,0.18082
1939.2,0.19586,0.11984,0.193
1939.2,0.20612,0.13296,0.2052
1939.3,0.2164,0.14615,0.21743
1939.3,0.22668,0.15942,0.22969
1939.3,0.23697,0.17276,0.24197
1939.3,0.24725,0.18619,0.25426
1939.4,0.25754,0.19969,0.26657
1939.4,0.26783,0.21327,0.27889
1939.4,0.27811,0.22692,0.29121
1939.5,0.28839,0.24064,0.30354
1939.5,0.29867,0.25444,0.31588
1939.5,0.30894,0.2683,0.32821
1939.5,0.3192,0.28224,0.34054
1939.6,0.32946,0.29624,0.35287
1939.6,0.3397,0.31031,0.36519
1939.6,0.34992,0.32444,0.37751
1939.6,0.36013,0.33863,0.38981
1939.7,0.37031,0.35288,0.4021
1939.7,0.38047,0.36718,0.41437
1939.7,0.39059,0.38153,0.42662
1939.8,0.40068,0.39592,0.43884
1939.8,0.41072,0.41034,0.45102
1939.8,0.42072,0.42479,0.46317
1939.8,0.43066,0.43927,0.47526
1939.9,0.44055,0.45375,0.4873
1939.9,0.45038,0.46824,0.49928
1939.9,0.46014,0.48272,0.51119
1939.9,0.46984,0.49718,0.52303
1940,0.47948,0.51161,0.53478
1940,0.48905,0.526,0.54644
1940,0.49854,0.54034,0.55801
1940.1,0.50797,0.55462,0.56948
1940.1,0.51733,0.56883,0.58084
1940.1,0.52662,0.58295,0.59209
1940.1,0.53584,0.59697,0.60323
1940.2,0.54499,0.61089,0.61425
1940.2,0.55406,0.6247,0.62515
1940.2,0.56307,0.63837,0.63593
1940.3,0.572,0.65192,0.64657
1940.3,0.58085,0.66532,0.65709
1940.3,0.58963,0.67857,0.66747
1940.3,0.59833,0.69167,0.67771
1940.4,0.60696,0.70461,0.68782
1940.4,0.61549,0.71738,0.69778
1940.4,0.62395,0.72998,0.70761
1940.4,0.63231,0.74241,0.71729
1940.5,0.64058,0.75466,0.72682
1940.5,0.64875,0.76674,0.73622
1940.5,0.65681,0.77864,0.74547
1940.6,0.66478,0.79036,0.75457
1940.6,0.67263,0.8019,0.76354
1940.6,0.68037,0.81327,0.77236
1940.6,0.68799,0.82445,0.78104
1940.7,0.6955,0.83545,0.78958
1940.7,0.70288,0.84627,0.79798
1940.7,0.71013,0.85691,0.80623
1940.7,0.71726,0.86737,0.81435
1940.8,0.72425,0.87765,0.82233
1940.8,0.73112,0.88775,0.83017
1940.8,0.73785,0.89766,0.83787
1940.9,0.74444,0.90738,0.84543
1940.9,0.75089,0.91692,0.85284
1940.9,0.75721,0.92628,0.86011
1940.9,0.76337,0.93544,0.86723
1941,0.76939,0.94441,0.8742
1941,0.77525,0.95319,0.88102
1941,0.78096,0.96177,0.88768
1941,0.7865,0.97015,0.89418
1941.1,0.79188,0.97833,0.90052
1941.1,0.7971,0.9863,0.90669
1941.1,0.80214,0.99407,0.91269
1941.2,0.80701,1.0016,0.91852
1941.2,0.8117,1.009,0.92417
1941.2,0.8162,1.0161,0.92964
1941.2,0.82052,1.023,0.93493
1941.3,0.82466,1.0297,0.94004
1941.3,0.82861,1.0362,0.94496
1941.3,0.83236,1.0424,0.94969
1941.3,0.83592,1.0485,0.95423
1941.4,0.83929,1.0543,0.95859
1941.4,0.84247,1.0599,0.96276
1941.4,0.84546,1.0653,0.96674
1941.5,0.84826,1.0704,0.97053
1941.5,0.85086,1.0754,0.97414
1941.5,0.85329,1.0801,0.97757
1941.5,0.85552,1.0846,0.98081
1941.6,0.85758,1.089,0.98388
1941.6,0.85946,1.0931,0.98678
1941.6,0.86117,1.097,0.9895
1941.6,0.86271,1.1007,0.99206
1941.7,0.86408,1.1042,0.99445
1941.7,0.86529,1.1075,0.99668
1941.7,0.86635,1.1107,0.99875
1941.8,0.86726,1.1136,1.0007
1941.8,0.86801,1.1164,1.0024
1941.8,0.86862,1.119,1.0041
1941.8,0.86909,1.1215,1.0055
1941.9,0.86942,1.1238,1.0068
1941.9,0.86961,1.1259,1.008
1941.9,0.86967,1.1278,1.009
1941.9,0.86958,1.1296,1.0099
1942,0.86937,1.1312,1.0106
1942,0.86902,1.1327,1.0112
1942,0.86853,1.134,1.0117
1942.1,0.86791,1.1351,1.0119
1942.1,0.86715,1.1361,1.0121
1942.1,0.86625,1.1369,1.012
1942.1,0.86522,1.1375,1.0118
1942.2,0.86406,1.138,1.0115
1942.2,0.86275,1.1382,1.0109
1942.2,0.86131,1.1383,1.0102
1942.2,0.85973,1.1381,1.0093
1942.3,0.85802,1.1378,1.0083
1942.3,0.85617,1.1372,1.007
1942.3,0.85419,1.1364,1.0056
1942.4,0.85208,1.1354,1.004
1942.4,0.84983,1.1342,1.0022
1942.4,0.84744,1.1327,1.0003
1942.4,0.84493,1.131,0.99811
1942.5,0.84228,1.129,0.99576
1942.5,0.83949,1.1268,0.99322
1942.5,0.83658,1.1244,0.99049
1942.5,0.83353,1.1217,0.98756
1942.6,0.83035,1.1187,0.98445
1942.6,0.82704,1.1155,0.98114
1942.6,0.8236,1.112,0.97765
1942.7,0.82003,1.1083,0.97397
1942.7,0.81633,1.1044,0.9701
1942.7,0.81251,1.1001,0.96605
1942.7,0.80856,1.0957,0.96182
1942.8,0.80449,1.091,0.95741
1942.8,0.8003,1.086,0.95283
1942.8,0.796,1.0808,0.94809
1942.9,0.7916,1.0754,0.94319
1942.9,0.7871,1.0698,0.93813
1942.9,0.7825,1.064,0.93293
1942.9,0.77782,1.0579,0.92759
1943,0.77306,1.0517,0.92212
1943,0.76824,1.0452,0.91653
1943,0.76335,1.0386,0.91083
1943,0.7584,1.0318,0.90502
1943.1,0.75341,1.0248,0.89912
1943.1,0.74838,1.0177,0.89313
1943.1,0.74332,1.0104,0.88705
1943.2,0.73823,1.003,0.88091
1943.2,0.73313,0.99548,0.87469
1943.2,0.72801,0.9878,0.86842
1943.2,0.72289,0.98001,0.8621
1943.3,0.71777,0.9721,0.85573
1943.3,0.71266,0.96409,0.84931
1943.3,0.70756,0.95598,0.84286
1943.3,0.70247,0.94778,0.83637
1943.4,0.69741,0.93949,0.82985
1943.4,0.69237,0.93111,0.8233
1943.4,0.68737,0.92266,0.81673
1943.5,0.6824,0.91413,0.81012
1943.5,0.67746,0.90552,0.80348
1943.5,0.67256,0.89684,0.79682
1943.5,0.6677,0.88808,0.79012
1943.6,0.66288,0.87924,0.78339
1943.6,0.6581,0.87033,0.77663
1943.6,0.65336,0.86134,0.76984
1943.6,0.64864,0.85228,0.76301
1943.7,0.64396,0.84315,0.75615
1943.7,0.63931,0.83393,0.74925
1943.7,0.63468,0.82465,0.74231
1943.8,0.63008,0.81528,0.73534
1943.8,0.62549,0.80585,0.72833
1943.8,0.62092,0.79633,0.72129
1943.8,0.61636,0.78675,0.71421
1943.9,0.61181,0.77709,0.70709
1943.9,0.60726,0.76735,0.69993
1943.9,0.60271,0.75754,0.69273
1943.9,0.59816,0.74766,0.68549
1944,0.5936,0.73771,0.67822
1944,0.58903,0.72769,0.6709
1944,0.58445,0.71761,0.66355
1944.1,0.57985,0.70746,0.65615
1944.1,0.57524,0.69724,0.64872
1944.1,0.57061,0.68697,0.64125
1944.1,0.56596,0.67665,0.63374
1944.2,0.56128,0.66628,0.6262
1944.2,0.55658,0.65586,0.61862
1944.2,0.55186,0.64541,0.61102
1944.2,0.54712,0.63492,0.60338
1944.3,0.54236,0.62441,0.59572
1944.3,0.53758,0.61387,0.58804
1944.3,0.53278,0.60333,0.58035
1944.4,0.52796,0.59279,0.57263
1944.4,0.52313,0.58224,0.56492
1944.4,0.51829,0.57171,0.55719
1944.4,0.51343,0.5612,0.54947
1944.5,0.50857,0.55071,0.54175
1944.5,0.50371,0.54026,0.53404
1944.5,0.49884,0.52985,0.52634
1944.5,0.49398,0.51948,0.51866
1944.6,0.48912,0.50917,0.511
1944.6,0.48426,0.49891,0.50337
1944.6,0.47942,0.48872,0.49576
1944.7,0.47459,0.47859,0.48818
1944.7,0.46977,0.46854,0.48064
1944.7,0.46498,0.45857,0.47314
1944.7,0.4602,0.44867,0.46568
1944.8,0.45545,0.43886,0.45827
1944.8,0.45073,0.42914,0.4509
1944.8,0.44603,0.4195,0.44358
1944.9,0.44136,0.40995,0.43632
1944.9,0.43673,0.40049,0.4291
1944.9,0.43213,0.39111,0.42195
1944.9,0.42756,0.38183,0.41484
1945,0.42303,0.37263,0.40779
1945,0.41854,0.36351,0.4008
1945,0.41409,0.35446,0.39386
1945,0.40968,0.3455,0.38697
1945.1,0.40531,0.33659,0.38014
1945.1,0.40098,0.32776,0.37335
1945.1,0.39669,0.31898,0.36661
1945.2,0.39245,0.31025,0.35991
1945.2,0.38824,0.30157,0.35326
1945.2,0.38409,0.29294,0.34665
1945.2,0.37997,0.28434,0.34009
1945.3,0.3759,0.27577,0.33356
1945.3,0.37188,0.26724,0.32707
1945.3,0.3679,0.25873,0.32063
1945.3,0.36397,0.25025,0.31422
1945.4,0.36008,0.24179,0.30785
1945.4,0.35625,0.23335,0.30151
1945.4,0.35246,0.22493,0.29522
1945.5,0.34872,0.21654,0.28897
1945.5,0.34504,0.20818,0.28276
1945.5,0.3414,0.19985,0.2766
1945.5,0.33781,0.19155,0.27049
1945.6,0.33428,0.18329,0.26442
1945.6,0.33079,0.17507,0.2584
1945.6,0.32736,0.1669,0.25245
1945.6,0.32398,0.15879,0.24655
1945.7,0.32065,0.15073,0.24071
1945.7,0.31737,0.14275,0.23494
1945.7,0.31414,0.13484,0.22924
1945.8,0.31095,0.12701,0.22361
1945.8,0.30782,0.11927,0.21806
1945.8,0.30472,0.11162,0.21258
1945.8,0.30167,0.10407,0.20717
1945.9,0.29865,0.096635,0.20184
1945.9,0.29566,0.089311,0.1966
1945.9,0.2927,0.082107,0.19143
1945.9,0.28975,0.07503,0.18633
1946,0.28681,0.068083,0.18131
1946,0.28388,0.061273,0.17637
1946,0.28094,0.054602,0.1715
1946.1,0.278,0.048075,0.1667
1946.1,0.27503,0.041694,0.16197
1946.1,0.27203,0.035463,0.1573
1946.1,0.269,0.029384,0.15269
1946.2,0.26593,0.023458,0.14815
1946.2,0.2628,0.017686,0.14366
1946.2,0.25962,0.012068,0.13921
1946.2,0.25637,0.0066056,0.13482
1946.3,0.25304,0.0012965,0.13047
1946.3,0.24962,0.0038602,0.12615
1946.3,0.24612,0.0088667,0.12187
1946.4,0.24252,0.013726,0.11762
1946.4,0.23882,0.01844,0.11339
1946.4,0.23502,0.023015,0.10918
1946.4,0.2311,0.027456,0.10498
1946.5,0.22708,0.031767,0.10079
1946.5,0.22294,0.035955,0.096607
1946.5,0.21868,0.040026,0.092419
1946.5,0.21431,0.043988,0.088225
1946.6,0.20983,0.047847,0.084019
1946.6,0.20522,0.051613,0.079798
1946.6,0.20051,0.055293,0.075558
1946.7,0.19568,0.058897,0.071294
1946.7,0.19074,0.062433,0.067003
1946.7,0.18569,0.065911,0.062683
1946.7,0.18053,0.06934,0.05833
1946.8,0.17526,0.072729,0.053941
1946.8,0.16988,0.076088,0.049513
1946.8,0.16441,0.079427,0.045043
1946.8,0.15882,0.082753,0.040528
1946.9,0.15314,0.086077,0.035965
1946.9,0.14735,0.089408,0.031348
1946.9,0.14146,0.092754,0.026676
1947,0.13546,0.096122,0.021944
1947,0.12936,0.09952,0.017148
1947,0.12316,0.10295,0.012284
1947,0.11685,0.10643,0.0073492
1947.1,0.11042,0.10996,0.0023388
1947.1,0.1039,0.11354,0.0027504
1947.1,0.097255,0.11718,0.0079216
1947.2,0.090503,0.12089,0.013177
1947.2,0.083639,0.12466,0.01852
1947.2,0.076661,0.12851,0.023952
1947.2,0.069568,0.13243,0.029476
1947.3,0.06236,0.13643,0.035093
1947.3,0.055034,0.1405,0.040806
1947.3,0.047589,0.14466,0.046618
1947.3,0.040025,0.14891,0.052531
1947.4,0.03234,0.15324,0.058547
1947.4,0.024531,0.15767,0.064669
1947.4,0.016598,0.16219,0.0709
1947.5,0.0085389,0.16681,0.077243
1947.5,0.0003514,0.17152,0.083699
1947.5,0.0079659,0.17635,0.090272
1947.5,0.016414,0.18127,0.096963
1947.6,0.024995,0.1863,0.10377
1947.6,0.03371,0.19145,0.1107
1947.6,0.042557,0.1967,0.11776
1947.6,0.051537,0.20206,0.12493
1947.7,0.060648,0.20754,0.13223
1947.7,0.069889,0.21313,0.13964
1947.7,0.079258,0.21883,0.14718
1947.8,0.088752,0.22464,0.15483
1947.8,0.098367,0.23055,0.1626
1947.8,0.1081,0.23657,0.17047
1947.8,0.11795,0.24269,0.17846
1947.9,0.1279,0.2489,0.18654
1947.9,0.13796,0.2552,0.19473
1947.9,0.14812,0.26159,0.203
1947.9,0.15837,0.26806,0.21137
1948,0.16871,0.2746,0.21981
1948,0.17913,0.28121,0.22834
1948,0.18963,0.28788,0.23693
1948.1,0.20021,0.2946,0.2456
1948.1,0.21086,0.30138,0.25433
1948.1,0.22157,0.30821,0.26311
1948.1,0.23234,0.31507,0.27196
1948.2,0.24317,0.32198,0.28085
1948.2,0.25405,0.32892,0.28979
1948.2,0.26498,0.33589,0.29878
1948.2,0.27595,0.3429,0.30781
1948.3,0.28697,0.34993,0.31688
1948.3,0.29802,0.357,0.32599
1948.3,0.3091,0.36409,0.33514
1948.4,0.32021,0.37121,0.34432
1948.4,0.33135,0.37836,0.35354
1948.4,0.34251,0.38553,0.36279
1948.4,0.3537,0.39274,0.37208
1948.5,0.3649,0.39999,0.38139
1948.5,0.37612,0.40726,0.39074
1948.5,0.38735,0.41458,0.40012
1948.5,0.39859,0.42194,0.40953
1948.6,0.40984,0.42934,0.41897
1948.6,0.4211,0.43678,0.42845
1948.6,0.43236,0.44428,0.43795
1948.7,0.44364,0.45183,0.44749
1948.7,0.45491,0.45944,0.45706
1948.7,0.46619,0.46711,0.46666
1948.7,0.47747,0.47484,0.4763
1948.8,0.48875,0.48264,0.48596
1948.8,0.50003,0.4905,0.49566
1948.8,0.5113,0.49843,0.50539
1948.8,0.52257,0.50643,0.51515
1948.9,0.53383,0.5145,0.52493
1948.9,0.54507,0.52263,0.53474
1948.9,0.55629,0.53083,0.54457
1949,0.56749,0.5391,0.55442
1949,0.57866,0.54742,0.56428
1949,0.58979,0.55581,0.57415
1949,0.60089,0.56426,0.58403
1949.1,0.61193,0.57277,0.59391
1949.1,0.62293,0.58134,0.60379
1949.1,0.63386,0.58995,0.61366
1949.1,0.64473,0.59862,0.62352
1949.2,0.65554,0.60734,0.63337
1949.2,0.66627,0.61611,0.6432
1949.2,0.67692,0.62493,0.65302
1949.3,0.68749,0.63379,0.66281
1949.3,0.69798,0.64269,0.67257
1949.3,0.70838,0.65164,0.6823
1949.3,0.71869,0.66063,0.69201
1949.4,0.7289,0.66965,0.70167
1949.4,0.73901,0.6787,0.7113
1949.4,0.74903,0.68779,0.72089
1949.4,0.75893,0.69691,0.73044
1949.5,0.76873,0.70606,0.73994
1949.5,0.77842,0.71523,0.74939
1949.5,0.78799,0.72442,0.75879
1949.6,0.79745,0.73363,0.76814
1949.6,0.80678,0.74286,0.77743
1949.6,0.816,0.7521,0.78667
1949.6,0.82509,0.76135,0.79585
1949.7,0.83405,0.77061,0.80498
1949.7,0.84289,0.77988,0.81404
1949.7,0.8516,0.78915,0.82304
1949.7,0.86018,0.79841,0.83198
1949.8,0.86864,0.80767,0.84085
1949.8,0.87696,0.81692,0.84966
1949.8,0.88514,0.82616,0.85839
1949.9,0.89319,0.83539,0.86706
1949.9,0.90111,0.84461,0.87565
1949.9,0.90888,0.8538,0.88417
1949.9,0.91651,0.86298,0.89261
1950,0.92401,0.87213,0.90097
1950,0.93136,0.88126,0.90925
1950,0.93856,0.89037,0.91746
1950.1,0.94563,0.89945,0.92558
1950.1,0.95255,0.90851,0.93362
1950.1,0.95933,0.91754,0.94157
1950.1,0.96597,0.92653,0.94944
1950.2,0.97247,0.9355,0.95722
1950.2,0.97882,0.94442,0.96492
1950.2,0.98503,0.95331,0.97253
1950.2,0.99109,0.96216,0.98005
1950.3,0.99701,0.97095,0.98747
1950.3,1.0028,0.9797,0.9948
1950.3,1.0084,0.98839,1.002
1950.4,1.0139,0.99702,1.0092
1950.4,1.0192,1.0056,1.0162
1950.4,1.0244,1.0141,1.0231
1950.4,1.0294,1.0225,1.0299
1950.5,1.0343,1.0309,1.0366
1950.5,1.039,1.0391,1.0432
1950.5,1.0435,1.0473,1.0496
1950.5,1.0479,1.0554,1.056
1950.6,1.0521,1.0634,1.0622
1950.6,1.0562,1.0713,1.0682
1950.6,1.0601,1.0791,1.0742
1950.7,1.0638,1.0868,1.08
1950.7,1.0674,1.0944,1.0857
1950.7,1.0709,1.1019,1.0912
1950.7,1.0741,1.1093,1.0967
1950.8,1.0773,1.1166,1.102
1950.8,1.0802,1.1237,1.1071
1950.8,1.0831,1.1308,1.1121
1950.8,1.0858,1.1377,1.117
1950.9,1.0883,1.1445,1.1218
1950.9,1.0908,1.1512,1.1264
1950.9,1.0931,1.1578,1.1309
1951,1.0952,1.1643,1.1353
1951,1.0973,1.1707,1.1395
1951,1.0992,1.177,1.1437
1951,1.101,1.1831,1.1477
1951.1,1.1028,1.1892,1.1516
1951.1,1.1044,1.1951,1.1554
1951.1,1.1059,1.2009,1.159
1951.1,1.1073,1.2067,1.1626
1951.2,1.1087,1.2123,1.1661
1951.2,1.1099,1.2179,1.1695
1951.2,1.1111,1.2233,1.1727
1951.3,1.1122,1.2287,1.1759
1951.3,1.1133,1.234,1.179
1951.3,1.1142,1.2392,1.1821
1951.3,1.1152,1.2444,1.185
1951.4,1.116,1.2495,1.1879
1951.4,1.1168,1.2545,1.1907
1951.4,1.1176,1.2594,1.1934
1951.4,1.1184,1.2643,1.1961
1951.5,1.119,1.2691,1.1987
1951.5,1.1197,1.2738,1.2013
1951.5,1.1203,1.2785,1.2038
1951.6,1.1209,1.2832,1.2063
1951.6,1.1215,1.2878,1.2087
1951.6,1.122,1.2923,1.211
1951.6,1.1225,1.2968,1.2133
1951.7,1.123,1.3012,1.2156
1951.7,1.1234,1.3055,1.2178
1951.7,1.1239,1.3098,1.22
1951.7,1.1243,1.3141,1.2221
1951.8,1.1247,1.3182,1.2241
1951.8,1.125,1.3223,1.2262
1951.8,1.1254,1.3263,1.2282
1951.9,1.1257,1.3303,1.2301
1951.9,1.126,1.3341,1.232
1951.9,1.1263,1.3379,1.2338
1951.9,1.1265,1.3416,1.2356
1952,1.1268,1.3452,1.2373
1952,1.127,1.3488,1.239
1952,1.1272,1.3522,1.2406
1952.1,1.1273,1.3555,1.2422
1952.1,1.1275,1.3588,1.2437
1952.1,1.1276,1.3619,1.2451
1952.1,1.1277,1.3649,1.2465
1952.2,1.1278,1.3679,1.2479
1952.2,1.1279,1.3707,1.2491
1952.2,1.1279,1.3734,1.2503
1952.2,1.1279,1.3759,1.2515
1952.3,1.1279,1.3784,1.2526
1952.3,1.1279,1.3807,1.2536
1952.3,1.1279,1.383,1.2546
1952.4,1.1279,1.3851,1.2555
1952.4,1.1279,1.387,1.2564
1952.4,1.1279,1.3889,1.2572
1952.4,1.1279,1.3906,1.258
1952.5,1.1279,1.3922,1.2587
1952.5,1.1279,1.3937,1.2594
1952.5,1.1279,1.3951,1.26
1952.5,1.128,1.3964,1.2606
1952.6,1.1281,1.3975,1.2611
1952.6,1.1282,1.3985,1.2616
1952.6,1.1284,1.3994,1.2621
1952.7,1.1286,1.4002,1.2625
1952.7,1.1288,1.4008,1.2628
1952.7,1.1291,1.4014,1.2631
1952.7,1.1294,1.4018,1.2634
1952.8,1.1297,1.4021,1.2636
1952.8,1.1301,1.4023,1.2638
1952.8,1.1305,1.4024,1.264
1952.8,1.1309,1.4024,1.264
1952.9,1.1313,1.4023,1.2641
1952.9,1.1317,1.402,1.2641
1952.9,1.1322,1.4017,1.264
1953,1.1326,1.4012,1.2639
1953,1.133,1.4006,1.2637
1953,1.1334,1.3999,1.2635
1953,1.1338,1.3991,1.2632
1953.1,1.1342,1.3981,1.2628
1953.1,1.1345,1.3971,1.2624
1953.1,1.1349,1.3959,1.2619
1953.1,1.1351,1.3947,1.2613
1953.2,1.1353,1.3933,1.2607
1953.2,1.1355,1.3919,1.26
1953.2,1.1356,1.3904,1.2593
1953.3,1.1356,1.3888,1.2585
1953.3,1.1356,1.3871,1.2577
1953.3,1.1356,1.3853,1.2567
1953.3,1.1354,1.3835,1.2558
1953.4,1.1352,1.3816,1.2548
1953.4,1.135,1.3796,1.2537
1953.4,1.1346,1.3776,1.2526
1953.4,1.1342,1.3756,1.2514
1953.5,1.1338,1.3734,1.2502
1953.5,1.1333,1.3713,1.249
1953.5,1.1327,1.3691,1.2477
1953.6,1.1321,1.3669,1.2464
1953.6,1.1314,1.3646,1.2451
1953.6,1.1306,1.3623,1.2437
1953.6,1.1298,1.36,1.2423
1953.7,1.1289,1.3576,1.2408
1953.7,1.128,1.3552,1.2394
1953.7,1.1271,1.3528,1.2379
1953.7,1.1261,1.3503,1.2363
1953.8,1.1251,1.3478,1.2348
1953.8,1.124,1.3453,1.2332
1953.8,1.1229,1.3427,1.2316
1953.9,1.1217,1.3401,1.23
1953.9,1.1206,1.3375,1.2284
1953.9,1.1194,1.3348,1.2267
1953.9,1.1181,1.3321,1.225
1954,1.1168,1.3294,1.2233
1954,1.1155,1.3266,1.2215
1954,1.1142,1.3238,1.2198
1954,1.1128,1.3209,1.218
1954.1,1.1113,1.318,1.2161
1954.1,1.1099,1.3151,1.2143
1954.1,1.1084,1.3121,1.2124
1954.2,1.1068,1.3091,1.2104
1954.2,1.1052,1.3061,1.2085
1954.2,1.1036,1.303,1.2064
1954.2,1.102,1.2999,1.2044
1954.3,1.1002,1.2967,1.2023
1954.3,1.0985,1.2935,1.2002
1954.3,1.0967,1.2902,1.198
1954.4,1.0948,1.287,1.1958
1954.4,1.0929,1.2836,1.1936
1954.4,1.0909,1.2803,1.1913
1954.4,1.0889,1.2768,1.1889
1954.5,1.0868,1.2734,1.1865
1954.5,1.0846,1.2698,1.184
1954.5,1.0824,1.2663,1.1815
1954.5,1.0801,1.2626,1.1789
1954.6,1.0777,1.2589,1.1762
1954.6,1.0753,1.2551,1.1735
1954.6,1.0728,1.2513,1.1707
1954.7,1.0702,1.2474,1.1678
1954.7,1.0676,1.2434,1.1649
1954.7,1.0648,1.2394,1.1618
1954.7,1.062,1.2352,1.1587
1954.8,1.0591,1.2311,1.1555
1954.8,1.0561,1.2268,1.1522
1954.8,1.0531,1.2225,1.1489
1954.8,1.0499,1.2181,1.1454
1954.9,1.0467,1.2136,1.1419
1954.9,1.0433,1.2091,1.1383
1954.9,1.0399,1.2045,1.1346
1955,1.0364,1.1999,1.1308
1955,1.0327,1.1952,1.1269
1955,1.029,1.1905,1.123
1955,1.0251,1.1858,1.1189
1955.1,1.0211,1.181,1.1148
1955.1,1.017,1.1761,1.1105
1955.1,1.0128,1.1712,1.1062
1955.1,1.0085,1.1663,1.1018
1955.2,1.0041,1.1614,1.0974
1955.2,0.99949,1.1564,1.0928
1955.2,0.9948,1.1514,1.0881
1955.3,0.98998,1.1464,1.0834
1955.3,0.98503,1.1413,1.0785
1955.3,0.97997,1.1362,1.0736
1955.3,0.97478,1.1311,1.0686
1955.4,0.96948,1.126,1.0635
1955.4,0.96406,1.1208,1.0584
1955.4,0.95853,1.1157,1.0531
1955.4,0.9529,1.1104,1.0478
1955.5,0.94716,1.1052,1.0424
1955.5,0.94132,1.0999,1.0369
1955.5,0.93538,1.0946,1.0314
1955.6,0.92934,1.0893,1.0258
1955.6,0.92322,1.0839,1.0201
1955.6,0.917,1.0785,1.0143
1955.6,0.9107,1.0731,1.0085
1955.7,0.90431,1.0676,1.0026
1955.7,0.89784,1.0621,0.9967
1955.7,0.89129,1.0565,0.99069
1955.7,0.88467,1.0509,0.98463
1955.8,0.87796,1.0452,0.97851
1955.8,0.87119,1.0395,0.97233
1955.8,0.86435,1.0338,0.96609
1955.9,0.85744,1.028,0.95981
1955.9,0.85047,1.0222,0.95347
1955.9,0.84345,1.0164,0.94708
1955.9,0.83638,1.0105,0.94065
1956,0.82926,1.0046,0.93417
1956,0.8221,0.99861,0.92765
1956,0.81491,0.99262,0.92109
1956,0.80769,0.9866,0.91449
1956.1,0.80044,0.98056,0.90786
1956.1,0.79318,0.97448,0.90119
1956.1,0.7859,0.96839,0.8945
1956.2,0.77861,0.96227,0.88777
1956.2,0.77131,0.95612,0.88101
1956.2,0.76401,0.94996,0.87424
1956.2,0.75671,0.94379,0.86743
1956.3,0.74942,0.9376,0.86061
1956.3,0.74213,0.93139,0.85377
1956.3,0.73484,0.92517,0.84691
1956.4,0.72756,0.91895,0.84004
1956.4,0.7203,0.91271,0.83315
1956.4,0.71304,0.90647,0.82625
1956.4,0.7058,0.90022,0.81933
1956.5,0.69858,0.89396,0.81241
1956.5,0.69137,0.8877,0.80548
1956.5,0.68417,0.88143,0.79853
1956.5,0.677,0.87515,0.79158
1956.6,0.66984,0.86886,0.78461
1956.6,0.6627,0.86256,0.77764
1956.6,0.65557,0.85625,0.77065
1956.7,0.64846,0.84993,0.76365
1956.7,0.64138,0.84358,0.75664
1956.7,0.63431,0.83722,0.74961
1956.7,0.62726,0.83084,0.74256
1956.8,0.62022,0.82443,0.73549
1956.8,0.61321,0.81798,0.72841
1956.8,0.60622,0.81151,0.7213
1956.8,0.59924,0.80499,0.71416
1956.9,0.59228,0.79842,0.70698
1956.9,0.58534,0.79181,0.69978
1956.9,0.5784,0.78514,0.69253
1957,0.57148,0.77841,0.68524
1957,0.56456,0.77161,0.6779
1957,0.55765,0.76473,0.67051
1957,0.55074,0.75778,0.66307
1957.1,0.54383,0.75075,0.65556
1957.1,0.53692,0.74363,0.64799
1957.1,0.53,0.73642,0.64035
1957.1,0.52308,0.72912,0.63264
1957.2,0.51615,0.72171,0.62486
1957.2,0.50921,0.71421,0.61701
1957.2,0.50227,0.70661,0.60908
1957.3,0.49531,0.69891,0.60108
1957.3,0.48835,0.6911,0.593
1957.3,0.48137,0.68318,0.58484
1957.3,0.47438,0.67516,0.57661
1957.4,0.46737,0.66703,0.5683
1957.4,0.46035,0.65879,0.55991
1957.4,0.4533,0.65044,0.55144
1957.4,0.44623,0.64199,0.54289
1957.5,0.43912,0.63342,0.53426
1957.5,0.43199,0.62474,0.52555
1957.5,0.42482,0.61595,0.51676
1957.6,0.4176,0.60704,0.50788
1957.6,0.41034,0.59802,0.49891
1957.6,0.40303,0.58888,0.48986
1957.6,0.39567,0.57963,0.48072
1957.7,0.38825,0.57025,0.4715
1957.7,0.38076,0.56075,0.46217
1957.7,0.37322,0.55111,0.45276
1957.7,0.3656,0.54134,0.44325
1957.8,0.35791,0.53143,0.43364
1957.8,0.35015,0.52137,0.42392
1957.8,0.3423,0.51114,0.4141
1957.9,0.33438,0.50076,0.40416
1957.9,0.32638,0.4902,0.39412
1957.9,0.31828,0.47945,0.38395
1957.9,0.3101,0.46851,0.37366
1958,0.30183,0.45737,0.36323
1958,0.29345,0.44602,0.35268
1958,0.28497,0.43445,0.34198
1958,0.27639,0.42264,0.33113
1958.1,0.2677,0.4106,0.32014
1958.1,0.25889,0.3983,0.30898
1958.1,0.24997,0.38574,0.29766
1958.2,0.24092,0.37292,0.28617
1958.2,0.23175,0.35981,0.2745
1958.2,0.22246,0.34642,0.26265
1958.2,0.21303,0.33272,0.25061
1958.3,0.20347,0.31873,0.23838
1958.3,0.19377,0.30443,0.22595
1958.3,0.18394,0.28982,0.21333
1958.3,0.17398,0.27489,0.2005
1958.4,0.16388,0.25964,0.18748
1958.4,0.15366,0.24407,0.17426
1958.4,0.1433,0.22819,0.16084
1958.5,0.13282,0.21199,0.14723
1958.5,0.12222,0.19548,0.13342
1958.5,0.11149,0.17866,0.11943
1958.5,0.10065,0.16154,0.10525
1958.6,0.089686,0.14412,0.090882
1958.6,0.078607,0.12641,0.076338
1958.6,0.067414,0.10843,0.061618
1958.6,0.056107,0.090175,0.046726
1958.7,0.044686,0.071664,0.031666
1958.7,0.033152,0.052906,0.016443
1958.7,0.021506,0.033913,0.001062
1958.8,0.0097446,0.014699,0.014473
1958.8,0.0021311,0.004722,0.030156
1958.8,0.014123,0.024336,0.045982
1958.8,0.026231,0.044128,0.061947
1958.9,0.038457,0.064084,0.078045
1958.9,0.050802,0.084187,0.09427
1958.9,0.063264,0.10442,0.11062
1958.9,0.075844,0.12478,0.12708
1959,0.088542,0.14524,0.14365
1959,0.10136,0.16579,0.16033
1959,0.11429,0.18641,0.1771
1959.1,0.12734,0.2071,0.19397
1959.1,0.1405,0.22784,0.21092
1959.1,0.15378,0.24862,0.22795
1959.1,0.16717,0.26943,0.24506
1959.2,0.18067,0.29027,0.26224
1959.2,0.19428,0.31111,0.27948
1959.2,0.20801,0.33195,0.2968
1959.3,0.22184,0.3528,0.31417
1959.3,0.23578,0.37363,0.3316
1959.3,0.24983,0.39444,0.34909
1959.3,0.26398,0.41523,0.36663
1959.4,0.27825,0.43599,0.38421
1959.4,0.29262,0.45672,0.40184
1959.4,0.30709,0.4774,0.4195
1959.4,0.32166,0.49805,0.4372
1959.5,0.33634,0.51865,0.45493
1959.5,0.35111,0.5392,0.47267
1959.5,0.36598,0.55969,0.49044
1959.6,0.38094,0.58013,0.50821
1959.6,0.396,0.60051,0.52599
1959.6,0.41114,0.62082,0.54377
1959.6,0.42637,0.64106,0.56153
1959.7,0.44167,0.66123,0.57928
1959.7,0.45705,0.68132,0.59701
1959.7,0.47251,0.70133,0.61471
1959.7,0.48803,0.72124,0.63237
1959.8,0.50361,0.74106,0.64999
1959.8,0.51925,0.76077,0.66755
1959.8,0.53495,0.78036,0.68505
1959.9,0.55068,0.79984,0.70248
1959.9,0.56646,0.81918,0.71982
1959.9,0.58226,0.83839,0.73709
1959.9,0.59809,0.85745,0.75425
1960,0.61394,0.87637,0.77132
1960,0.62979,0.89514,0.78828
1960,0.64566,0.91374,0.80513
1960,0.66152,0.93218,0.82186
1960.1,0.67737,0.95045,0.83847
1960.1,0.69321,0.96855,0.85496
1960.1,0.70903,0.98648,0.87131
1960.2,0.72481,1.0042,0.88753
1960.2,0.74056,1.0218,0.9036
1960.2,0.75627,1.0392,0.91954
1960.2,0.77192,1.0563,0.93532
1960.3,0.78752,1.0733,0.95095
1960.3,0.80305,1.0901,0.96643
1960.3,0.81852,1.1067,0.98175
1960.3,0.8339,1.1231,0.9969
1960.4,0.84921,1.1392,1.0119
1960.4,0.86443,1.1552,1.0267
1960.4,0.87956,1.1709,1.0414
1960.5,0.89459,1.1864,1.0559
1960.5,0.90952,1.2017,1.0702
1960.5,0.92434,1.2167,1.0843
1960.5,0.93905,1.2315,1.0983
1960.6,0.95364,1.2461,1.1121
1960.6,0.96811,1.2604,1.1257
1960.6,0.98245,1.2744,1.1391
1960.6,0.99666,1.2883,1.1523
1960.7,1.0107,1.3018,1.1654
1960.7,1.0246,1.3152,1.1782
1960.7,1.0384,1.3282,1.1909
1960.8,1.052,1.341,1.2033
1960.8,1.0654,1.3535,1.2156
1960.8,1.0787,1.3658,1.2276
1960.8,1.0918,1.3778,1.2395
1960.9,1.1047,1.3895,1.2511
1960.9,1.1173,1.4009,1.2625
1960.9,1.1298,1.412,1.2736
1960.9,1.1421,1.4228,1.2846
1961,1.1541,1.4333,1.2953
1961,1.1659,1.4434,1.3057
1961,1.1774,1.4533,1.3159
1961.1,1.1887,1.4629,1.3258
1961.1,1.1997,1.4721,1.3355
1961.1,1.2105,1.4809,1.3449
1961.1,1.221,1.4895,1.354
1961.2,1.2312,1.4977,1.3628
1961.2,1.2411,1.5055,1.3714
1961.2,1.2507,1.513,1.3797
1961.2,1.26,1.5201,1.3876
1961.3,1.269,1.5269,1.3953
1961.3,1.2777,1.5334,1.4026
1961.3,1.2861,1.5394,1.4097
1961.4,1.2941,1.5452,1.4164
1961.4,1.3019,1.5505,1.4229
1961.4,1.3093,1.5556,1.429
1961.4,1.3164,1.5602,1.4348
1961.5,1.3232,1.5646,1.4403
1961.5,1.3297,1.5686,1.4455
1961.5,1.3358,1.5722,1.4504
1961.5,1.3416,1.5755,1.4549
1961.6,1.3471,1.5785,1.4592
1961.6,1.3523,1.5812,1.4631
1961.6,1.3572,1.5836,1.4667
1961.7,1.3617,1.5856,1.4701
1961.7,1.366,1.5874,1.4731
1961.7,1.3699,1.5889,1.4758
1961.7,1.3735,1.5901,1.4783
1961.8,1.3768,1.591,1.4804
1961.8,1.3798,1.5916,1.4822
1961.8,1.3824,1.592,1.4838
1961.9,1.3848,1.5921,1.4851
1961.9,1.3868,1.592,1.486
1961.9,1.3885,1.5916,1.4867
1961.9,1.3898,1.591,1.4872
1962,1.3909,1.5901,1.4873
1962,1.3916,1.589,1.4872
1962,1.392,1.5877,1.4868
1962,1.3921,1.5862,1.4861
1962.1,1.3919,1.5845,1.4852
1962.1,1.3913,1.5825,1.4839
1962.1,1.3904,1.5803,1.4825
1962.2,1.3892,1.5779,1.4807
1962.2,1.3877,1.5752,1.4787
1962.2,1.3859,1.5724,1.4764
1962.2,1.3838,1.5693,1.4739
1962.3,1.3814,1.5661,1.4711
1962.3,1.3787,1.5626,1.4681
1962.3,1.3758,1.5589,1.4648
1962.3,1.3725,1.5549,1.4613
1962.4,1.369,1.5508,1.4575
1962.4,1.3652,1.5464,1.4535
1962.4,1.3611,1.5418,1.4492
1962.5,1.3568,1.537,1.4447
1962.5,1.3522,1.532,1.4399
1962.5,1.3474,1.5267,1.4349
1962.5,1.3423,1.5213,1.4297
1962.6,1.3369,1.5156,1.4242
1962.6,1.3314,1.5097,1.4185
1962.6,1.3256,1.5036,1.4125
1962.6,1.3195,1.4972,1.4064
1962.7,1.3132,1.4907,1.4
1962.7,1.3067,1.4839,1.3934
1962.7,1.3,1.477,1.3866
1962.8,1.2931,1.4698,1.3796
1962.8,1.286,1.4624,1.3724
1962.8,1.2786,1.4548,1.365
1962.8,1.2711,1.4471,1.3574
1962.9,1.2633,1.4391,1.3497
1962.9,1.2554,1.4309,1.3417
1962.9,1.2473,1.4226,1.3336
1962.9,1.2391,1.414,1.3253
1963,1.2306,1.4053,1.3169
1963,1.222,1.3964,1.3083
1963,1.2133,1.3873,1.2995
1963.1,1.2044,1.378,1.2906
1963.1,1.1954,1.3685,1.2816
1963.1,1.1862,1.3589,1.2724
1963.1,1.1769,1.3491,1.2631
1963.2,1.1675,1.3391,1.2536
1963.2,1.158,1.329,1.2441
1963.2,1.1484,1.3187,1.2344
1963.2,1.1386,1.3083,1.2246
1963.3,1.1288,1.2977,1.2147
1963.3,1.1188,1.287,1.2047
1963.3,1.1088,1.2761,1.1945
1963.4,1.0987,1.2651,1.1843
1963.4,1.0886,1.254,1.174
1963.4,1.0783,1.2427,1.1636
1963.4,1.068,1.2313,1.1531
1963.5,1.0577,1.2198,1.1425
1963.5,1.0472,1.2081,1.1318
1963.5,1.0367,1.1964,1.1211
1963.5,1.0262,1.1845,1.1102
1963.6,1.0156,1.1725,1.0993
1963.6,1.0049,1.1603,1.0883
1963.6,0.99421,1.1481,1.0772
1963.7,0.98346,1.1357,1.066
1963.7,0.97266,1.1232,1.0548
1963.7,0.96182,1.1106,1.0434
1963.7,0.95093,1.0979,1.032
1963.8,0.94001,1.0851,1.0205
1963.8,0.92904,1.0722,1.0089
1963.8,0.91805,1.0591,0.99726
1963.9,0.90702,1.0459,0.98552
1963.9,0.89597,1.0326,0.97369
1963.9,0.8849,1.0192,0.96179
1963.9,0.87381,1.0057,0.94981
1964,0.86271,0.9921,0.93777
1964,0.85161,0.97836,0.92565
1964,0.84051,0.96452,0.91346
1964,0.82941,0.95057,0.90122
1964.1,0.81834,0.93652,0.88892
1964.1,0.80728,0.92238,0.87657
1964.1,0.79626,0.90815,0.86418
1964.2,0.78526,0.89384,0.85174
1964.2,0.77431,0.87945,0.83928
1964.2,0.7634,0.86499,0.8268
1964.2,0.75253,0.85047,0.81429
1964.3,0.74172,0.83589,0.80178
1964.3,0.73097,0.82127,0.78926
1964.3,0.72028,0.80661,0.77674
1964.3,0.70965,0.79192,0.76423
1964.4,0.6991,0.7772,0.75173
1964.4,0.68862,0.76247,0.73925
1964.4,0.67822,0.74773,0.7268
1964.5,0.66791,0.733,0.71438
1964.5,0.65769,0.71827,0.70199
1964.5,0.64757,0.70357,0.68965
1964.5,0.63755,0.68889,0.67736
1964.6,0.62763,0.67424,0.66513
1964.6,0.61782,0.65964,0.65296
1964.6,0.60812,0.64509,0.64085
1964.6,0.59853,0.63061,0.62883
1964.7,0.58906,0.61618,0.61688
1964.7,0.57971,0.60183,0.60502
1964.7,0.57048,0.58756,0.59325
1964.8,0.56137,0.57338,0.58158
1964.8,0.55239,0.55929,0.57002
1964.8,0.54353,0.5453,0.55856
1964.8,0.5348,0.53141,0.54721
1964.9,0.5262,0.51764,0.53597
1964.9,0.51773,0.50398,0.52486
1964.9,0.50939,0.49045,0.51386
1964.9,0.50118,0.47705,0.503
1965,0.4931,0.46378,0.49226
1965,0.48514,0.45067,0.48166
1965,0.47731,0.4377,0.47119
1965.1,0.4696,0.4249,0.46086
1965.1,0.46201,0.41226,0.45068
1965.1,0.45455,0.39979,0.44063
1965.1,0.4472,0.38751,0.43074
1965.2,0.43997,0.3754,0.42099
1965.2,0.43285,0.36349,0.41139
1965.2,0.42586,0.35177,0.40193
1965.2,0.41897,0.34025,0.39264
1965.3,0.4122,0.32894,0.38349
1965.3,0.40555,0.31783,0.37451
1965.3,0.39901,0.30694,0.36568
1965.4,0.39259,0.29627,0.35702
1965.4,0.38629,0.28582,0.34852
1965.4,0.38011,0.27559,0.34019
1965.4,0.37404,0.26558,0.33203
1965.5,0.3681,0.2558,0.32404
1965.5,0.36228,0.24625,0.31621
1965.5,0.35657,0.23692,0.30855
1965.5,0.35098,0.22781,0.30106
1965.6,0.34552,0.21892,0.29373
1965.6,0.34016,0.21025,0.28655
1965.6,0.33492,0.2018,0.27954
1965.7,0.32979,0.19355,0.27268
1965.7,0.32476,0.18551,0.26597
1965.7,0.31984,0.17768,0.2594
1965.7,0.31502,0.17004,0.25297
1965.8,0.3103,0.1626,0.24668
1965.8,0.30566,0.15534,0.24052
1965.8,0.30111,0.14827,0.23448
1965.8,0.29664,0.14139,0.22856
1965.9,0.29225,0.13467,0.22276
1965.9,0.28794,0.12814,0.21707
1965.9,0.28369,0.12177,0.21149
1966,0.2795,0.11556,0.20601
1966,0.27538,0.10952,0.20062
1966,0.27131,0.10363,0.19533
1966,0.26728,0.097905,0.19013
1966.1,0.26331,0.092328,0.18501
1966.1,0.25937,0.086901,0.17998
1966.1,0.25546,0.081621,0.17503
1966.2,0.25159,0.076487,0.17015
1966.2,0.24774,0.071496,0.16535
1966.2,0.24391,0.066647,0.16062
1966.2,0.24009,0.061938,0.15596
1966.3,0.23629,0.057368,0.15137
1966.3,0.23249,0.052934,0.14684
1966.3,0.22869,0.048635,0.14238
1966.3,0.22489,0.044469,0.13797
1966.4,0.22109,0.040434,0.13363
1966.4,0.21728,0.036527,0.12936
1966.4,0.21346,0.032746,0.12514
1966.5,0.20962,0.029088,0.12097
1966.5,0.20576,0.025547,0.11687
1966.5,0.20189,0.02212,0.11282
1966.5,0.19799,0.018803,0.10882
1966.6,0.19407,0.015591,0.10487
1966.6,0.19013,0.012481,0.10098
1966.6,0.18617,0.009467,0.097132
1966.6,0.18217,0.006546,0.093337
1966.7,0.17816,0.0037136,0.089591
1966.7,0.17412,0.00096569,0.085893
1966.7,0.17006,0.001702,0.082241
1966.8,0.16597,0.0042941,0.078636
1966.8,0.16186,0.006816,0.075074
1966.8,0.15774,0.0092729,0.071556
1966.8,0.15359,0.011671,0.068078
1966.9,0.14943,0.014016,0.064638
1966.9,0.14525,0.016315,0.061234
1966.9,0.14105,0.018576,0.057863
1966.9,0.13684,0.020805,0.054521
1967,0.13263,0.023012,0.051207
1967,0.1284,0.025203,0.047915
1967,0.12417,0.027387,0.044643
1967.1,0.11994,0.029573,0.041386
1967.1,0.1157,0.031768,0.038141
1967.1,0.11146,0.03398,0.034904
1967.1,0.10723,0.036217,0.031671
1967.2,0.103,0.038487,0.028438
1967.2,0.098772,0.040796,0.0252
1967.2,0.094553,0.043151,0.021954
1967.2,0.090342,0.045559,0.018695
1967.3,0.086138,0.048025,0.015418
1967.3,0.08194,0.050557,0.012118
1967.3,0.077748,0.053159,0.0087914
1967.4,0.073558,0.055839,0.0054323
1967.4,0.06937,0.058603,0.0020361
1967.4,0.065178,0.061455,0.0014024
1967.4,0.060982,0.064404,0.0048879
1967.5,0.056778,0.067454,0.0084257
1967.5,0.052562,0.070613,0.012021
1967.5,0.048332,0.073887,0.015679
1967.5,0.044084,0.077284,0.019404
1967.6,0.039816,0.080809,0.023204
1967.6,0.035524,0.08447,0.027082
1967.6,0.031204,0.088272,0.031045
1967.7,0.026854,0.09222,0.035096
1967.7,0.022471,0.096321,0.039242
1967.7,0.018051,0.10058,0.043487
1967.7,0.013592,0.105,0.047834
1967.8,0.0090899,0.10958,0.052287
1967.8,0.0045425,0.11432,0.05685
1967.8,5.3454e-05,0.11924,0.061525
1967.8,0.0047007,0.12432,0.066314
1967.9,0.0094021,0.12958,0.07122
1967.9,0.014161,0.135,0.076243
1967.9,0.01898,0.14059,0.081385
1968,0.023861,0.14635,0.086646
1968,0.028808,0.15228,0.092026
1968,0.033822,0.15837,0.097525
1968,0.038904,0.16462,0.10314
1968.1,0.044058,0.17103,0.10888
1968.1,0.049285,0.17761,0.11473
1968.1,0.054586,0.18433,0.12069
1968.2,0.059964,0.19122,0.12677
1968.2,0.065419,0.19825,0.13296
1968.2,0.070953,0.20543,0.13926
1968.2,0.076569,0.21276,0.14567
1968.3,0.08227,0.22023,0.15219
1968.3,0.088057,0.22785,0.15883
1968.3,0.093935,0.2356,0.16557
1968.3,0.099908,0.24351,0.17243
1968.4,0.10598,0.25155,0.1794
1968.4,0.11215,0.25973,0.18649
1968.4,0.11843,0.26805,0.19369
1968.5,0.12482,0.2765,0.20101
1968.5,0.13133,0.2851,0.20844
1968.5,0.13794,0.29383,0.216
1968.5,0.14468,0.30269,0.22367
1968.6,0.15154,0.31169,0.23147
1968.6,0.15852,0.32081,0.23938
1968.6,0.16563,0.33007,0.24741
1968.6,0.17285,0.33944,0.25556
1968.7,0.18021,0.34894,0.26382
1968.7,0.18768,0.35855,0.27219
1968.7,0.19528,0.36827,0.28067
1968.8,0.203,0.37809,0.28926
1968.8,0.21085,0.38801,0.29796
1968.8,0.21881,0.39802,0.30676
1968.8,0.2269,0.40812,0.31566
1968.9,0.2351,0.41829,0.32465
1968.9,0.24343,0.42854,0.33374
1968.9,0.25187,0.43886,0.34292
1968.9,0.26043,0.44923,0.35218
1969,0.2691,0.45966,0.36153
1969,0.27789,0.47014,0.37097
1969,0.28679,0.48066,0.38048
1969.1,0.2958,0.49121,0.39007
1969.1,0.30492,0.5018,0.39973
1969.1,0.31415,0.51241,0.40946
1969.1,0.32348,0.52303,0.41925
1969.2,0.33292,0.53367,0.42911
1969.2,0.34247,0.54432,0.43902
1969.2,0.35211,0.55497,0.44899
1969.2,0.36185,0.56562,0.45902
1969.3,0.37169,0.57626,0.46908
1969.3,0.38162,0.58689,0.4792
1969.3,0.39164,0.59749,0.48934
1969.4,0.40174,0.60808,0.49953
1969.4,0.41192,0.61864,0.50974
1969.4,0.42218,0.62916,0.51997
1969.4,0.4325,0.63966,0.53023
1969.5,0.4429,0.65011,0.5405
1969.5,0.45335,0.66053,0.55079
1969.5,0.46385,0.6709,0.56108
1969.5,0.47441,0.68123,0.57138
1969.6,0.48501,0.69151,0.58167
1969.6,0.49564,0.70174,0.59197
1969.6,0.50631,0.71193,0.60226
1969.7,0.517,0.72206,0.61254
1969.7,0.52771,0.73215,0.62281
1969.7,0.53844,0.74219,0.63306
1969.7,0.54918,0.75217,0.6433
1969.8,0.55992,0.76211,0.65352
1969.8,0.57067,0.772,0.66371
1969.8,0.58141,0.78185,0.67389
1969.8,0.59214,0.79164,0.68404
1969.9,0.60286,0.8014,0.69416
1969.9,0.61356,0.8111,0.70425
1969.9,0.62424,0.82077,0.71431
1970,0.63489,0.8304,0.72434
1970,0.64551,0.83999,0.73435
1970,0.65608,0.84955,0.74431
1970,0.66661,0.85908,0.75425
1970.1,0.6771,0.86857,0.76415
1970.1,0.68753,0.87804,0.77402
1970.1,0.6979,0.88749,0.78386
1970.1,0.70822,0.89691,0.79366
1970.2,0.71847,0.90632,0.80342
1970.2,0.72866,0.9157,0.81316
1970.2,0.73878,0.92508,0.82285
1970.3,0.74883,0.93444,0.83252
1970.3,0.75882,0.94379,0.84215
1970.3,0.76874,0.95313,0.85175
1970.3,0.7786,0.96246,0.86132
1970.4,0.78839,0.97179,0.87086
1970.4,0.79811,0.9811,0.88036
1970.4,0.80777,0.99041,0.88983
1970.4,0.81736,0.99972,0.89928
1970.5,0.82689,1.009,0.90869
1970.5,0.83635,1.0183,0.91806
1970.5,0.84575,1.0276,0.92741
1970.6,0.85509,1.0368,0.93672
1970.6,0.86436,1.046,0.94599
1970.6,0.87356,1.0552,0.95522
1970.6,0.8827,1.0644,0.9644
1970.7,0.89177,1.0735,0.97354
1970.7,0.90077,1.0826,0.98262
1970.7,0.9097,1.0916,0.99165
1970.7,0.91855,1.1005,1.0006
1970.8,0.92733,1.1094,1.0095
1970.8,0.93602,1.1182,1.0183
1970.8,0.94463,1.1269,1.0271
1970.9,0.95314,1.1356,1.0357
1970.9,0.96156,1.1441,1.0443
1970.9,0.96989,1.1525,1.0528
1970.9,0.97811,1.1608,1.0611
1971,0.98622,1.169,1.0694
1971,0.99423,1.177,1.0775
1971,1.0021,1.1849,1.0856
1971.1,1.0099,1.1927,1.0935
1971.1,1.0175,1.2003,1.1012
1971.1,1.025,1.2077,1.1089
1971.1,1.0324,1.215,1.1163
1971.2,1.0396,1.2222,1.1237
1971.2,1.0467,1.2292,1.1309
1971.2,1.0536,1.236,1.1379
1971.2,1.0604,1.2426,1.1448
1971.3,1.067,1.249,1.1515
1971.3,1.0735,1.2553,1.158
1971.3,1.0798,1.2614,1.1643
1971.4,1.086,1.2673,1.1705
1971.4,1.0919,1.273,1.1765
1971.4,1.0978,1.2785,1.1824
1971.4,1.1034,1.2838,1.188
1971.5,1.1089,1.2889,1.1935
1971.5,1.1143,1.2939,1.1988
1971.5,1.1194,1.2987,1.2039
1971.5,1.1244,1.3033,1.2089
1971.6,1.1293,1.3077,1.2137
1971.6,1.1339,1.312,1.2183
1971.6,1.1384,1.3161,1.2228
1971.7,1.1428,1.32,1.2271
1971.7,1.147,1.3238,1.2312
1971.7,1.151,1.3275,1.2352
1971.7,1.1548,1.3311,1.2391
1971.8,1.1585,1.3345,1.2428
1971.8,1.162,1.3378,1.2464
1971.8,1.1654,1.341,1.2499
1971.8,1.1685,1.344,1.2532
1971.9,1.1716,1.347,1.2564
1971.9,1.1745,1.3499,1.2595
1971.9,1.1772,1.3527,1.2624
1972,1.1797,1.3555,1.2653
1972,1.1822,1.3581,1.2681
1972,1.1844,1.3608,1.2707
1972,1.1865,1.3633,1.2732
1972.1,1.1885,1.3658,1.2757
1972.1,1.1904,1.3683,1.278
1972.1,1.1921,1.3707,1.2803
1972.1,1.1936,1.3731,1.2825
1972.2,1.1951,1.3755,1.2846
1972.2,1.1964,1.3779,1.2866
1972.2,1.1976,1.3802,1.2885
1972.3,1.1986,1.3825,1.2903
1972.3,1.1996,1.3848,1.2921
1972.3,1.2004,1.3871,1.2938
1972.3,1.2011,1.3893,1.2954
1972.4,1.2018,1.3916,1.297
1972.4,1.2023,1.3938,1.2984
1972.4,1.2027,1.396,1.2998
1972.4,1.203,1.3981,1.3012
1972.5,1.2033,1.4002,1.3024
1972.5,1.2034,1.4023,1.3036
1972.5,1.2035,1.4043,1.3047
1972.6,1.2035,1.4063,1.3058
1972.6,1.2035,1.4082,1.3067
1972.6,1.2034,1.4101,1.3076
1972.6,1.2032,1.4119,1.3084
1972.7,1.2029,1.4136,1.3092
1972.7,1.2027,1.4152,1.3099
1972.7,1.2023,1.4168,1.3105
1972.7,1.2019,1.4182,1.311
1972.8,1.2015,1.4196,1.3114
1972.8,1.2011,1.4209,1.3118
1972.8,1.2006,1.4221,1.3121
1972.9,1.2,1.4232,1.3123
1972.9,1.1994,1.4241,1.3125
1972.9,1.1988,1.425,1.3125
1972.9,1.1982,1.4257,1.3125
1973,1.1976,1.4263,1.3125
1973,1.1969,1.4268,1.3123
1973,1.1962,1.4272,1.3121
1973,1.1955,1.4275,1.3118
1973.1,1.1947,1.4276,1.3115
1973.1,1.194,1.4276,1.3111
1973.1,1.1932,1.4275,1.3106
1973.2,1.1924,1.4272,1.31
1973.2,1.1916,1.4269,1.3094
1973.2,1.1908,1.4264,1.3087
1973.2,1.19,1.4258,1.308
1973.3,1.1892,1.425,1.3072
1973.3,1.1884,1.4242,1.3063
1973.3,1.1875,1.4233,1.3054
1973.4,1.1867,1.4222,1.3045
1973.4,1.1859,1.4211,1.3034
1973.4,1.185,1.4198,1.3024
1973.4,1.1842,1.4185,1.3012
1973.5,1.1833,1.417,1.3001
1973.5,1.1825,1.4154,1.2989
1973.5,1.1817,1.4138,1.2976
1973.5,1.1808,1.412,1.2963
1973.6,1.18,1.4102,1.295
1973.6,1.1792,1.4082,1.2936
1973.6,1.1784,1.4061,1.2922
1973.7,1.1777,1.404,1.2907
1973.7,1.1769,1.4017,1.2892
1973.7,1.1761,1.3993,1.2877
1973.7,1.1754,1.3969,1.2861
1973.8,1.1747,1.3943,1.2845
1973.8,1.174,1.3916,1.2829
1973.8,1.1733,1.3888,1.2812
1973.8,1.1726,1.3859,1.2795
1973.9,1.1719,1.3829,1.2778
1973.9,1.1713,1.3798,1.276
1973.9,1.1706,1.3766,1.2742
1974,1.17,1.3733,1.2723
1974,1.1694,1.3698,1.2704
1974,1.1688,1.3663,1.2685
1974,1.1682,1.3628,1.2666
1974.1,1.1676,1.3591,1.2646
1974.1,1.167,1.3553,1.2626
1974.1,1.1664,1.3515,1.2605
1974.1,1.1658,1.3477,1.2584
1974.2,1.1652,1.3437,1.2563
1974.2,1.1646,1.3398,1.2542
1974.2,1.164,1.3358,1.2521
1974.3,1.1634,1.3318,1.2499
1974.3,1.1627,1.3278,1.2477
1974.3,1.1621,1.3238,1.2455
1974.3,1.1615,1.3198,1.2433
1974.4,1.1608,1.3158,1.2411
1974.4,1.1601,1.3118,1.2389
1974.4,1.1594,1.3079,1.2367
1974.4,1.1587,1.304,1.2345
1974.5,1.1579,1.3002,1.2322
1974.5,1.1572,1.2964,1.23
1974.5,1.1564,1.2926,1.2278
1974.6,1.1556,1.2889,1.2256
1974.6,1.1547,1.2852,1.2234
1974.6,1.1539,1.2816,1.2211
1974.6,1.153,1.278,1.2189
1974.7,1.1522,1.2745,1.2167
1974.7,1.1513,1.271,1.2145
1974.7,1.1504,1.2675,1.2122
1974.7,1.1495,1.2641,1.21
1974.8,1.1486,1.2607,1.2077
1974.8,1.1477,1.2573,1.2055
1974.8,1.1468,1.254,1.2032
1974.9,1.1459,1.2507,1.2009
1974.9,1.145,1.2474,1.1986
1974.9,1.1441,1.2441,1.1963
1974.9,1.1432,1.2408,1.1939
1975,1.1424,1.2375,1.1916
1975,1.1418,1.2343,1.1892
1975,1.1411,1.231,1.1868
1975,1.1404,1.2278,1.1844
1975.1,1.1397,1.2245,1.1819
1975.1,1.1389,1.2213,1.1795
1975.1,1.1382,1.218,1.177
1975.2,1.1372,1.2148,1.1745
1975.2,1.1361,1.2116,1.172
1975.2,1.135,1.2085,1.1695
1975.2,1.1339,1.2053,1.1669
1975.3,1.1328,1.2022,1.1644
1975.3,1.1316,1.1991,1.1619
1975.3,1.1304,1.196,1.1593
1975.4,1.1291,1.193,1.1567
1975.4,1.1279,1.19,1.1542
1975.4,1.1266,1.187,1.1516
1975.4,1.1252,1.1841,1.149
1975.5,1.1238,1.1812,1.1465
1975.5,1.1224,1.1784,1.1439
1975.5,1.121,1.1756,1.1413
1975.5,1.1196,1.1728,1.1388
1975.6,1.1181,1.1701,1.1362
1975.6,1.1166,1.1674,1.1337
1975.6,1.1151,1.1647,1.1311
1975.7,1.1136,1.162,1.1286
1975.7,1.112,1.1594,1.1261
1975.7,1.1105,1.1568,1.1237
1975.7,1.1089,1.1542,1.1212
1975.8,1.1076,1.1516,1.1188
1975.8,1.1063,1.149,1.1164
1975.8,1.105,1.1464,1.114
1975.8,1.1036,1.1438,1.1117
1975.9,1.1023,1.1411,1.1093
1975.9,1.1008,1.1385,1.1071
1975.9,1.099,1.1359,1.1048
1976,1.0972,1.1332,1.1026
1976,1.0954,1.1306,1.1004
1976,1.0935,1.1279,1.0982
1976,1.0915,1.1252,1.0961
1976.1,1.0896,1.1226,1.094
1976.1,1.0875,1.1199,1.0919
1976.1,1.0854,1.1172,1.0899
1976.1,1.0833,1.1145,1.0878
1976.2,1.081,1.1119,1.0858
1976.2,1.0788,1.1092,1.0838
1976.2,1.0765,1.1066,1.0818
1976.3,1.0741,1.104,1.0799
1976.3,1.0717,1.1014,1.078
1976.3,1.0691,1.0989,1.076
1976.3,1.0665,1.0965,1.0742
1976.4,1.0639,1.0941,1.0723
1976.4,1.0612,1.0917,1.0705
1976.4,1.0585,1.0894,1.0686
1976.4,1.0556,1.0872,1.0669
1976.5,1.0527,1.0851,1.0651
1976.5,1.0498,1.083,1.0634
1976.5,1.0468,1.081,1.0617
1976.6,1.0437,1.0791,1.0601
1976.6,1.0405,1.0773,1.0584
1976.6,1.0373,1.0755,1.0569
1976.6,1.034,1.0738,1.0553
1976.7,1.0306,1.0722,1.0538
1976.7,1.0271,1.0706,1.0523
1976.7,1.0236,1.069,1.0509
1976.7,1.02,1.0675,1.0494
1976.8,1.0163,1.0661,1.048
1976.8,1.0126,1.0647,1.0466
1976.8,1.0087,1.0633,1.0453
1976.9,1.0048,1.0619,1.0439
1976.9,1.0007,1.0605,1.0426
1976.9,0.99657,1.0591,1.0413
1976.9,0.99233,1.0577,1.0399
1977,0.98798,1.0564,1.0386
1977,0.98352,1.055,1.0373
1977,0.97895,1.0535,1.0359
1977,0.97427,1.0521,1.0346
1977.1,0.96948,1.0506,1.0332
1977.1,0.96456,1.0491,1.0318
1977.1,0.95953,1.0475,1.0304
1977.2,0.95438,1.0459,1.0289
1977.2,0.94912,1.0442,1.0274
1977.2,0.94372,1.0425,1.0258
1977.2,0.93821,1.0407,1.0241
1977.3,0.93257,1.0388,1.0224
1977.3,0.92681,1.0368,1.0206
1977.3,0.92091,1.0347,1.0187
1977.3,0.91489,1.0326,1.0167
1977.4,0.90874,1.0303,1.0146
1977.4,0.90245,1.0279,1.0123
1977.4,0.89604,1.0254,1.01
1977.5,0.88949,1.0227,1.0075
1977.5,0.88281,1.02,1.0049
1977.5,0.87599,1.0171,1.0022
1977.5,0.86904,1.014,0.99935
1977.6,0.86195,1.0108,0.99634
1977.6,0.85472,1.0075,0.99319
1977.6,0.84735,1.004,0.98989
1977.6,0.83982,1.0004,0.98644
1977.7,0.83215,0.99656,0.98282
1977.7,0.82433,0.99258,0.97903
1977.7,0.81635,0.98843,0.97508
1977.8,0.80821,0.9841,0.97094
1977.8,0.79991,0.97959,0.96663
1977.8,0.79144,0.9749,0.96212
1977.8,0.78282,0.97002,0.95742
1977.9,0.77402,0.96497,0.95252
1977.9,0.76506,0.95973,0.94743
1977.9,0.75593,0.95431,0.94212
1977.9,0.74663,0.94872,0.93662
1978,0.73717,0.94295,0.9309
1978,0.72753,0.93702,0.92499
1978,0.71772,0.93093,0.91886
1978.1,0.70775,0.92468,0.91254
1978.1,0.69761,0.91829,0.90601
1978.1,0.6873,0.91175,0.89928
1978.1,0.67684,0.90507,0.89236
1978.2,0.66621,0.89826,0.88525
1978.2,0.65542,0.89131,0.87795
1978.2,0.64447,0.88424,0.87046
1978.3,0.63338,0.87704,0.86279
1978.3,0.62214,0.8697,0.85493
1978.3,0.61076,0.86225,0.84691
1978.3,0.59924,0.85466,0.8387
1978.4,0.58759,0.84694,0.83033
1978.4,0.57581,0.83909,0.82179
1978.4,0.56391,0.83111,0.81308
1978.4,0.55189,0.82298,0.80421
1978.5,0.53975,0.81472,0.79518
1978.5,0.52751,0.8063,0.78599
1978.5,0.51517,0.79774,0.77665
1978.6,0.50273,0.78902,0.76714
1978.6,0.4902,0.78014,0.75749
1978.6,0.47759,0.7711,0.74768
1978.6,0.4649,0.76188,0.73772
1978.7,0.45214,0.75248,0.72761
1978.7,0.43931,0.7429,0.71735
1978.7,0.42643,0.73314,0.70695
1978.7,0.41349,0.72318,0.69641
1978.8,0.40052,0.71302,0.68573
1978.8,0.38751,0.70266,0.6749
1978.8,0.37447,0.6921,0.66394
1978.9,0.36142,0.68134,0.65283
1978.9,0.34835,0.67037,0.64158
1978.9,0.33529,0.65919,0.63018
1978.9,0.32223,0.6478,0.61865
1979,0.30918,0.6362,0.60697
1979,0.29616,0.62439,0.59514
1979,0.28316,0.61238,0.58317
1979,0.27021,0.60017,0.57105
1979.1,0.25729,0.58775,0.55879
1979.1,0.24442,0.57514,0.54639
1979.1,0.2316,0.56234,0.53384
1979.2,0.21883,0.54935,0.52114
1979.2,0.20612,0.53618,0.50831
1979.2,0.19348,0.52283,0.49533
1979.2,0.18089,0.50932,0.48222
1979.3,0.16838,0.49564,0.46897
1979.3,0.15593,0.48181,0.45559
1979.3,0.14355,0.46783,0.44209
1979.3,0.13124,0.45371,0.42846
1979.4,0.11901,0.43946,0.41472
1979.4,0.10686,0.42509,0.40087
1979.4,0.094795,0.41061,0.38692
1979.5,0.082809,0.39603,0.37287
1979.5,0.070908,0.38137,0.35873
1979.5,0.059093,0.36663,0.34452
1979.5,0.047365,0.35182,0.33023
1979.6,0.035727,0.33697,0.31588
1979.6,0.024181,0.32208,0.30148
1979.6,0.01273,0.30717,0.28703
1979.6,0.0013761,0.29224,0.27254
1979.7,0.0098764,0.27732,0.25802
1979.7,0.021025,0.2624,0.24348
1979.7,0.030324,0.24751,0.22893
1979.8,0.041265,0.23265,0.21438
1979.8,0.0521,0.21782,0.19984
1979.8,0.062827,0.20304,0.18531
1979.8,0.073445,0.18832,0.17081
1979.9,0.083953,0.17365,0.15634
1979.9,0.09435,0.15905,0.14191
1979.9,0.10463,0.14453,0.12751
1979.9,0.1148,0.13008,0.11317
1980,0.12486,0.11572,0.098884
1980,0.1348,0.10145,0.084655
1980,0.14462,0.087277,0.070491
1980.1,0.15432,0.073207,0.056398
1980.1,0.1639,0.059244,0.042382
1980.1,0.17337,0.045391,0.028449
1980.1,0.18272,0.031652,0.014605
1980.2,0.19195,0.018028,0.00085381
1980.2,0.20107,0.0045213,0.012798
1980.2,0.21009,0.0088654,0.026347
1980.3,0.21899,0.02213,0.039787
1980.3,0.2278,0.035272,0.053115
1980.3,0.2365,0.048289,0.066327
1980.3,0.24511,0.061179,0.079417
1980.4,0.25363,0.073941,0.092383
1980.4,0.26206,0.086572,0.10522
1980.4,0.27042,0.099071,0.11792
1980.4,0.27869,0.11143,0.13049
1980.5,0.28689,0.12366,0.14291
1980.5,0.29501,0.13574,0.15519
1980.5,0.30306,0.14767,0.16731
1980.6,0.31104,0.15944,0.17929
1980.6,0.31895,0.17106,0.19111
1980.6,0.32679,0.18251,0.20276
1980.6,0.33455,0.19379,0.21426
1980.7,0.34225,0.2049,0.22558
1980.7,0.34987,0.21582,0.23674
1980.7,0.35742,0.22655,0.24774
1980.7,0.3649,0.23708,0.25856
1980.8,0.37231,0.24741,0.26922
1980.8,0.37966,0.25753,0.27972
1980.8,0.38694,0.26743,0.29005
1980.9,0.39415,0.27711,0.30023
1980.9,0.4013,0.28657,0.31025
1980.9,0.40839,0.29581,0.32012
1980.9,0.41542,0.30483,0.32984
1981,0.42238,0.31363,0.33941
1981,0.42929,0.32222,0.34884
1981,0.43612,0.33059,0.35813
1981,0.4429,0.33877,0.36728
1981.1,0.44962,0.34674,0.3763
1981.1,0.45627,0.35454,0.38519
1981.1,0.46287,0.36216,0.39395
1981.2,0.46942,0.36961,0.40259
1981.2,0.47591,0.37692,0.41111
1981.2,0.48235,0.38409,0.41951
1981.2,0.48875,0.39113,0.42781
1981.3,0.49511,0.39806,0.436
1981.3,0.50142,0.40488,0.44408
1981.3,0.5077,0.41162,0.45206
1981.3,0.51393,0.41828,0.45994
1981.4,0.52014,0.42486,0.46773
1981.4,0.5263,0.43138,0.47543
1981.4,0.53244,0.43784,0.48305
1981.5,0.53854,0.44424,0.49057
1981.5,0.54461,0.45059,0.49802
1981.5,0.55064,0.45689,0.50538
1981.5,0.55665,0.46313,0.51267
1981.6,0.56262,0.46932,0.51987
1981.6,0.56857,0.47544,0.52701
1981.6,0.57448,0.48151,0.53407
1981.6,0.58037,0.48752,0.54106
1981.7,0.58622,0.49345,0.54798
1981.7,0.59204,0.49932,0.55483
1981.7,0.59784,0.50512,0.56162
1981.8,0.6036,0.51084,0.56834
1981.8,0.60933,0.51648,0.57499
1981.8,0.61503,0.52204,0.58159
1981.8,0.6207,0.52752,0.58812
1981.9,0.62634,0.53291,0.59459
1981.9,0.63196,0.53822,0.601
1981.9,0.63754,0.54344,0.60736
1981.9,0.64309,0.54858,0.61366
1982,0.64862,0.55363,0.61991
1982,0.65412,0.5586,0.62611
1982,0.65959,0.5635,0.63226
1982.1,0.66505,0.56832,0.63836
1982.1,0.67048,0.57308,0.64442
1982.1,0.67591,0.57779,0.65044
1982.1,0.68131,0.58246,0.65642
1982.2,0.6867,0.58709,0.66236
1982.2,0.69209,0.59171,0.66827
1982.2,0.69746,0.59632,0.67416
1982.2,0.70282,0.60093,0.68002
1982.3,0.70817,0.60556,0.68586
1982.3,0.71352,0.61021,0.69168
1982.3,0.71885,0.6149,0.6975
1982.4,0.72418,0.61964,0.7033
1982.4,0.72951,0.62444,0.70911
1982.4,0.73484,0.6293,0.71491
1982.4,0.74016,0.63423,0.72072
1982.5,0.7455,0.63924,0.72654
1982.5,0.75038,0.64433,0.73238
1982.5,0.7553,0.6495,0.73824
1982.5,0.76029,0.65477,0.74411
1982.6,0.76536,0.66011,0.75002
1982.6,0.77055,0.66555,0.75595
1982.6,0.77585,0.67108,0.76192
1982.7,0.78128,0.6767,0.76793
1982.7,0.787,0.6824,0.77397
1982.7,0.79276,0.6882,0.78006
1982.7,0.79856,0.69408,0.7862
1982.8,0.80438,0.70005,0.79238
1982.8,0.81025,0.7061,0.79862
1982.8,0.81614,0.71224,0.8049
1982.9,0.82206,0.71847,0.81124
1982.9,0.82801,0.72478,0.81762
1982.9,0.83398,0.73118,0.82406
1982.9,0.83997,0.73766,0.83055
1983,0.84598,0.74422,0.83709
1983,0.852,0.75087,0.84368
1983,0.85803,0.75761,0.85031
1983,0.86407,0.76444,0.85699
1983.1,0.87011,0.77137,0.86372
1983.1,0.87615,0.7784,0.87048
1983.1,0.88218,0.78553,0.87729
1983.2,0.88819,0.79278,0.88413
1983.2,0.89418,0.80013,0.89101
1983.2,0.90015,0.80761,0.89792
1983.2,0.9061,0.8152,0.90486
1983.3,0.91201,0.82292,0.91183
1983.3,0.9185,0.83078,0.91881
1983.3,0.92505,0.83877,0.92582
1983.3,0.93166,0.8469,0.93284
1983.4,0.93832,0.85517,0.93988
1983.4,0.945,0.8636,0.94692
1983.4,0.95168,0.87217,0.95396
1983.5,0.95745,0.8809,0.96101
1983.5,0.96313,0.88979,0.96805
1983.5,0.96874,0.89883,0.97509
1983.5,0.97425,0.90802,0.98212
1983.6,0.97968,0.91735,0.98913
1983.6,0.98503,0.92683,0.99612
1983.6,0.99029,0.93644,1.0031
1983.6,0.99546,0.94617,1.01
1983.7,1.0005,0.95601,1.0169
1983.7,1.0056,0.96595,1.0238
1983.7,1.0105,0.97599,1.0306
1983.8,1.0153,0.9861,1.0374
1983.8,1.0201,0.99627,1.0441
1983.8,1.0247,1.0065,1.0508
1983.8,1.03,1.0167,1.0574
1983.9,1.0344,1.027,1.064
1983.9,1.0388,1.0373,1.0704
1983.9,1.0431,1.0476,1.0768
1983.9,1.0473,1.0579,1.0831
1984,1.0514,1.0682,1.0894
1984,1.0554,1.0784,1.0956
1984,1.0593,1.0887,1.1016
1984.1,1.0632,1.0989,1.1076
1984.1,1.0669,1.109,1.1136
1984.1,1.0706,1.1191,1.1194
1984.1,1.0742,1.1292,1.1252
1984.2,1.0777,1.1392,1.1308
1984.2,1.0811,1.1492,1.1364
1984.2,1.0844,1.1591,1.1419
1984.2,1.0876,1.1689,1.1473
1984.3,1.0907,1.1787,1.1527
1984.3,1.0938,1.1884,1.158
1984.3,1.0967,1.1981,1.1631
1984.4,1.0996,1.2077,1.1682
1984.4,1.1023,1.2172,1.1733
1984.4,1.105,1.2266,1.1782
1984.4,1.1076,1.236,1.1831
1984.5,1.1102,1.2452,1.1878
1984.5,1.1127,1.2544,1.1925
1984.5,1.1151,1.2635,1.1971
1984.5,1.1174,1.2725,1.2017
1984.6,1.1198,1.2814,1.2061
1984.6,1.122,1.2902,1.2105
1984.6,1.1243,1.2988,1.2147
1984.7,1.1264,1.3074,1.2189
1984.7,1.1286,1.3158,1.223
1984.7,1.1307,1.324,1.227
1984.7,1.1329,1.3321,1.2309
1984.8,1.1349,1.3401,1.2346
1984.8,1.137,1.3478,1.2383
1984.8,1.1391,1.3554,1.2419
1984.9,1.1412,1.3629,1.2454
1984.9,1.1432,1.3701,1.2488
1984.9,1.1453,1.3772,1.2521
1984.9,1.1473,1.3841,1.2553
1985,1.1494,1.3908,1.2584
1985,1.1514,1.3973,1.2614
1985,1.1534,1.4036,1.2643
1985,1.1555,1.4097,1.2671
1985.1,1.1575,1.4156,1.2698
1985.1,1.1595,1.4213,1.2725
1985.1,1.1616,1.4268,1.275
1985.2,1.1636,1.4321,1.2774
1985.2,1.1656,1.4372,1.2798
1985.2,1.1676,1.4421,1.282
1985.2,1.1696,1.4468,1.2842
1985.3,1.1715,1.4513,1.2863
1985.3,1.1735,1.4556,1.2883
1985.3,1.1754,1.4598,1.2902
1985.3,1.1773,1.4637,1.2921
1985.4,1.1792,1.4675,1.2938
1985.4,1.1811,1.471,1.2955
1985.4,1.1832,1.4744,1.2971
1985.5,1.1852,1.4776,1.2987
1985.5,1.1869,1.4806,1.3001
1985.5,1.1886,1.4835,1.3015
1985.5,1.1903,1.4861,1.3028
1985.6,1.1919,1.4886,1.304
1985.6,1.1936,1.4909,1.3052
1985.6,1.1951,1.493,1.3063
1985.6,1.1966,1.4949,1.3073
1985.7,1.198,1.4966,1.3082
1985.7,1.1995,1.4981,1.3091
1985.7,1.2008,1.4994,1.3099
1985.8,1.2021,1.5005,1.3106
1985.8,1.2034,1.5014,1.3113
1985.8,1.2047,1.5021,1.3118
1985.8,1.2059,1.5026,1.3123
1985.9,1.207,1.5028,1.3128
1985.9,1.2081,1.5029,1.3131
1985.9,1.2091,1.5027,1.3134
1985.9,1.2101,1.5023,1.3136
1986,1.211,1.5018,1.3137
1986,1.2119,1.501,1.3138
1986,1.2127,1.5,1.3137
1986.1,1.2134,1.4988,1.3136
1986.1,1.2141,1.4974,1.3134
1986.1,1.2147,1.4957,1.3131
1986.1,1.2152,1.4939,1.3128
1986.2,1.2156,1.4919,1.3123
1986.2,1.216,1.4897,1.3117
1986.2,1.2163,1.4873,1.311
1986.2,1.2165,1.4847,1.3103
1986.3,1.2166,1.4819,1.3094
1986.3,1.2167,1.4789,1.3084
1986.3,1.2167,1.4758,1.3073
1986.4,1.2166,1.4724,1.3062
1986.4,1.2164,1.469,1.3049
1986.4,1.2163,1.4654,1.3035
1986.4,1.216,1.4616,1.302
1986.5,1.2156,1.4577,1.3004
1986.5,1.2152,1.4536,1.2986
1986.5,1.2146,1.4494,1.2968
1986.5,1.214,1.4451,1.2949
1986.6,1.2133,1.4406,1.2928
1986.6,1.2126,1.4361,1.2907
1986.6,1.2117,1.4314,1.2884
1986.7,1.2108,1.4265,1.286
1986.7,1.2098,1.4216,1.2835
1986.7,1.2088,1.4165,1.2809
1986.7,1.2076,1.4113,1.2782
1986.8,1.2064,1.406,1.2753
1986.8,1.205,1.4006,1.2723
1986.8,1.2036,1.395,1.2692
1986.8,1.2021,1.3893,1.266
1986.9,1.2005,1.3834,1.2626
1986.9,1.1988,1.3774,1.2591
1986.9,1.197,1.3712,1.2555
1987,1.1951,1.3649,1.2517
1987,1.1931,1.3585,1.2478
1987,1.1909,1.3519,1.2437
1987,1.1886,1.3452,1.2396
1987.1,1.1862,1.3383,1.2353
1987.1,1.1837,1.3313,1.2308
1987.1,1.181,1.3242,1.2262
1987.2,1.1782,1.3168,1.2215
1987.2,1.1753,1.3094,1.2166
1987.2,1.1723,1.3018,1.2116
1987.2,1.1691,1.294,1.2065
1987.3,1.1657,1.2861,1.2012
1987.3,1.1623,1.278,1.1957
1987.3,1.1587,1.2698,1.1901
1987.3,1.155,1.2613,1.1844
1987.4,1.1511,1.2528,1.1785
1987.4,1.1471,1.2441,1.1725
1987.4,1.1431,1.2352,1.1664
1987.5,1.1389,1.2261,1.16
1987.5,1.1345,1.2169,1.1536
1987.5,1.1299,1.2076,1.147
1987.5,1.1253,1.1981,1.1402
1987.6,1.1205,1.1885,1.1333
1987.6,1.1155,1.1787,1.1263
1987.6,1.1104,1.1688,1.1191
1987.6,1.1052,1.1588,1.1118
1987.7,1.0998,1.1487,1.1043
1987.7,1.0943,1.1384,1.0967
1987.7,1.0886,1.1281,1.0889
1987.8,1.0828,1.1177,1.081
1987.8,1.0768,1.1072,1.073
1987.8,1.0707,1.0966,1.0648
1987.8,1.0643,1.0859,1.0565
1987.9,1.0578,1.0752,1.0481
1987.9,1.0512,1.0643,1.0395
1987.9,1.0443,1.0535,1.0308
1987.9,1.0373,1.0425,1.0219
1988,1.03,1.0315,1.013
1988,1.0226,1.0204,1.0038
1988,1.015,1.0092,0.9946
1988.1,1.0072,0.99802,0.98521
1988.1,0.99915,0.98674,0.97569
1988.1,0.99093,0.97541,0.96604
1988.1,0.98251,0.96402,0.95625
1988.2,0.97389,0.95257,0.94634
1988.2,0.96507,0.94108,0.93629
1988.2,0.95605,0.92955,0.92611
1988.2,0.94684,0.91797,0.91581
1988.3,0.93744,0.90637,0.90539
1988.3,0.92785,0.89473,0.89484
1988.3,0.91808,0.88308,0.88417
1988.4,0.90812,0.87142,0.8734
1988.4,0.898,0.85975,0.86251
1988.4,0.8877,0.84809,0.85152
1988.4,0.87724,0.83643,0.84042
1988.5,0.86662,0.8248,0.82923
1988.5,0.85583,0.81319,0.81795
1988.5,0.84489,0.80162,0.80658
1988.5,0.83379,0.7901,0.79513
1988.6,0.82253,0.77863,0.7836
1988.6,0.81113,0.76722,0.772
1988.6,0.79956,0.75588,0.76032
1988.7,0.78785,0.74462,0.74859
1988.7,0.77598,0.73345,0.73678
1988.7,0.76395,0.72237,0.72492
1988.7,0.75176,0.71138,0.713
1988.8,0.73941,0.70051,0.70103
1988.8,0.7269,0.68973,0.68901
1988.8,0.71423,0.67907,0.67693
1988.8,0.70142,0.66851,0.66482
1988.9,0.68845,0.65807,0.65265
1988.9,0.67535,0.64773,0.64045
1988.9,0.6621,0.63749,0.62822
1989,0.64872,0.62736,0.61594
1989,0.63521,0.61732,0.60364
1989,0.62158,0.60737,0.5913
1989,0.60782,0.5975,0.57894
1989.1,0.59396,0.58771,0.56656
1989.1,0.57999,0.57799,0.55415
1989.1,0.56593,0.56832,0.54172
1989.1,0.55177,0.55871,0.52927
1989.2,0.53752,0.54915,0.5168
1989.2,0.52319,0.53962,0.50432
1989.2,0.50879,0.53013,0.49182
1989.3,0.49431,0.52066,0.47931
1989.3,0.47976,0.5112,0.46678
1989.3,0.46514,0.50176,0.45424
1989.3,0.45045,0.49232,0.44169
1989.4,0.43571,0.48288,0.42912
1989.4,0.42091,0.47344,0.41655
1989.4,0.40606,0.46397,0.40396
1989.4,0.39117,0.45449,0.39136
1989.5,0.37622,0.44499,0.37874
1989.5,0.36124,0.43546,0.36612
1989.5,0.34622,0.4259,0.35347
1989.6,0.33116,0.41632,0.34081
1989.6,0.31606,0.40671,0.32813
1989.6,0.30094,0.39707,0.31543
1989.6,0.28577,0.38741,0.30271
1989.7,0.27058,0.37773,0.28998
1989.7,0.25535,0.36802,0.27722
1989.7,0.24008,0.35829,0.26444
1989.7,0.22478,0.34854,0.25164
1989.8,0.20945,0.33878,0.23881
1989.8,0.19407,0.329,0.22596
1989.8,0.17866,0.31921,0.21309
1989.9,0.16321,0.30941,0.2002
1989.9,0.14773,0.29959,0.18728
1989.9,0.13221,0.28976,0.17435
1989.9,0.11667,0.27991,0.16138
1990,0.10109,0.27005,0.1484
1990,0.085502,0.26016,0.1354
1990,0.069893,0.25024,0.12237
1990.1,0.054271,0.24028,0.10933
1990.1,0.038644,0.23027,0.096261
1990.1,0.023018,0.22021,0.083174
1990.1,0.0073982,0.21008,0.070066
1990.2,0.008207,0.19988,0.056937
1990.2,0.023791,0.18959,0.043788
1990.2,0.039347,0.17921,0.030619
1990.2,0.054866,0.16871,0.017431
1990.3,0.070342,0.1581,0.0042241
1990.3,0.085767,0.14736,0.009001
1990.3,0.10113,0.13648,0.022243
1990.4,0.11643,0.12546,0.0355
1990.4,0.13165,0.11428,0.048772
1990.4,0.14679,0.10294,0.062057
1990.4,0.16184,0.091439,0.075352
1990.5,0.17679,0.079768,0.088656
1990.5,0.19165,0.067927,0.10197
1990.5,0.20639,0.055916,0.11528
1990.5,0.22102,0.043737,0.1286
1990.6,0.23554,0.031394,0.14192
1990.6,0.24993,0.018894,0.15523
1990.6,0.26421,0.0062415,0.16853
1990.7,0.27837,0.0065542,0.18183
1990.7,0.29242,0.019485,0.1951
1990.7,0.30634,0.032542,0.20836
1990.7,0.32015,0.045714,0.2216
1990.8,0.33384,0.058993,0.23481
1990.8,0.34741,0.072366,0.24799
1990.8,0.36086,0.085822,0.26112
1990.8,0.37418,0.099351,0.27421
1990.9,0.38738,0.11294,0.28726
1990.9,0.40045,0.12658,0.30024
1990.9,0.41338,0.14027,0.31317
1991,0.42618,0.154,0.32602
1991,0.43884,0.16776,0.33881
1991,0.45136,0.18155,0.35153
1991,0.46374,0.19538,0.36417
1991.1,0.47597,0.20923,0.37672
1991.1,0.48806,0.22312,0.3892
1991.1,0.5,0.23705,0.4016
1991.1,0.51179,0.25101,0.41391
1991.2,0.52343,0.26501,0.42613
1991.2,0.53491,0.27907,0.43827
1991.2,0.54623,0.29317,0.45032
1991.3,0.55739,0.30732,0.46229
1991.3,0.56837,0.32152,0.47417
1991.3,0.57919,0.33579,0.48596
1991.3,0.58982,0.35011,0.49767
1991.4,0.60027,0.3645,0.50929
1991.4,0.61054,0.37895,0.52082
1991.4,0.62061,0.39347,0.53226
1991.4,0.63049,0.40806,0.54362
1991.5,0.64017,0.4227,0.55488
1991.5,0.64965,0.43741,0.56606
1991.5,0.65892,0.45218,0.57714
1991.6,0.66799,0.46699,0.58814
1991.6,0.67686,0.48184,0.59903
1991.6,0.68551,0.49673,0.60983
1991.6,0.69397,0.51163,0.62054
1991.7,0.70222,0.52654,0.63114
1991.7,0.71027,0.54145,0.64164
1991.7,0.71812,0.55634,0.65203
1991.7,0.72576,0.57119,0.66231
1991.8,0.73321,0.58601,0.67248
1991.8,0.74045,0.60077,0.68253
1991.8,0.74749,0.61546,0.69247
1991.9,0.75433,0.63007,0.70229
1991.9,0.76098,0.64461,0.71199
1991.9,0.76742,0.65905,0.72156
1991.9,0.77367,0.6734,0.73101
1992,0.77973,0.68765,0.74032
1992,0.78559,0.7018,0.74951
1992,0.79126,0.71584,0.75856
1992.1,0.79675,0.72978,0.76748
1992.1,0.80205,0.74361,0.77626
1992.1,0.80716,0.75734,0.78491
1992.1,0.81209,0.77097,0.79343
1992.2,0.81684,0.7845,0.8018
1992.2,0.8214,0.79792,0.81005
1992.2,0.82578,0.81125,0.81816
1992.2,0.82998,0.82448,0.82614
1992.3,0.83399,0.83761,0.83398
1992.3,0.83783,0.85064,0.84169
1992.3,0.84149,0.86358,0.84927
1992.4,0.84497,0.87642,0.85672
1992.4,0.84829,0.88917,0.86403
1992.4,0.85144,0.90182,0.87027
1992.4,0.85443,0.91438,0.87731
1992.5,0.85725,0.92684,0.88422
1992.5,0.85993,0.93919,0.891
1992.5,0.86246,0.95144,0.89765
1992.5,0.86485,0.96358,0.90417
1992.6,0.8671,0.9756,0.91056
1992.6,0.86923,0.98749,0.91682
1992.6,0.87123,0.99925,0.92295
1992.7,0.87311,1.0109,0.92894
1992.7,0.87488,1.0223,0.93481
1992.7,0.87654,1.0336,0.94054
1992.7,0.87809,1.0447,0.94615
1992.8,0.88012,1.0556,0.95161
1992.8,0.88198,1.0664,0.95695
1992.8,0.88316,1.0769,0.96214
1992.8,0.88425,1.0872,0.96719
1992.9,0.88525,1.0972,0.97211
1992.9,0.88618,1.107,0.97688
1992.9,0.88742,1.1166,0.98151
1993,0.88855,1.126,0.986
1993,0.88919,1.1351,0.99034
1993,0.88977,1.1439,0.99453
1993,0.89028,1.1525,0.99858
1993.1,0.89073,1.1608,1.0025
1993.1,0.89111,1.1688,1.0062
1993.1,0.89143,1.1766,1.0098
1993.1,0.89167,1.1842,1.0132
1993.2,0.89186,1.1915,1.0165
1993.2,0.89198,1.1985,1.0196
1993.2,0.89204,1.2052,1.0226
1993.3,0.89204,1.2117,1.0254
1993.3,0.89199,1.2178,1.028
1993.3,0.89188,1.2237,1.0305
1993.3,0.89172,1.2294,1.0329
1993.4,0.89151,1.2347,1.035
1993.4,0.89125,1.2398,1.0371
1993.4,0.89093,1.2446,1.039
1993.4,0.89058,1.2491,1.0407
1993.5,0.89018,1.2533,1.0423
1993.5,0.88974,1.2572,1.0437
1993.5,0.88926,1.2609,1.045
1993.6,0.88876,1.2642,1.0461
1993.6,0.88824,1.2673,1.0472
1993.6,0.88769,1.27,1.0481
1993.6,0.88714,1.2725,1.0489
1993.7,0.88659,1.2747,1.0495
1993.7,0.88603,1.2766,1.0501
1993.7,0.88469,1.2782,1.0506
1993.7,0.88325,1.2795,1.0509
1993.8,0.88264,1.2805,1.0512
1993.8,0.88206,1.2813,1.0514
1993.8,0.88152,1.2818,1.0515
1993.9,0.88102,1.282,1.0515
1993.9,0.88056,1.282,1.0514
1993.9,0.88016,1.2817,1.0513
1993.9,0.87981,1.2812,1.0511
1994,0.87952,1.2804,1.0509
1994,0.87929,1.2794,1.0506
1994,0.87913,1.2781,1.0503
1994,0.87903,1.2767,1.0499
1994.1,0.879,1.275,1.0494
1994.1,0.87904,1.2732,1.049
1994.1,0.87915,1.2711,1.0485
1994.2,0.87933,1.2689,1.0479
1994.2,0.87958,1.2665,1.0474
1994.2,0.87989,1.264,1.0468
1994.2,0.88027,1.2613,1.0461
1994.3,0.88072,1.2585,1.0455
1994.3,0.88124,1.2555,1.0448
1994.3,0.88183,1.2525,1.0441
1994.4,0.88248,1.2493,1.0434
1994.4,0.8832,1.2461,1.0427
1994.4,0.88399,1.2427,1.042
1994.4,0.88486,1.2393,1.0412
1994.5,0.88579,1.2357,1.0404
1994.5,0.88681,1.2321,1.0397
1994.5,0.8879,1.2285,1.0388
1994.5,0.88907,1.2247,1.038
1994.6,0.89032,1.2209,1.0372
1994.6,0.89165,1.217,1.0364
1994.6,0.89306,1.2131,1.0355
1994.7,0.89455,1.2091,1.0346
1994.7,0.89613,1.205,1.0338
1994.7,0.89778,1.2008,1.0329
1994.7,0.89952,1.1966,1.032
1994.8,0.90133,1.1924,1.0311
1994.8,0.90322,1.188,1.0303
1994.8,0.90519,1.1837,1.0294
1994.8,0.90723,1.1792,1.0285
1994.9,0.90935,1.1747,1.0277
1994.9,0.91155,1.1701,1.0268
1994.9,0.91382,1.1655,1.026
1995,0.91615,1.1608,1.0252
1995,0.91855,1.1561,1.0243
1995,0.92101,1.1513,1.0235
1995,0.92352,1.1464,1.0227
1995.1,0.92609,1.1415,1.0218
1995.1,0.92871,1.1366,1.021
1995.1,0.93159,1.1316,1.0202
1995.1,0.93442,1.1267,1.0194
1995.2,0.93705,1.1216,1.0186
1995.2,0.93972,1.1166,1.0177
1995.2,0.94241,1.1116,1.0169
1995.3,0.94512,1.1065,1.016
1995.3,0.94786,1.1015,1.0152
1995.3,0.9506,1.0965,1.0143
1995.3,0.95336,1.0915,1.0135
1995.4,0.95613,1.0866,1.0126
1995.4,0.95891,1.0816,1.0118
1995.4,0.96171,1.0768,1.0109
1995.4,0.96451,1.0719,1.01
1995.5,0.96732,1.0671,1.0091
1995.5,0.97014,1.0624,1.0082
1995.5,0.97297,1.0576,1.0073
1995.6,0.97581,1.053,1.0064
1995.6,0.97865,1.0483,1.0055
1995.6,0.9815,1.0437,1.0046
1995.6,0.98436,1.0392,1.0036
1995.7,0.98721,1.0346,1.0026
1995.7,0.99006,1.0301,1.0017
1995.7,0.99289,1.0256,1.0006
1995.7,0.99571,1.0211,0.99959
1995.8,0.99851,1.0167,0.99851
1995.8,1.0013,1.0122,0.99741
1995.8,1.004,1.0077,0.99626
1995.9,1.0068,1.0032,0.99508
1995.9,1.0094,0.99868,0.99386
1995.9,1.0121,0.99415,0.9926
1995.9,1.0147,0.98958,0.99129
1996,1.0172,0.98499,0.98994
1996,1.0196,0.98036,0.98854
1996,1.022,0.9757,0.9871
1996,1.0244,0.97101,0.98562
1996.1,1.0266,0.96627,0.98409
1996.1,1.0288,0.9615,0.98252
1996.1,1.0308,0.9567,0.98091
1996.2,1.0328,0.95186,0.97926
1996.2,1.0347,0.94698,0.97757
1996.2,1.0365,0.94207,0.97585
1996.2,1.0382,0.93713,0.97409
1996.3,1.0398,0.93216,0.9723
1996.3,1.0413,0.92717,0.97048
1996.3,1.0427,0.92215,0.96863
1996.4,1.0441,0.91712,0.96675
1996.4,1.0453,0.91206,0.96485
1996.4,1.0464,0.90698,0.96293
1996.4,1.0475,0.90189,0.96098
1996.5,1.0484,0.89678,0.959
1996.5,1.0493,0.89165,0.95701
1996.5,1.0501,0.88652,0.955
1996.5,1.0508,0.88137,0.95296
1996.6,1.0512,0.87622,0.95091
1996.6,1.0517,0.87107,0.94883
1996.6,1.0521,0.86591,0.94674
1996.7,1.0525,0.86076,0.94462
1996.7,1.0527,0.8556,0.94248
1996.7,1.0529,0.85045,0.94031
1996.7,1.0529,0.84529,0.93812
1996.8,1.0529,0.84014,0.9359
1996.8,1.0527,0.83499,0.93365
1996.8,1.0525,0.82984,0.93138
1996.8,1.0521,0.82468,0.92906
1996.9,1.0516,0.81952,0.92671
1996.9,1.051,0.81435,0.92432
1996.9,1.0502,0.80917,0.92189
1997,1.0493,0.80398,0.91942
1997,1.0483,0.79878,0.9169
1997,1.0471,0.79357,0.91433
1997,1.0458,0.78833,0.91171
1997.1,1.0443,0.78308,0.90903
1997.1,1.0426,0.77781,0.9063
1997.1,1.0408,0.77251,0.90351
1997.1,1.0388,0.76719,0.90065
1997.2,1.0367,0.76184,0.89773
1997.2,1.0345,0.75647,0.89474
1997.2,1.032,0.75106,0.89168
1997.3,1.0294,0.74563,0.88855
1997.3,1.0267,0.74016,0.88534
1997.3,1.0238,0.73466,0.88206
1997.3,1.0208,0.72912,0.87869
1997.4,1.0176,0.72355,0.87524
1997.4,1.0143,0.71794,0.8717
1997.4,1.0103,0.71229,0.86808
1997.4,1.0062,0.7066,0.86437
1997.5,1.0019,0.70087,0.86057
1997.5,0.99747,0.69509,0.85667
1997.5,0.99289,0.68926,0.85267
1997.6,0.98818,0.68338,0.84858
1997.6,0.98389,0.67745,0.84439
1997.6,0.97948,0.67148,0.84009
1997.6,0.97496,0.66545,0.8357
1997.7,0.97033,0.65937,0.83121
1997.7,0.9656,0.65324,0.82661
1997.7,0.96076,0.64706,0.82191
1997.7,0.95582,0.64082,0.81712
1997.8,0.95076,0.63454,0.81221
1997.8,0.94559,0.6282,0.80721
1997.8,0.9403,0.6218,0.80211
1997.9,0.93489,0.61536,0.7969
1997.9,0.92935,0.60886,0.79159
1997.9,0.92368,0.6023,0.78618
1997.9,0.91787,0.59569,0.78067
1998,0.91192,0.58902,0.77505
1998,0.90581,0.58228,0.76933
1998,0.89956,0.57548,0.76351
1998,0.89315,0.56862,0.75759
1998.1,0.88658,0.56168,0.75155
1998.1,0.87986,0.55467,0.74541
1998.1,0.87297,0.54759,0.73917
1998.2,0.86592,0.54043,0.73281
1998.2,0.85871,0.5332,0.72635
1998.2,0.85133,0.52589,0.71978
1998.2,0.8438,0.51851,0.7131
1998.3,0.8361,0.51105,0.70631
1998.3,0.82825,0.50351,0.69942
1998.3,0.82025,0.49591,0.69242
1998.3,0.8121,0.48823,0.68532
1998.4,0.8038,0.48049,0.67812
1998.4,0.79536,0.47267,0.67081
1998.4,0.78678,0.4648,0.66339
1998.5,0.77808,0.45685,0.65586
1998.5,0.76924,0.44885,0.64823
1998.5,0.76028,0.4408,0.64049
1998.5,0.7512,0.43269,0.63264
1998.6,0.74201,0.42454,0.62468
1998.6,0.73271,0.41635,0.61661
1998.6,0.72331,0.40812,0.60842
1998.6,0.7138,0.39988,0.60013
1998.7,0.7042,0.39161,0.59172
1998.7,0.69451,0.38333,0.58321
1998.7,0.68473,0.37505,0.57457
1998.8,0.67486,0.36676,0.56583
1998.8,0.66491,0.35848,0.55698
1998.8,0.65488,0.3502,0.54802
1998.8,0.64477,0.34194,0.53895
1998.9,0.63458,0.33369,0.52977
1998.9,0.62433,0.32547,0.52049
1998.9,0.61401,0.31726,0.51111
1998.9,0.60363,0.30908,0.50163
1999,0.5932,0.30092,0.49205
1999,0.58272,0.29278,0.48237
1999,0.5722,0.28466,0.4726
1999.1,0.56164,0.27657,0.46275
1999.1,0.55104,0.26849,0.45281
1999.1,0.54041,0.26043,0.44279
1999.1,0.52975,0.25239,0.43268
1999.2,0.51906,0.24436,0.42251
1999.2,0.50835,0.23634,0.41225
1999.2,0.49762,0.22832,0.40193
1999.3,0.48687,0.22029,0.39154
1999.3,0.47611,0.21227,0.38108
1999.3,0.46534,0.20423,0.37056
1999.3,0.45456,0.19617,0.35998
1999.4,0.44379,0.1881,0.34935
1999.4,0.43301,0.18,0.33866
1999.4,0.42224,0.17188,0.32791
1999.4,0.41148,0.16373,0.31713
1999.5,0.40072,0.15555,0.3063
1999.5,0.38998,0.14734,0.29542
1999.5,0.37924,0.13911,0.28452
1999.6,0.36852,0.13085,0.27389
1999.6,0.35782,0.12258,0.2629
1999.6,0.34713,0.11428,0.25189
1999.6,0.33645,0.10598,0.24086
1999.7,0.32579,0.097663,0.22982
1999.7,0.31514,0.08935,0.21877
1999.7,0.3045,0.081042,0.20771
1999.7,0.29387,0.072748,0.19666
1999.8,0.28325,0.064473,0.18561
1999.8,0.27264,0.056226,0.17457
1999.8,0.26205,0.048011,0.16355
1999.9,0.25147,0.039837,0.15254
1999.9,0.2409,0.031707,0.14156
1999.9,0.23035,0.023628,0.1306
1999.9,0.21982,0.015603,0.11968
2000,0.20931,0.0076367,0.1088
2000,0.19883,0.00026855,0.097948
2000,0.18838,0.0081106,0.087143
2000,0.17795,0.015888,0.076386
2000.1,0.16756,0.023598,0.065679
2000.1,0.15721,0.031241,0.055028
2000.1,0.1469,0.038816,0.044435
2000.2,0.13663,0.046323,0.033905
2000.2,0.1264,0.053761,0.023442
2000.2,0.11621,0.061131,0.013049
2000.2,0.10607,0.068433,0.0027314
2000.3,0.095981,0.075667,0.0075082
2000.3,0.085937,0.082835,0.017666
2000.3,0.075942,0.089937,0.027738
2000.3,0.065998,0.096973,0.037722
2000.4,0.056798,0.10394,0.047613
2000.4,0.046963,0.11085,0.057409
2000.4,0.037182,0.11769,0.067107
2000.5,0.027457,0.12447,0.076705
2000.5,0.01779,0.13118,0.086201
2000.5,0.0081813,0.13782,0.095593
2000.5,0.0013684,0.14438,0.10488
2000.6,0.010859,0.15087,0.11406
2000.6,0.02029,0.15727,0.12313
2000.6,0.029662,0.16359,0.13209
2000.6,0.038974,0.16982,0.14093
2000.7,0.048227,0.17596,0.14967
2000.7,0.057421,0.18199,0.15829
2000.7,0.066556,0.18791,0.16679
2000.8,0.075632,0.19372,0.17518
2000.8,0.084648,0.19941,0.18345
2000.8,0.093606,0.20498,0.19159
2000.8,0.1025,0.21042,0.19961
2000.9,0.11134,0.21573,0.20751
2000.9,0.12011,0.2209,0.21528
2000.9,0.12881,0.22594,0.22292
2000.9,0.13745,0.23083,0.23042
2001,0.14601,0.23559,0.2378
2001,0.15451,0.24021,0.24504
2001,0.16293,0.24469,0.25215
2001.1,0.17128,0.24905,0.25912
2001.1,0.17955,0.25328,0.26596
2001.1,0.18775,0.25739,0.27267
2001.1,0.19588,0.2614,0.27924
2001.2,0.20394,0.2653,0.28568
2001.2,0.21192,0.26912,0.292
2001.2,0.21983,0.27286,0.29818
2001.2,0.22767,0.27652,0.30424
2001.3,0.23543,0.28013,0.31017
2001.3,0.24312,0.28369,0.31599
2001.3,0.25074,0.28721,0.32168
2001.4,0.25829,0.29069,0.32726
2001.4,0.26577,0.29416,0.33273
2001.4,0.27317,0.29762,0.33808
2001.4,0.28051,0.30107,0.34333
2001.5,0.28777,0.30453,0.34847
2001.5,0.29495,0.30799,0.35351
2001.5,0.30206,0.31145,0.35845
2001.5,0.3091,0.31493,0.36329
2001.6,0.31606,0.31842,0.36805
2001.6,0.32296,0.32192,0.37271
2001.6,0.32978,0.32544,0.37728
2001.7,0.33654,0.32896,0.38177
2001.7,0.34322,0.33248,0.38619
2001.7,0.34984,0.33601,0.39052
2001.7,0.3564,0.33954,0.39478
2001.8,0.36289,0.34307,0.39898
2001.8,0.36932,0.34658,0.4031
2001.8,0.37568,0.35009,0.40716
2001.9,0.38198,0.35359,0.41116
2001.9,0.38822,0.35707,0.4151
2001.9,0.39439,0.36054,0.41899
2001.9,0.4005,0.36399,0.42281
2002,0.40654,0.36742,0.42659
2002,0.41253,0.37084,0.4303
2002,0.41844,0.37424,0.43397
2002,0.42429,0.37764,0.43758
2002.1,0.43008,0.38102,0.44115
2002.1,0.4358,0.3844,0.44466
2002.1,0.44145,0.38779,0.44812
2002.2,0.44703,0.39117,0.45154
2002.2,0.45254,0.39456,0.4549
2002.2,0.45798,0.39796,0.45822
2002.2,0.46334,0.40137,0.4615
2002.3,0.46864,0.4048,0.46472
2002.3,0.47386,0.40825,0.46791
2002.3,0.479,0.41172,0.47104
2002.3,0.48407,0.41521,0.47414
2002.4,0.48906,0.41872,0.47719
2002.4,0.49398,0.42226,0.48021
2002.4,0.49882,0.42582,0.48318
2002.5,0.50359,0.4294,0.48611
2002.5,0.50828,0.43299,0.48899
2002.5,0.5129,0.43659,0.49184
2002.5,0.51741,0.4402,0.49465
2002.6,0.52185,0.4438,0.49741
2002.6,0.52625,0.44739,0.50012
2002.6,0.53058,0.45097,0.50279
2002.6,0.53483,0.45452,0.50541
2002.7,0.53901,0.45804,0.50798
2002.7,0.54312,0.46152,0.51049
2002.7,0.54715,0.46495,0.51295
2002.8,0.55112,0.46834,0.51536
2002.8,0.55501,0.47166,0.51771
2002.8,0.55882,0.47493,0.52
2002.8,0.56257,0.47813,0.52223
2002.9,0.56624,0.48126,0.5244
2002.9,0.56983,0.48432,0.52651
2002.9,0.57336,0.4873,0.52856
2002.9,0.5768,0.4902,0.53054
2003,0.58017,0.49302,0.53246
2003,0.58347,0.49577,0.53432
2003,0.58668,0.49843,0.53611
2003.1,0.58982,0.50103,0.53783
2003.1,0.59287,0.50355,0.53949
2003.1,0.59584,0.50601,0.54109
2003.1,0.59873,0.50841,0.54262
2003.2,0.60152,0.51075,0.54409
2003.2,0.60423,0.51303,0.54549
2003.2,0.60684,0.51527,0.54684
2003.2,0.60935,0.51746,0.54812
2003.3,0.61177,0.51961,0.54935
2003.3,0.61408,0.52173,0.55052
2003.3,0.61628,0.52382,0.55164
2003.4,0.61837,0.52588,0.55271
2003.4,0.62036,0.52792,0.55373
2003.4,0.62224,0.52993,0.5547
2003.4,0.62401,0.53193,0.55563
2003.5,0.62567,0.5339,0.55652
2003.5,0.62722,0.53585,0.55737
2003.5,0.62868,0.53778,0.55818
2003.5,0.63003,0.53969,0.55896
2003.6,0.63128,0.54156,0.55971
2003.6,0.63244,0.54341,0.56043
2003.6,0.63351,0.54523,0.56112
2003.7,0.6345,0.54701,0.56179
2003.7,0.6354,0.54875,0.56243
2003.7,0.63623,0.55044,0.56306
2003.7,0.63699,0.55208,0.56366
2003.8,0.63767,0.55367,0.56424
2003.8,0.63829,0.55519,0.5648
2003.8,0.63885,0.55666,0.56535
2003.9,0.63935,0.55805,0.56588
2003.9,0.63979,0.55938,0.56638
2003.9,0.64019,0.56063,0.56688
2003.9,0.64053,0.56182,0.56735
2004,0.64083,0.56293,0.56781
2004,0.64108,0.56399,0.56825
2004,0.6413,0.56498,0.56868
2004,0.64147,0.56592,0.56909
2004.1,0.64161,0.5668,0.56948
2004.1,0.64171,0.56764,0.56986
2004.1,0.64178,0.56845,0.57023
2004.2,0.64182,0.56922,0.57057
2004.2,0.64182,0.56998,0.5709
2004.2,0.64178,0.57072,0.57122
2004.2,0.6417,0.57146,0.57152
2004.3,0.64159,0.5722,0.57181
2004.3,0.64143,0.57295,0.57208
2004.3,0.64124,0.57372,0.57234
2004.3,0.64102,0.5745,0.57259
2004.4,0.64075,0.57532,0.57283
2004.4,0.64045,0.57617,0.57306
2004.4,0.64012,0.57705,0.57328
2004.5,0.63976,0.57797,0.5735
2004.5,0.63937,0.57892,0.57371
2004.5,0.63895,0.5799,0.5739
2004.5,0.6385,0.58091,0.5741
2004.6,0.63803,0.58194,0.57428
2004.6,0.63754,0.58299,0.57445
2004.6,0.63703,0.58405,0.57461
2004.6,0.6365,0.58511,0.57477
2004.7,0.63595,0.58617,0.57491
2004.7,0.63538,0.58721,0.57504
2004.7,0.63481,0.58824,0.57516
2004.8,0.63421,0.58923,0.57527
2004.8,0.63361,0.59019,0.57537
2004.8,0.6328,0.5911,0.57545
2004.8,0.6319,0.59195,0.57551
2004.9,0.63089,0.59274,0.57556
2004.9,0.62978,0.59347,0.57559
2004.9,0.62858,0.59411,0.5756
2004.9,0.62729,0.59467,0.57559
2005,0.62638,0.59515,0.57556
2005,0.62548,0.59553,0.57551
2005,0.62458,0.59583,0.57543
2005.1,0.62368,0.59602,0.57533
2005.1,0.6228,0.59612,0.5752
2005.1,0.62191,0.59613,0.57504
2005.1,0.62103,0.59605,0.57486
2005.2,0.62015,0.59588,0.57465
2005.2,0.61927,0.59562,0.57442
2005.2,0.61838,0.59528,0.57416
2005.2,0.6175,0.59486,0.57387
2005.3,0.61661,0.59436,0.57357
2005.3,0.61572,0.5938,0.57324
2005.3,0.61483,0.59317,0.5729
2005.4,0.61394,0.59249,0.57253
2005.4,0.61304,0.59174,0.57215
2005.4,0.61216,0.59095,0.57176
2005.4,0.61127,0.59011,0.57136
2005.5,0.61039,0.58922,0.57094
2005.5,0.60952,0.58829,0.57051
2005.5,0.60867,0.58732,0.57007
2005.5,0.60782,0.58632,0.56962
2005.6,0.60699,0.58528,0.56917
2005.6,0.60618,0.58421,0.56871
2005.6,0.60538,0.58311,0.56824
2005.7,0.60461,0.58198,0.56778
2005.7,0.60386,0.58083,0.56731
2005.7,0.60314,0.57966,0.56684
2005.7,0.60245,0.57846,0.56638
2005.8,0.60178,0.57724,0.56593
2005.8,0.60114,0.57601,0.56548
2005.8,0.60054,0.57476,0.56504
2005.8,0.59996,0.57349,0.56461
2005.9,0.59943,0.57221,0.5642
2005.9,0.59893,0.57092,0.5638
2005.9,0.59846,0.56963,0.56342
2006,0.59803,0.56834,0.56306
2006,0.59763,0.56705,0.56271
2006,0.59727,0.56576,0.56239
2006,0.59693,0.56449,0.5621
2006.1,0.59662,0.56324,0.56182
2006.1,0.59634,0.56201,0.56158
2006.1,0.59608,0.56081,0.56137
2006.2,0.59584,0.55964,0.56118
2006.2,0.59563,0.55852,0.56103
2006.2,0.59542,0.55743,0.56091
2006.2,0.59524,0.5564,0.56083
2006.3,0.59507,0.55541,0.56077
2006.3,0.59491,0.55448,0.56075
2006.3,0.59476,0.55361,0.56076
2006.3,0.59463,0.55279,0.5608
2006.4,0.5945,0.55204,0.56088
2006.4,0.59439,0.55134,0.56098
2006.4,0.59429,0.55071,0.56111
2006.5,0.59419,0.55015,0.56126
2006.5,0.59411,0.54965,0.56145
2006.5,0.59403,0.54922,0.56166
2006.5,0.59396,0.54884,0.56189
2006.6,0.59391,0.54854,0.56215
2006.6,0.59387,0.54829,0.56243
2006.6,0.59384,0.5481,0.56273
2006.6,0.59382,0.54796,0.56304
2006.7,0.59382,0.54788,0.56338
2006.7,0.59384,0.54784,0.56372
2006.7,0.59386,0.54785,0.56408
2006.8,0.5939,0.54789,0.56444
2006.8,0.59395,0.54797,0.56481
2006.8,0.59401,0.54808,0.56518
2006.8,0.59408,0.54822,0.56555
2006.9,0.59415,0.54837,0.56591
2006.9,0.59423,0.54854,0.56626
2006.9,0.5943,0.54873,0.56661
2006.9,0.59437,0.54892,0.56695
2007,0.59444,0.54912,0.56727
2007,0.59449,0.54931,0.56757
2007,0.59453,0.54951,0.56786
2007.1,0.59455,0.5497,0.56813
2007.1,0.59456,0.54988,0.56838
2007.1,0.59454,0.55005,0.5686
2007.1,0.59449,0.55021,0.5688
2007.2,0.59441,0.55036,0.56898
2007.2,0.59431,0.55049,0.56913
2007.2,0.59418,0.55061,0.56926
2007.2,0.59402,0.55072,0.56937
2007.3,0.59383,0.55081,0.56945
2007.3,0.5936,0.55088,0.56951
2007.3,0.59335,0.55094,0.56954
2007.4,0.59306,0.55099,0.56954
2007.4,0.59274,0.55102,0.56953
2007.4,0.5924,0.55103,0.56948
2007.4,0.59202,0.55104,0.56942
2007.5,0.59162,0.55103,0.56933
2007.5,0.59119,0.55101,0.56921
2007.5,0.59075,0.55097,0.56907
2007.5,0.59027,0.55093,0.56891
2007.6,0.58978,0.55088,0.56872
2007.6,0.58927,0.55082,0.56851
2007.6,0.58873,0.55075,0.56828
2007.7,0.58818,0.55067,0.56803
2007.7,0.5876,0.55059,0.56775
2007.7,0.587,0.5505,0.56744
2007.7,0.58638,0.5504,0.56711
2007.8,0.58608,0.5503,0.56676
2007.8,0.58539,0.55019,0.56638
2007.8,0.58466,0.55007,0.56598
2007.8,0.58391,0.54995,0.56556
2007.9,0.58313,0.54983,0.56511
2007.9,0.58232,0.5497,0.56464
2007.9,0.58148,0.54956,0.56414
2008,0.5806,0.54942,0.56362
2008,0.57969,0.54928,0.56308
2008,0.57874,0.54912,0.56252
2008,0.57777,0.54896,0.56193
2008.1,0.57675,0.5488,0.56133
2008.1,0.57571,0.54862,0.56069
2008.1,0.57463,0.54843,0.56004
2008.2,0.57351,0.54822,0.55935
2008.2,0.57236,0.548,0.55864
2008.2,0.57118,0.54776,0.55791
2008.2,0.56995,0.54751,0.55714
2008.3,0.5687,0.54723,0.55635
2008.3,0.5674,0.54693,0.55553
2008.3,0.56607,0.5466,0.55468
2008.3,0.5647,0.54625,0.55379
2008.4,0.5633,0.54588,0.55288
2008.4,0.56186,0.54548,0.55193
2008.4,0.56038,0.54505,0.55095
2008.5,0.55886,0.54459,0.54994
2008.5,0.55731,0.54411,0.5489
2008.5,0.55572,0.5436,0.54783
2008.5,0.5541,0.54306,0.54672
2008.6,0.55244,0.54249,0.54559
2008.6,0.55075,0.5419,0.54442
2008.6,0.54902,0.54129,0.54322
2008.6,0.54725,0.54065,0.54199
2008.7,0.54546,0.53998,0.54073
2008.7,0.54363,0.53929,0.53944
2008.7,0.54177,0.53857,0.53811
2008.8,0.53988,0.53783,0.53676
2008.8,0.53796,0.53707,0.53537
2008.8,0.53601,0.53629,0.53395
2008.8,0.53403,0.53548,0.53251
2008.9,0.53203,0.53465,0.53103
2008.9,0.52999,0.5338,0.52952
2008.9,0.52793,0.53292,0.52798
2008.9,0.52583,0.53202,0.52641
2009,0.52371,0.53109,0.52482
2009,0.52156,0.53014,0.5232
2009,0.51938,0.52917,0.52155
2009.1,0.51718,0.52818,0.51987
2009.1,0.51494,0.52716,0.51817
2009.1,0.51268,0.52612,0.51645
2009.1,0.51039,0.52506,0.51471
2009.2,0.50807,0.52398,0.51295
2009.2,0.50573,0.52288,0.51117
2009.2,0.50336,0.52177,0.50937
2009.2,0.50095,0.52064,0.50755
2009.3,0.49852,0.51949,0.50572
2009.3,0.49606,0.51833,0.50387
2009.3,0.49357,0.51716,0.50201
2009.4,0.49104,0.51599,0.50013
2009.4,0.48849,0.5148,0.49824
2009.4,0.48591,0.51362,0.49635
2009.4,0.4833,0.51243,0.49444
2009.5,0.48066,0.51125,0.49253
2009.5,0.47798,0.51007,0.49061
2009.5,0.47528,0.5089,0.48868
2009.5,0.47255,0.50774,0.48674
2009.6,0.46979,0.50659,0.4848
2009.6,0.46722,0.50545,0.48286
2009.6,0.4644,0.50433,0.4809
2009.7,0.46155,0.50322,0.47894
2009.7,0.45866,0.50213,0.47697
2009.7,0.45573,0.50105,0.47498
2009.7,0.45277,0.49999,0.47299
2009.8,0.44976,0.49893,0.47098
2009.8,0.44671,0.49789,0.46896
2009.8,0.44361,0.49686,0.46692
2009.8,0.44047,0.49584,0.46485
2009.9,0.43728,0.49483,0.46277
2009.9,0.43403,0.49383,0.46067
2009.9,0.43074,0.49283,0.45854
2010,0.4274,0.49184,0.45639
2010,0.42401,0.49086,0.45421
2010,0.42057,0.48988,0.45201
2010,0.41707,0.48891,0.44979
2010.1,0.41353,0.48795,0.44754
2010.1,0.40993,0.48698,0.44527
2010.1,0.40629,0.48602,0.44297
2010.1,0.40259,0.48506,0.44065
2010.2,0.39886,0.4841,0.43831
2010.2,0.39507,0.48314,0.43595
2010.2,0.39125,0.48217,0.43356
2010.3,0.38738,0.48119,0.43115
2010.3,0.38347,0.4802,0.42871
2010.3,0.37952,0.47921,0.42626
2010.3,0.37553,0.47819,0.42377
2010.4,0.3715,0.47717,0.42127
2010.4,0.36744,0.47613,0.41874
2010.4,0.36335,0.47507,0.41618
2010.4,0.35922,0.47399,0.4136
2010.5,0.35505,0.47289,0.41099
2010.5,0.35084,0.47177,0.40836
2010.5,0.3466,0.47064,0.4057
2010.6,0.34231,0.46949,0.40301
2010.6,0.33798,0.46832,0.4003
2010.6,0.3336,0.46713,0.39755
2010.6,0.32918,0.46593,0.39478
2010.7,0.3247,0.46471,0.39197
2010.7,0.32016,0.46347,0.38913
2010.7,0.31557,0.46222,0.38625
2010.7,0.31092,0.46095,0.38334
2010.8,0.3062,0.45967,0.3804
2010.8,0.30143,0.45836,0.37741
2010.8,0.29658,0.45705,0.3744
2010.9,0.29167,0.45571,0.37134
2010.9,0.2867,0.45436,0.36825
2010.9,0.28166,0.45299,0.36511
2010.9,0.27655,0.4516,0.36194
2011,0.27138,0.45018,0.35874
2011,0.26616,0.44875,0.35549
2011,0.26087,0.44729,0.35221
2011.1,0.25553,0.4458,0.34889
2011.1,0.25014,0.44427,0.34554
2011.1,0.2447,0.44272,0.34215
2011.1,0.23923,0.44113,0.33872
2011.2,0.23372,0.43949,0.33526
2011.2,0.22818,0.43781,0.33176
2011.2,0.22261,0.43608,0.32824
2011.2,0.21703,0.4343,0.32468
2011.3,0.21144,0.43247,0.32108
2011.3,0.20585,0.43057,0.31746
2011.3,0.20025,0.42862,0.31381
2011.4,0.19466,0.42659,0.31013
2011.4,0.18908,0.42451,0.30642
2011.4,0.18351,0.42235,0.30268
2011.4,0.17796,0.42012,0.29892
2011.5,0.17243,0.41783,0.29513
2011.5,0.16692,0.41546,0.29132
2011.5,0.16145,0.41302,0.28748
2011.5,0.156,0.41051,0.28363
2011.6,0.15058,0.40793,0.27975
2011.6,0.1452,0.40529,0.27586
2011.6,0.13985,0.40258,0.27195
2011.7,0.13454,0.3998,0.26802
2011.7,0.12928,0.39696,0.26408
2011.7,0.12406,0.39406,0.26012
2011.7,0.11889,0.3911,0.25616
2011.8,0.11377,0.38809,0.25219
2011.8,0.10871,0.38502,0.24821
2011.8,0.1037,0.38191,0.24422
2011.8,0.098746,0.37874,0.24024
2011.9,0.093856,0.37552,0.23625
2011.9,0.089031,0.37226,0.23226
2011.9,0.084271,0.36895,0.22828
2012,0.079581,0.3656,0.22431
2012,0.074961,0.36221,0.22034
2012,0.070415,0.35877,0.21638
2012,0.065945,0.35529,0.21244
2012.1,0.061555,0.35177,0.20851
2012.1,0.057246,0.3482,0.20459
2012.1,0.053023,0.34458,0.20068
2012.1,0.048888,0.34092,0.1968
2012.2,0.044844,0.3372,0.19293
2012.2,0.040894,0.33343,0.18907
2012.2,0.03704,0.3296,0.18523
2012.3,0.033284,0.32571,0.18141
2012.3,0.02963,0.32175,0.17761
2012.3,0.026078,0.31772,0.17382
2012.3,0.022631,0.31361,0.17005
2012.4,0.019291,0.30943,0.1663
2012.4,0.016057,0.30516,0.16255
2012.4,0.012931,0.30081,0.15883
2012.4,0.0099116,0.29638,0.15511
2012.5,0.0069977,0.29186,0.15141
2012.5,0.0041879,0.28724,0.14772
2012.5,0.0014804,0.28254,0.14405
2012.6,0.0011269,0.27775,0.14038
2012.6,0.0036364,0.27288,0.13672
2012.6,0.0060508,0.26792,0.13307
2012.6,0.0083727,0.26287,0.12942
2012.7,0.010605,0.25774,0.12578
2012.7,0.012751,0.25252,0.12214
2012.7,0.014814,0.24723,0.1185
2012.7,0.016796,0.24185,0.11487
2012.8,0.0187,0.2364,0.11123
2012.8,0.02053,0.23087,0.10759
2012.8,0.022289,0.22526,0.10395
2012.9,0.023979,0.21958,0.1003
2012.9,0.025603,0.21383,0.096642
2012.9,0.027164,0.208,0.092977
2012.9,0.028663,0.2021,0.089302
2013,0.030102,0.19612,0.085615
2013,0.031483,0.19005,0.081912
2013,0.032807,0.18391,0.078192
2013,0.034074,0.17767,0.074453
2013.1,0.035284,0.17134,0.070691
2013.1,0.036437,0.16491,0.066903
2013.1,0.037533,0.15837,0.063087
2013.2,0.038572,0.15172,0.05924
2013.2,0.039553,0.14495,0.055357
2013.2,0.040475,0.13806,0.051437
2013.2,0.041338,0.13105,0.047475
2013.3,0.042143,0.12389,0.043468
2013.3,0.042889,0.1166,0.039414
2013.3,0.043577,0.10916,0.035309
2013.4,0.044208,0.10157,0.03115
2013.4,0.044783,0.093827,0.026934
2013.4,0.045304,0.085932,0.02266
2013.4,0.045774,0.077882,0.018324
2013.5,0.046196,0.069675,0.013926
2013.5,0.046574,0.061312,0.0094621
2013.5,0.046914,0.052793,0.0049322
2013.5,0.047219,0.044123,0.00033472
2013.6,0.047497,0.035302,0.0043309
2013.6,0.047752,0.026337,0.0090649
2013.6,0.047991,0.017232,0.013867
2013.7,0.04822,0.0079929,0.018736
2013.7,0.048446,0.0013725,0.023671
2013.7,0.048674,0.010857,0.028671
2013.7,0.048911,0.020451,0.033732
2013.8,0.049163,0.030147,0.038854
2013.8,0.049434,0.039936,0.044033
2013.8,0.04973,0.049806,0.049267
2013.8,0.050055,0.059749,0.054551
2013.9,0.050412,0.069755,0.059882
2013.9,0.050806,0.079813,0.065255
2013.9,0.051237,0.089913,0.070668
2014,0.051708,0.10005,0.076115
2014,0.052221,0.11021,0.081592
2014,0.052774,0.12038,0.087094
2014,0.05337,0.13056,0.092616
2014.1,0.054007,0.14074,0.098155
2014.1,0.054684,0.15092,0.10371
2014.1,0.055402,0.16109,0.10926
2014.1,0.056158,0.17123,0.11483
2014.2,0.056951,0.18136,0.12039
2014.2,0.057781,0.19145,0.12594
2014.2,0.058646,0.20152,0.13149
2014.3,0.059543,0.21155,0.13703
2014.3,0.060473,0.22153,0.14256
2014.3,0.061432,0.23148,0.14807
2014.3,0.062421,0.24138,0.15357
2014.4,0.063438,0.25124,0.15904
2014.4,0.064483,0.26104,0.1645
2014.4,0.065555,0.27079,0.16993
2014.4,0.066655,0.28048,0.17534
2014.5,0.067783,0.29012,0.18072
2014.5,0.06894,0.2997,0.18608
2014.5,0.07013,0.30921,0.19141
2014.6,0.071354,0.31866,0.19673
2014.6,0.072614,0.32804,0.20201
2014.6,0.073914,0.33735,0.20727
2014.6,0.075255,0.34659,0.21251
2014.7,0.076641,0.35576,0.21773
2014.7,0.078073,0.36485,0.22293
2014.7,0.079553,0.37385,0.2281
2014.7,0.081082,0.38278,0.23326
2014.8,0.082661,0.39163,0.23839
2014.8,0.084291,0.40039,0.2435
2014.8,0.085972,0.40906,0.2486
2014.9,0.087703,0.41765,0.25367
2014.9,0.089484,0.42615,0.25873
2014.9,0.091314,0.43457,0.26376
2014.9,0.093192,0.44289,0.26878
2015,0.095116,0.45112,0.27377
2015,0.097085,0.45926,0.27874
2015,0.099095,0.46732,0.28369
2015,0.10115,0.47528,0.28862
2015.1,0.10323,0.48314,0.29352
2015.1,0.10536,0.49092,0.29839
2015.1,0.10752,0.4986,0.30324
2015.2,0.10971,0.50619,0.30806
2015.2,0.11194,0.51369,0.31285
2015.2,0.11419,0.52109,0.31761
2015.2,0.11648,0.52839,0.32233
2015.3,0.11879,0.5356,0.32703
2015.3,0.12113,0.54272,0.33169
2015.3,0.12351,0.54973,0.33631
2015.4,0.12591,0.55664,0.3409
2015.4,0.12834,0.56345,0.34545
2015.4,0.1308,0.57016,0.34997
2015.4,0.13329,0.57676,0.35445
2015.5,0.13581,0.58325,0.35888
2015.5,0.13836,0.58963,0.36328
2015.5,0.14095,0.59589,0.36764
2015.5,0.14358,0.60203,0.37195
2015.6,0.14624,0.60804,0.37622
2015.6,0.14895,0.61392,0.38045
2015.6,0.15169,0.61967,0.38463
2015.7,0.15447,0.62528,0.38876
2015.7,0.1573,0.63074,0.39284
2015.7,0.16017,0.63606,0.39688
2015.7,0.16309,0.64121,0.40086
2015.8,0.16605,0.64621,0.40478
2015.8,0.16905,0.65104,0.40865
2015.8,0.17211,0.65571,0.41246
2015.8,0.1752,0.66019,0.41621
2015.9,0.17835,0.6645,0.4199
2015.9,0.18154,0.66862,0.42352
2015.9,0.18477,0.67256,0.42708
2016,0.18805,0.67631,0.43057
2016,0.19137,0.67987,0.43399
2016,0.19473,0.68323,0.43735
2016,0.19813,0.6864,0.44063
2016.1,0.20157,0.68938,0.44384
2016.1,0.20505,0.69217,0.44698
2016.1,0.20857,0.69476,0.45004
2016.1,0.21212,0.69716,0.45303
2016.2,0.2157,0.69937,0.45595
2016.2,0.21932,0.70139,0.45879
2016.2,0.22297,0.70322,0.46156
2016.3,0.22665,0.70487,0.46425
2016.3,0.23036,0.70633,0.46687
2016.3,0.2341,0.70761,0.46941
2016.3,0.23787,0.70871,0.47188
2016.4,0.24166,0.70963,0.47427
2016.4,0.24547,0.71038,0.47659
2016.4,0.24932,0.71096,0.47884
2016.4,0.25318,0.71136,0.48102
2016.5,0.25707,0.7116,0.48312
2016.5,0.26098,0.71167,0.48515
2016.5,0.26491,0.71157,0.48711
2016.6,0.26887,0.71131,0.489
2016.6,0.27284,0.71088,0.49082
2016.6,0.27683,0.7103,0.49257
2016.6,0.28083,0.70955,0.49426
2016.7,0.28486,0.70865,0.49588
2016.7,0.28889,0.7076,0.49743
2016.7,0.29294,0.70639,0.49892
2016.7,0.297,0.70504,0.50034
2016.8,0.30107,0.70354,0.50171
2016.8,0.30514,0.70191,0.50301
2016.8,0.30921,0.70015,0.50425
2016.9,0.31329,0.69825,0.50544
2016.9,0.31736,0.69624,0.50658
2016.9,0.32143,0.69411,0.50766
2016.9,0.3255,0.69188,0.50869
2017,0.32955,0.68955,0.50968
2017,0.33359,0.68713,0.51062
2017,0.33762,0.68463,0.51152
2017,0.34163,0.68205,0.51238
2017.1,0.34562,0.67941,0.5132
2017.1,0.34959,0.67672,0.51399
2017.1,0.35352,0.67398,0.51474
2017.2,0.35743,0.6712,0.51546
2017.2,0.36131,0.66839,0.51616
2017.2,0.36579,0.66595,0.51739
2017.2,0.37019,0.66367,0.51866
2017.3,0.37449,0.66156,0.51996
2017.3,0.37867,0.6596,0.52126
2017.3,0.38272,0.6578,0.52257
2017.3,0.38662,0.65616,0.52388
2017.4,0.39036,0.65466,0.52517
2017.4,0.39394,0.6533,0.52644
2017.4,0.39736,0.65207,0.52768
2017.5,0.40062,0.65094,0.52889
2017.5,0.40371,0.64992,0.53006
2017.5,0.40666,0.649,0.53119
2017.5,0.40945,0.64815,0.53228
2017.6,0.4121,0.64738,0.53332
2017.6,0.4146,0.64667,0.53432
2017.6,0.41697,0.64601,0.53528
2017.6,0.41921,0.64541,0.53618
2017.7,0.42132,0.64485,0.53704
2017.7,0.42331,0.64433,0.53786
2017.7,0.42518,0.64383,0.53862
2017.8,0.42694,0.64337,0.53934
2017.8,0.42859,0.64293,0.54001
2017.8,0.43013,0.64251,0.54063
2017.8,0.43157,0.6421,0.5412
2017.9,0.43291,0.64171,0.54173
2017.9,0.43415,0.64134,0.54222
2017.9,0.43529,0.64097,0.54265
2017.9,0.43634,0.64061,0.54304
2018,0.4373,0.64025,0.54339
2018,0.43817,0.6399,0.54369
2018,0.43895,0.63956,0.54395
2018.1,0.43965,0.63921,0.54416
2018.1,0.44027,0.63887,0.54433
2018.1,0.4408,0.63853,0.54446
2018.1,0.44125,0.63819,0.54455
2018.2,0.44161,0.63786,0.54459
2018.2,0.44191,0.63752,0.54459
2018.2,0.44212,0.63718,0.54455
2018.3,0.44225,0.63684,0.54447
2018.3,0.44231,0.6365,0.54435
2018.3,0.4423,0.63617,0.54419
2018.3,0.44221,0.63583,0.544
2018.4,0.44204,0.63549,0.54376
2018.4,0.4418,0.63515,0.54348
2018.4,0.44149,0.63481,0.54317
2018.4,0.4411,0.63448,0.54282
2018.5,0.44065,0.63414,0.54243
2018.5,0.44012,0.63381,0.542
2018.5,0.43951,0.63348,0.54154
2018.6,0.43884,0.63315,0.54104
2018.6,0.43809,0.63282,0.5405
2018.6,0.43728,0.6325,0.53993
2018.6,0.43639,0.63218,0.53932
2018.7,0.43542,0.63186,0.53868
2018.7,0.43439,0.63155,0.538
2018.7,0.43329,0.63124,0.53729
2018.7,0.43211,0.63094,0.53654
2018.8,0.43086,0.63064,0.53575
2018.8,0.42954,0.63035,0.53494
2018.8,0.42815,0.63007,0.53408
2018.9,0.42668,0.62979,0.53319
2018.9,0.42514,0.62952,0.53227
2018.9,0.42353,0.62926,0.53131
2018.9,0.42185,0.62901,0.53032
2019,0.42009,0.62876,0.5293
2019,0.41826,0.62853,0.52824
2019,0.41636,0.6283,0.52715
2019,0.41438,0.62809,0.52602
2019.1,0.41233,0.62788,0.52486
2019.1,0.41021,0.62768,0.52366
2019.1,0.40801,0.6275,0.52244
2019.2,0.40573,0.62733,0.52118
2019.2,0.40338,0.62717,0.51988
2019.2,0.40096,0.62702,0.51855
2019.2,0.39845,0.62688,0.51719
2019.3,0.39588,0.62676,0.51579
2019.3,0.39322,0.62665,0.51436
2019.3,0.39049,0.62655,0.5129
2019.3,0.38768,0.62647,0.5114
2019.4,0.3848,0.6264,0.50987
2019.4,0.38183,0.62635,0.50831
2019.4,0.37879,0.62631,0.50671
2019.5,0.37567,0.62628,0.50507
2019.5,0.37247,0.62627,0.50341
2019.5,0.36919,0.62628,0.50171
2019.5,0.36584,0.6263,0.49997
2019.6,0.3624,0.62634,0.4982
2019.6,0.35888,0.62639,0.4964
2019.6,0.35528,0.62647,0.49456
2019.6,0.35159,0.62655,0.49269
2019.7,0.34783,0.62666,0.49078
2019.7,0.34399,0.62678,0.48884
2019.7,0.34006,0.62691,0.48686
2019.8,0.33605,0.62707,0.48485
2019.8,0.33195,0.62724,0.4828
2019.8,0.32778,0.62742,0.48072
2019.8,0.32352,0.62763,0.4786
2019.9,0.31917,0.62785,0.47644
2019.9,0.31474,0.62809,0.47425
2019.9,0.31023,0.62835,0.47203
2019.9,0.30563,0.62862,0.46976
2020,0.30094,0.62891,0.46746
2020,0.29617,0.62922,0.46513
2020,0.29132,0.62955,0.46276
2020.1,0.28637,0.62989,0.46035
2020.1,0.28134,0.63025,0.4579
2020.1,0.27623,0.63063,0.45542
2020.1,0.27102,0.63102,0.4529
2020.2,0.26573,0.63143,0.45034
2020.2,0.26035,0.63186,0.44774
2020.2,0.25488,0.63231,0.4451
2020.3,0.24933,0.63277,0.44243
2020.3,0.24368,0.63325,0.43972
2020.3,0.23795,0.63375,0.43697
2020.3,0.23213,0.63426,0.43419
2020.4,0.22622,0.63479,0.43136
2020.4,0.22022,0.63534,0.42849
2020.4,0.21412,0.6359,0.42559
2020.4,0.20794,0.63648,0.42265
2020.5,0.20168,0.63708,0.41967
2020.5,0.19532,0.63769,0.41665
2020.5,0.18887,0.63832,0.41359
2020.6,0.18233,0.63897,0.41049
2020.6,0.1757,0.63963,0.40735
2020.6,0.16897,0.64031,0.40417
2020.6,0.16216,0.64101,0.40095
2020.7,0.15526,0.64172,0.39769
2020.7,0.14827,0.64244,0.39439
2020.7,0.14118,0.64319,0.39106
2020.7,0.13401,0.64394,0.38768


==> Revised CLEANN/d_wso_sim.dat <==
1878.7,0.15197,0.026616
1890.4,0.68138,0.63635
1902.7,0.054561,0.079093
1914,0.67131,0.79056
1923.4,0.4636,0.49571
1933.7,0.99849,1.0691
1944,0.58445,0.71761
1954.1,1.1084,1.3121
1964.8,0.55239,0.55929
1976.4,1.0639,1.0941
1986.2,1.216,1.4897
1996.5,1.0484,0.89678
2008,0.57777,0.54896
2018.5,0.44065,0.63414


==> d_faculae.dat <==
1913.513203214696,0
1920.591274397244,0
1933.094144661309,0
1943.582089552239,0
1953.553386911596,0
1960.114810562572,0
1974.580941446613,0
1986.773823191734,0
1996.538461538461,0
2005.000000000000,0

==> d_n_forecas2vect.dat <==
2015.030516,-84.000000
2015.057894,-90.000000
2015.085273,-82.000000
2015.112651,-90.000000
2015.140714,-96.000000
2015.168093,-102.000000
2015.195471,-100.000000
2015.222850,-98.000000
2015.250228,-104.000000
2015.277607,-112.000000
2015.304985,-118.000000
2015.332364,-122.000000
2015.359742,-128.000000
2015.387121,-132.000000
2015.414499,-160.000000
2015.441878,-152.000000
2015.469256,-150.000000
2015.496635,-148.000000
2015.524013,-148.000000
2015.551392,-148.000000
2015.578770,-138.000000
2015.606149,-132.000000
2015.633527,-126.000000
2015.660906,-128.000000
2015.688284,-134.000000
2015.715663,-136.000000
2015.743042,-140.000000
2015.770420,-142.000000
2015.797799,-128.000000
2015.825177,-134.000000
2015.852556,-128.000000
2015.879934,-150.000000
2015.907313,-148.000000
2015.934691,-168.000000
2015.962070,-178.000000
2015.989448,-182.000000
2016.016827,-164.000000
2016.044205,-172.000000
2016.071584,-168.000000
2016.098962,-184.000000
2016.127025,-178.000000
2016.154404,-182.000000
2016.181782,-186.000000
2016.209161,-186.000000
2016.236539,-188.000000
2016.263918,-186.000000
2016.291296,-194.000000
2016.318675,-192.000000
2016.346053,-190.000000
2016.373432,-184.000000
2016.400810,-170.000000
2016.428189,-158.000000
2016.455567,-152.000000
2016.482946,-146.000000
2016.510324,-130.000000
2016.537703,-124.000000
2016.565081,-120.000000
2016.592460,-108.000000
2016.619838,-100.000000
2016.647217,-88.000000
2016.674595,-92.000000
2016.701974,-84.000000
2016.729352,-76.000000
2016.756731,-82.000000
2016.784109,-68.000000
2016.811488,-88.000000
2016.838866,-90.000000
2016.866245,-100.000000
2016.893623,-100.000000
2016.921002,-122.000000
2016.948380,-104.000000
2016.975759,-118.000000
2017.003137,-102.000000
2017.030516,-122.000000


==> d_n_forecastvect.dat <==
2015.018480,-327.709825,4.535818,-84.861016
2015.045859,-284.187785,11.218124,-93.897503
2015.073238,-224.426756,21.850454,-98.125860
2015.100616,-170.596866,35.652876,-100.485575
2015.128679,-153.365158,69.016396,-100.724626
2015.156057,-136.133450,102.379915,-104.375706
2015.183436,-243.498814,121.395893,-107.566544
2015.210815,-528.738573,119.929365,-112.280958
2015.238193,-813.978332,118.462836,-115.249543
2015.265572,-741.903744,144.848761,-123.198138
2015.292950,-505.059420,184.078393,-133.939339
2015.320329,-268.215096,223.308026,-135.179944
2015.347707,-352.019556,204.301665,-144.988423
2015.375086,-450.276954,182.670372,-144.938979
2015.402464,-495.645892,173.987923,-152.095901
2015.429843,-363.291711,208.817971,-165.942149
2015.457221,-230.937530,243.648019,-168.510722
2015.484600,-168.127654,221.628356,-166.147097
2015.511978,-174.360399,143.169091,-149.109801
2015.539357,-180.593145,64.709825,-150.285022
2015.566735,-226.852390,62.045422,-151.393722
2015.594114,-284.780259,81.476922,-151.400519
2015.621492,-345.399116,98.817337,-145.107959
2015.648871,-460.888221,73.519723,-137.375176
2015.676249,-576.377327,48.222109,-130.818649
2015.703628,-664.479940,43.171774,-134.634356
2015.731006,-694.177138,81.301511,-135.850013
2015.758385,-723.874337,119.431247,-136.931108
2015.785763,-840.561482,160.381107,-135.025225
2015.813142,-1017.278145,203.277060,-134.362138
2015.840520,-1193.994808,246.173014,-137.893765
2015.867899,-1262.672858,272.910699,-143.834183
2015.895277,-1314.367981,297.108417,-152.598147
2015.922656,-1319.126019,320.454554,-157.998199
2015.950034,-1027.286882,338.419526,-164.521013
2015.977413,-735.447746,356.384498,-185.105262
2016.004791,-561.800087,381.398962,-189.366353
2016.032170,-558.867030,416.595641,-191.608977
2016.059548,-555.933973,451.792321,-190.247768
2016.086927,-608.225596,353.300297,-183.483568
2016.114305,-686.318229,192.348814,-181.769008
2016.142368,-764.410863,31.397330,-181.108888
2016.169747,-598.355890,53.731442,-182.150211
2016.197125,-420.539330,84.895169,-178.843485
2016.224504,-307.664612,121.124692,-171.473804
2016.251882,-416.554340,174.652975,-165.503420
2016.279261,-525.444068,228.181259,-162.645115
2016.306639,-526.397972,287.929574,-161.096959
2016.334018,-418.974772,353.923348,-171.956988
2016.361396,-311.551572,419.917123,-170.100007
2016.388775,-440.298369,399.362372,-171.627611
2016.416153,-639.012957,353.166730,-158.449601
2016.443532,-818.549490,314.297716,-161.504843
2016.470910,-580.605269,434.919671,-168.416113
2016.498289,-342.661049,555.541626,-175.300343
2016.525667,-176.636037,699.595323,-160.941286
2016.553046,-166.003707,894.276958,-150.962610
2016.580424,-155.371376,1088.958593,-147.011030
2016.607803,-165.464963,1032.986171,-140.637229
2016.635181,-190.029312,802.007960,-143.789752
2016.662560,-214.593662,571.029749,-144.325847
2016.689938,-258.737066,454.683747,-137.433562
2016.717317,-306.032605,356.792981,-126.201856
2016.744695,-339.249251,283.233680,-121.441878
2016.772074,-281.321382,367.192427,-125.136910
2016.799452,-223.393514,451.151173,-122.150874
2016.826831,-217.747662,480.593629,-112.226139
2016.854209,-288.507653,430.365034,-112.442903
2016.881588,-359.267645,380.136438,-114.445430
2016.908966,-446.700443,337.622127,-113.605242
2016.936345,-542.024784,298.759126,-115.656711
2016.963723,-637.349125,259.896126,-118.595362
2016.991102,-517.847100,228.356751,-120.271875
2017.018480,-387.326079,197.193024,-123.067890
2017.045859,-332.416677,177.920496,-119.272389
2017.073238,-539.930435,199.918421,-120.268249
2017.100616,-747.444193,221.916346,-120.115003
2017.125941,-764.867741,202.985756,-127.476929
2017.153320,-589.250974,142.491463,-141.476273
2017.180698,-413.634208,81.997170,-147.900610
2017.208077,-382.017624,121.823943,-152.376869
2017.235455,-393.749851,191.850671,-154.599049
2017.262834,-405.000000,261.922593,-160.639218
2017.290212,-405.000000,333.049217,-169.662344
2017.317591,-405.000000,404.175840,-173.818949
2017.344969,-437.189123,466.450455,-173.241100
2017.372348,-539.846106,509.346409,-166.600347
2017.399726,-642.503089,552.242362,-165.911388
2017.427105,-606.791907,520.153084,-168.182152
2017.454483,-473.337829,435.094441,-173.072490
2017.481862,-339.883752,350.035798,-176.298245
2017.509240,-250.495184,464.216210,-172.716311
2017.536619,-168.369598,611.235675,-168.964146
2017.563997,-104.586813,716.623703,-159.077670
2017.591376,-162.514682,545.773154,-158.285125
2017.618754,-220.442551,374.922604,-155.375951
2017.646133,-235.327432,304.061950,-156.190397
2017.673511,-186.565365,381.054687,-150.765792
2017.700890,-137.803298,458.047424,-141.831484
2017.728268,-123.734672,404.939759,-134.701408
2017.755647,-126.301097,289.450653,-124.285694
2017.783025,-128.867521,173.961548,-122.283569
2017.810404,-169.333958,333.160603,-122.953196
2017.837782,-211.863279,507.310842,-123.798509
2017.865161,-268.724414,698.302985,-111.733085
2017.892539,-376.147613,948.712696,-104.990836
2017.919918,-483.570813,1199.122407,-95.203736
2017.947296,-502.730947,1221.097176,-88.360496
2017.974675,-431.237691,1008.450569,-87.284645
2018.002053,-359.744435,795.803962,-90.933075
2018.029432,-296.674075,931.865226,-87.979253
2018.056810,-236.179782,1174.575664,-84.606988
2018.084189,-179.711336,1406.821703,-76.731678
2018.111567,-224.440450,1376.024608,-78.170027
2018.139630,-269.169564,1345.227514,-71.912427
2018.167009,-280.291220,1318.417744,-75.172225
2018.194387,-216.863870,1300.452772,-73.317429
2018.221766,-153.436519,1282.487800,-76.186652
2018.249144,-183.876075,1132.168354,-75.063333
2018.276523,-281.400208,887.258124,-64.832117
2018.303901,-378.924342,642.347894,-71.129693
2018.331280,-414.960125,633.038434,-79.400209
2018.358658,-440.624371,663.468897,-86.635571
2018.386037,-462.859059,677.456277,-80.297423
2018.413415,-461.759163,579.565512,-84.836963
2018.440794,-460.659267,481.674746,-88.627131
2018.468172,-442.815452,440.184548,-94.052123
2018.495551,-399.919499,483.080501,-102.142043
2018.522930,-357.023545,525.976455,-111.517074
2018.550308,-304.503456,671.776633,-112.329804
2018.577687,-247.308851,867.558164,-114.163010
2018.605065,-190.114246,1063.339696,-109.378155
2018.632444,-231.373627,846.931828,-110.194679
2018.659822,-278.302534,606.787815,-109.295838
2018.687201,-326.670236,434.187294,-119.305026
2018.714579,-380.198520,503.847389,-113.494516
2018.741958,-433.726804,573.507485,-108.208825
2018.769336,-413.525046,610.438635,-113.204413
2018.796715,-316.734177,613.371692,-110.296675
2018.824093,-219.943308,616.304748,-112.041801
2018.851472,-209.587653,904.278204,-111.395394
2018.878850,-226.086096,1280.809351,-118.079433
2018.906229,-242.155877,1640.505751,-117.925000
2018.933607,-246.555462,1541.881721,-113.345623
2018.960986,-250.955047,1443.257691,-108.454667
2018.988364,-252.306710,1352.197024,-117.026759
2019.015743,-246.807229,1278.137344,-107.013165
2019.043121,-241.307747,1204.077664,-103.535714
2019.070500,-258.363186,1044.692297,-108.935779
2019.097878,-291.726705,823.613152,-103.154926
2019.125941,-325.090224,602.534007,-105.861704
2019.153320,-317.180181,443.990563,-111.063963
2019.180698,-302.148266,296.237834,-117.367915
2019.208077,-281.557288,176.188533,-120.617270
2019.235455,-222.162891,249.514949,-123.040899
2019.262834,-162.768494,322.841366,-128.248548
2019.290212,-179.793685,350.666042,-123.882726
2019.317591,-312.514498,309.603249,-127.613580
2019.344969,-445.235312,268.540456,-133.251317
2019.372348,-482.119416,260.897644,-138.959829
2019.399726,-471.853717,269.696814,-148.446706
2019.427105,-461.588019,278.495984,-151.318692
2019.454483,-375.974677,261.372799,-153.388908
2019.481862,-285.783185,242.674563,-154.911695
2019.509240,-256.972437,226.185402,-154.721981
2019.536619,-452.020704,217.752864,-157.463292
2019.563997,-647.068971,209.320326,-156.686924
2019.591376,-642.049213,225.918641,-159.530275
2019.618754,-426.836181,268.814594,-167.866835
2019.646133,-211.623150,311.710548,-167.998112
2019.673511,-126.000059,360.458950,-166.923122
2019.700890,-81.270945,411.054177,-164.611029
2019.728268,-40.019923,461.613548,-166.774982
2019.755647,-101.980744,511.108879,-169.514224
2019.783025,-163.941566,560.604210,-165.371529
2019.810404,-215.388634,543.214168,-161.178081
2019.837782,-242.886040,373.463515,-151.074905
2019.865161,-270.383446,203.712861,-146.971712
2019.892539,-290.681532,112.307744,-149.261040
2019.919918,-305.713448,78.210960,-142.645619
2019.947296,-320.745363,44.114177,-137.049530
2019.974675,-332.349228,80.448244,-133.188689
2020.002053,-343.348190,129.210311,-130.213243
2020.029432,-346.039710,172.314336,-122.612865
2020.056810,-289.211737,174.880760,-121.813063
2020.084189,-232.383765,177.447185,-123.037571
2020.111567,-220.299406,170.601522,-123.076434
2020.139630,-276.760747,149.336862,-120.735609
2020.167009,-333.222087,128.072201,-121.608218
2020.194387,-310.890806,101.179496,-122.369442
2020.221766,-249.296616,71.482297,-122.882822
2020.249144,-187.702427,41.785099,-120.675570
2020.276523,-238.101231,66.533725,-118.792471
2020.303901,-295.662468,94.764395,-114.933599
2020.331280,-346.294343,113.107101,-113.430851
2020.358658,-371.225325,94.775497,-118.504775
2020.386037,-396.156306,76.443892,-120.191212
2020.413415,-357.273519,114.460380,-123.452286
2020.440794,-250.583583,212.351146,-124.770722
2020.468172,-143.893647,310.241911,-128.514140
2020.495551,-99.952719,290.686526,-128.950619
2020.522930,-76.121634,233.491921,-128.599363
2020.550308,-56.339879,176.297317,-131.096825
2020.577687,-168.529296,119.102712,-130.427427
2020.605065,-280.718713,61.908107,-125.169133
2020.632444,-342.489179,26.100003,-121.329628
2020.659822,-287.860999,39.665390,-118.615073
2020.687201,-233.232819,53.230777,-112.605074
2020.714579,-249.823646,49.728887,-109.155931
2020.741958,-319.117110,33.597075,-106.024931
2020.769336,-388.410573,17.465263,-107.595329


==> d_n_referencevect.dat <==
1976.416153,-277.000000,481.000000,-252.000000
1976.443532,-319.895953,749.008051,-242.000000
1976.470910,-362.791907,1017.016102,-228.000000
1976.498289,-398.595227,1163.350530,-214.000000
1976.525667,-415.460303,984.800706,-198.000000
1976.553046,-432.325379,806.250883,-194.000000
1976.580424,-457.381946,672.854161,-188.000000
1976.607803,-489.278937,577.163188,-162.000000
1976.635181,-521.175928,481.472215,-160.000000
1976.662560,-535.391284,445.119610,-132.000000
1976.689938,-545.656983,422.021789,-124.000000
1976.717317,-541.324550,402.416974,-112.000000
1976.744695,-389.172236,418.182154,-124.000000
1976.772074,-237.019923,433.947333,-134.000000
1976.799452,-136.545923,465.654409,-138.000000
1976.826831,-127.013488,525.415438,-164.000000
1976.854209,-117.481054,585.176467,-176.000000
1976.881588,-95.380370,668.212034,-190.000000
1976.908966,-66.049803,764.636272,-214.000000
1976.936345,-36.719237,861.060509,-214.000000
1976.963723,-83.896243,703.346548,-220.000000
1976.991102,-138.891055,519.663875,-222.000000
1977.018480,-207.528364,348.964642,-224.000000
1977.045859,-338.416017,237.508489,-194.000000
1977.073238,-469.303670,126.052337,-162.000000
1977.100616,-483.300895,65.000000,-208.000000
1977.125941,-355.712931,65.000000,-224.000000
1977.153320,-228.124967,65.000000,-254.000000
1977.180698,-216.647146,113.357085,-278.000000
1977.208077,-249.277401,180.084124,-268.000000
1977.235455,-281.907656,246.811162,-270.000000
1977.262834,-304.666860,355.947165,-264.000000
1977.290212,-327.398049,465.203525,-272.000000
1977.317591,-331.741524,530.171199,-248.000000
1977.344969,-286.279146,475.176387,-230.000000
1977.372348,-240.816768,420.181575,-238.000000
1977.399726,-211.056029,355.050262,-246.000000
1977.427105,-194.557585,281.357213,-232.000000
1977.454483,-178.059141,207.664165,-218.000000
1977.481862,-173.506744,210.724465,-206.000000
1977.509240,-171.673584,231.255862,-182.000000
1977.536619,-173.638347,243.712681,-178.000000
1977.563997,-215.434404,171.486161,-168.000000
1977.591376,-257.230461,99.259642,-164.000000
1977.618754,-253.551528,57.877028,-132.000000
1977.646133,-168.859518,71.442415,-134.000000
1977.673511,-84.167507,85.007802,-134.000000
1977.700890,-132.939194,165.768454,-142.000000
1977.728268,-259.427262,285.657144,-152.000000
1977.755647,-385.915330,405.545835,-142.000000
1977.783025,-410.600954,300.606978,-136.000000
1977.810404,-424.532973,171.919117,-144.000000
1977.837782,-412.128497,78.843906,-164.000000
1977.865161,-277.207891,151.437058,-184.000000
1977.892539,-142.287286,224.030210,-190.000000
1977.919918,-64.539946,257.409422,-206.000000
1977.947296,-56.840673,242.744138,-218.000000
1977.974675,-49.141399,228.078855,-236.000000
1978.002053,-41.971447,226.117286,-258.000000
1978.029432,-35.005437,229.050342,-274.000000
1978.056810,-28.039428,231.983399,-288.000000
1978.084189,-36.020253,209.032913,-292.000000
1978.111567,-44.086159,185.935091,-304.000000
1978.139630,-46.380619,176.923510,-304.000000
1978.167009,-32.815232,206.620708,-316.000000
1978.194387,-19.249845,236.317907,-314.000000
1978.221766,-21.501846,212.829138,-314.000000
1978.249144,-37.267025,143.902307,-298.000000
1978.276523,-53.032205,74.975476,-302.000000
1978.303901,-49.154887,198.009411,-266.000000
1978.331280,-40.722350,365.560272,-250.000000
1978.358658,-32.752978,514.893259,-234.000000
1978.386037,-29.819921,466.131192,-232.000000
1978.413415,-26.886865,417.369125,-224.000000
1978.440794,-34.938824,362.068359,-200.000000
1978.468172,-62.802862,294.974688,-186.000000
1978.495551,-90.666900,227.881017,-140.000000
1978.522930,-78.624987,306.340268,-142.000000
1978.550308,-43.061675,470.591440,-116.000000
1978.577687,-7.498363,634.842612,-92.000000
1978.605065,-3.669434,601.745594,-84.000000
1978.632444,-3.302801,547.117414,-94.000000
1978.659822,-7.404315,491.148790,-84.000000
1978.687201,-32.701928,428.821337,-72.000000
1978.714579,-57.999542,366.493883,-68.000000
1978.741958,-137.654482,310.715505,-76.000000
1978.769336,-284.673947,263.053334,-64.000000
1978.796715,-431.693411,215.391163,-62.000000
1978.824093,-461.927828,193.827683,-88.000000
1978.851472,-446.529281,182.462088,-92.000000
1978.878850,-431.130734,171.096494,-98.000000
1978.906229,-390.285830,113.563939,-98.000000
1978.933607,-349.223037,55.636070,-128.000000
1978.960986,-314.064040,11.838598,-146.000000
1978.988364,-295.365803,7.439013,-148.000000
1979.015743,-276.667567,3.039428,-190.000000
1979.043121,-246.365224,7.097073,-204.000000
1979.070500,-206.035695,18.462668,-178.000000
1979.097878,-165.706166,29.828262,-176.000000
1979.125941,-131.604734,26.068480,-180.000000
1979.153320,-98.974479,18.735838,-198.000000
1979.180698,-67.299109,13.133927,-196.000000
1979.208077,-46.401081,27.065946,-212.000000
1979.235455,-25.503052,40.997965,-206.000000
1979.262834,-10.962109,45.199752,-182.000000
1979.290212,-8.029052,31.634365,-166.000000
1979.317591,-5.095995,18.068978,-156.000000
1979.344969,-6.755592,25.400164,-134.000000
1979.372348,-11.155177,45.198297,-126.000000
1979.399726,-15.554762,64.996429,-128.000000
1979.427105,-11.386595,47.228265,-110.000000
1979.454483,-6.253746,25.230340,-102.000000
1979.481862,-10.791031,7.816310,-94.000000
1979.509240,-62.119522,12.582527,-74.000000
1979.536619,-113.448013,17.348744,-58.000000
1979.563997,-151.924048,41.312301,-30.000000
1979.591376,-174.288605,89.341103,-34.000000
1979.618754,-196.653162,137.369906,-40.000000
1979.646133,-345.058789,118.176805,-42.000000
1979.673511,-543.406745,72.347795,28.000000
1979.700890,-741.754701,26.518784,2.000000
1979.728268,-486.637918,34.699563,2.000000
1979.755647,-226.329140,43.498733,-22.000000
1979.783025,-43.670343,45.404194,22.000000
1979.810404,-80.700183,27.805854,12.000000
1979.837782,-117.730023,10.207514,-4.000000
1979.865161,-119.935550,14.325459,38.000000
1979.892539,-91.704880,37.423280,18.000000
1979.919918,-63.474209,60.521102,6.000000
1979.947296,-58.295538,76.821538,-4.000000
1979.974675,-58.662171,91.486821,-2.000000
1980.002053,-57.300646,102.090936,-34.000000
1980.029432,-35.669353,65.061096,-66.000000
1980.056810,-14.038060,28.031255,-74.000000
1980.084189,0.000000,20.473454,-84.000000
1980.111567,0.000000,67.402360,-100.000000
1980.139630,0.000000,114.331267,-98.000000
1980.167009,-0.228595,104.111397,-86.000000
1980.194387,-0.595227,59.382284,-92.000000
1980.221766,-0.961859,14.653170,-96.000000
1980.249144,-48.959736,95.079259,-82.000000
1980.276523,-102.488020,190.036968,-64.000000
1980.303901,-149.408465,262.392161,-50.000000
1980.331280,-163.707116,223.162528,-52.000000
1980.358658,-178.005767,183.932895,-52.000000
1980.386037,-163.530407,151.169333,-40.000000
1980.413415,-112.568547,126.604983,-16.000000
1980.440794,-61.606688,102.040634,2.000000
1980.468172,-34.707244,70.152941,24.000000
1980.495551,-17.475536,35.322893,30.000000
1980.522930,-0.243829,0.492845,46.000000
1980.550308,13.011993,-1.445777,66.000000
1980.577687,26.210747,-2.912305,76.000000
1980.605065,32.779914,-28.718892,84.000000
1980.632444,20.314424,-124.409865,86.000000
1980.659822,7.848933,-220.100838,86.000000
1980.687201,13.287069,-237.560745,102.000000
1980.714579,34.551730,-185.865622,114.000000
1980.741958,55.816391,-134.170499,126.000000
1980.769336,59.705499,-109.569457,122.000000
1980.796715,59.338867,-91.604485,102.000000
1980.824093,59.166590,-74.944470,104.000000
1980.851472,61.366383,-74.211206,116.000000
1980.878850,63.566175,-73.477942,122.000000
1980.906229,56.702016,-76.702177,114.000000
1980.933607,32.870931,-87.334508,112.000000
1980.960986,9.039846,-97.966838,110.000000
1980.988364,15.246355,-113.832992,102.000000
1981.015743,39.810704,-132.897860,96.000000
1981.043121,64.375054,-151.962728,74.000000
1981.070500,75.841252,-123.874253,64.000000
1981.097878,85.740318,-90.144101,62.000000
1981.123203,98.068102,-62.000000,70.000000
1981.150582,122.632451,-62.000000,70.000000
1981.177960,147.196801,-62.000000,60.000000
1981.205339,136.747259,-57.020960,52.000000
1981.232717,81.385814,-45.655366,114.000000
1981.260096,26.024370,-34.289771,116.000000
1981.287474,31.882876,-26.310812,118.000000
1981.314853,62.679971,-19.711435,124.000000
1981.342231,93.477065,-13.112057,140.000000
1981.369610,84.989833,-32.822367,158.000000
1981.396988,75.824031,-52.987131,176.000000
1981.424367,80.240500,-69.779746,176.000000
1981.451745,124.236349,-76.745755,194.000000
1981.479124,168.232199,-83.711765,194.000000
1981.506502,187.257896,-155.909878,190.000000
1981.533881,183.958208,-286.430899,162.000000
1981.561259,180.658519,-416.951920,146.000000
1981.588638,132.165479,-347.917885,134.000000
1981.616016,72.404450,-229.129091,120.000000
1981.643395,18.149282,-120.790741,110.000000
1981.670773,33.914461,-145.355091,102.000000
1981.698152,49.679641,-169.919440,80.000000
1981.725530,76.461084,-257.162532,78.000000
1981.752909,124.123254,-463.209761,70.000000
1981.780287,171.785425,-669.256991,72.000000
1981.807666,181.845281,-690.463929,90.000000
1981.835044,168.646526,-597.339380,104.000000
1981.862423,155.447771,-504.214832,128.000000
1981.889802,132.782946,-404.561959,104.000000
1981.917180,108.951861,-304.104769,96.000000
1981.944559,105.949225,-216.836940,110.000000
1981.971937,210.072736,-197.405440,110.000000
1981.999316,314.196247,-177.973940,134.000000
1982.026694,354.010383,-189.181149,142.000000
1982.054073,310.381165,-240.143009,104.000000
1982.081451,266.751948,-291.104868,78.000000
1982.108830,276.055193,-485.036271,70.000000
1982.136893,307.218920,-738.012407,76.000000
1982.164271,338.382647,-990.988543,72.000000
1982.191650,336.484416,-1143.700700,66.000000
1982.219028,333.917992,-1294.386485,54.000000
1982.246407,335.890597,-1335.857655,86.000000
1982.273785,351.289144,-1054.284217,138.000000
1982.301164,366.687692,-772.710779,134.000000
1982.328542,358.790169,-789.173014,134.000000
1982.355921,329.826235,-1075.146037,126.000000
1982.383299,300.862300,-1361.119060,122.000000
1982.410678,293.245446,-1261.674948,102.000000
1982.438056,291.045653,-1064.426888,102.000000
1982.465435,292.313998,-877.660312,88.000000
1982.492813,339.609537,-829.998141,74.000000
1982.520192,386.905075,-782.335971,54.000000
1982.547570,392.003666,-755.018757,58.000000
1982.574949,316.110826,-766.750983,74.000000
1982.602327,240.217985,-778.483210,66.000000
1982.629706,232.646310,-642.073502,60.000000
1982.657084,267.842990,-412.928452,62.000000
1982.684463,303.039670,-183.783401,46.000000
1982.711841,389.971553,-470.363494,74.000000
1982.739220,483.462734,-822.330292,106.000000
1982.766598,572.966204,-1098.647876,114.000000
1982.793977,641.526403,-977.659289,112.000000
1982.821355,710.086602,-856.670702,118.000000
1982.848734,780.073653,-780.073048,136.000000
1982.876112,851.933541,-761.741444,142.000000
1982.903491,923.793428,-743.409840,156.000000
1982.930869,917.088989,-723.269189,196.000000
1982.958248,877.492724,-702.371160,200.000000
1982.985626,837.896459,-681.473131,176.000000
1983.013005,1087.115408,-767.716230,184.000000
1983.040383,1343.024601,-856.441194,196.000000
1983.067762,1505.780974,-960.371043,176.000000
1983.095140,1388.825340,-1109.956932,170.000000
1983.123203,1271.869706,-1259.542821,170.000000
1983.150582,1142.658589,-1339.808629,178.000000
1983.177960,1002.238501,-1356.673705,140.000000
1983.205339,861.818414,-1373.538781,120.000000
1983.232717,804.443958,-1216.445113,104.000000
1983.260096,768.514015,-1014.430837,104.000000
1983.287474,735.123262,-828.539191,100.000000
1983.314853,736.956422,-866.302295,108.000000
1983.342231,738.789583,-904.065400,100.000000
1983.369610,699.397162,-1018.674981,180.000000
1983.396988,579.875103,-1282.650079,208.000000
1983.424367,460.353045,-1546.625177,220.000000
1983.451745,519.937959,-1675.260045,186.000000
1983.479124,692.988301,-1718.155998,192.000000
1983.506502,866.038643,-1761.051952,200.000000
1983.533881,813.671941,-1556.475668,206.000000
1983.561259,731.912987,-1319.631344,188.000000
1983.588638,652.688663,-1095.978618,172.000000
1983.616016,587.061521,-943.093040,158.000000
1983.643395,521.434378,-790.207462,148.000000
1983.670773,552.670643,-817.976077,132.000000
1983.698152,712.522231,-1085.617496,126.000000
1983.725530,872.373818,-1353.258916,118.000000
1983.752909,838.404923,-1542.908826,142.000000
1983.780287,722.182553,-1699.460725,150.000000
1983.807666,605.960184,-1856.012623,172.000000
1983.835044,618.363640,-1928.243147,164.000000
1983.862423,634.128820,-1998.269874,196.000000
1983.889802,753.039703,-1994.944521,222.000000
1983.917180,1186.398822,-1767.999263,240.000000
1983.944559,1619.757942,-1541.054005,256.000000
1983.971937,1754.484614,-1249.925625,248.000000
1983.999316,1612.964631,-899.425356,248.000000
1984.026694,1471.444648,-548.925086,252.000000
1984.054073,1291.598384,-590.107790,268.000000
1984.081451,1101.682966,-734.194198,278.000000
1984.108830,929.856464,-876.108046,288.000000
1984.136893,1020.781220,-986.464303,288.000000
1984.164271,1111.705976,-1096.820559,290.000000
1984.191650,1111.356091,-1066.374258,282.000000
1984.219028,931.339740,-758.769942,292.000000
1984.246407,751.323388,-451.165626,288.000000
1984.273785,735.958186,-649.578751,286.000000
1984.301164,826.149678,-1172.396098,272.000000
1984.328542,916.341169,-1695.213446,270.000000
1984.355921,1151.049327,-1314.397506,258.000000
1984.383299,1405.125359,-812.478187,246.000000
1984.410678,1666.272349,-394.901255,236.000000
1984.438056,1966.177391,-439.630369,238.000000
1984.465435,2266.082434,-484.359483,234.000000
1984.492813,2262.134569,-505.775475,230.000000
1984.520192,1850.040110,-495.876408,246.000000
1984.547570,1437.945650,-485.977342,248.000000
1984.574949,1338.354214,-528.632107,240.000000
1984.602327,1373.184262,-593.892617,218.000000
1984.629706,1408.014310,-659.153128,204.000000
1984.657084,1060.581247,-731.182509,190.000000
1984.684463,702.015072,-803.409029,186.000000
1984.711841,473.164182,-888.257948,198.000000
1984.739220,645.847892,-1012.179591,218.000000
1984.766598,818.531602,-1136.101234,218.000000
1984.793977,982.880973,-1184.634992,234.000000
1984.821355,1139.432872,-1162.637067,236.000000
1984.848734,1295.984770,-1140.639142,256.000000
1984.876112,1498.537442,-1248.832086,246.000000
1984.903491,1713.383842,-1391.818598,278.000000
1984.930869,1887.794470,-1511.934402,284.000000
1984.958248,1446.002812,-1283.522616,304.000000
1984.985626,1004.211154,-1055.110829,312.000000
1985.013005,753.233127,-903.612367,326.000000
1985.040383,882.654251,-905.445528,348.000000
1985.067762,1012.075376,-907.278688,376.000000
1985.095140,1010.076014,-863.081323,384.000000
1985.120465,922.817579,-789.021642,376.000000
1985.147844,835.559143,-714.961962,368.000000
1985.175222,1003.535327,-814.925885,368.000000
1985.202601,1206.649500,-938.847529,364.000000
1985.229979,1335.742056,-1069.044073,356.000000
1985.257358,1050.135665,-1234.395141,352.000000
1985.284736,764.529274,-1399.746210,362.000000
1985.312115,540.937992,-1576.754254,348.000000
1985.339493,401.617801,-1769.602728,342.000000
1985.366872,262.297610,-1962.451203,328.000000
1985.394251,312.171452,-1909.424032,332.000000
1985.421629,444.525633,-1749.205813,318.000000
1985.449008,576.879814,-1588.987593,308.000000
1985.476386,594.143097,-1208.888921,294.000000
1985.503765,607.708483,-821.725444,278.000000
1985.531143,720.463298,-532.070217,258.000000
1985.558522,1145.023248,-548.935293,244.000000
1985.585900,1569.583198,-565.800369,234.000000
1985.613279,1812.168812,-598.677679,214.000000
1985.640657,1882.562172,-646.706482,198.000000
1985.668036,1952.955531,-694.735284,192.000000
1985.695414,1832.222252,-955.223110,184.000000
1985.722793,1659.538542,-1273.459757,192.000000
1985.750171,1484.636250,-1562.639436,198.000000
1985.777550,1274.189435,-1386.289405,206.000000
1985.804928,1063.742621,-1209.939374,212.000000
1985.832307,1196.352161,-1032.739292,220.000000
1985.859685,2021.640976,-853.822836,244.000000
1985.887064,2846.929790,-674.906380,256.000000
1985.914442,2700.791925,-681.466242,284.000000
1985.941821,1916.932536,-809.787471,308.000000
1985.969199,1133.073147,-938.108699,306.000000
1985.996578,1072.941262,-1038.804288,346.000000
1986.023956,1115.103951,-1135.595158,352.000000
1986.051335,1127.568214,-1182.634350,364.000000
1986.078713,969.916419,-944.690130,338.000000
1986.106092,812.264624,-706.745909,352.000000
1986.134155,1009.861387,-702.391897,372.000000
1986.161533,1695.830011,-1019.162015,384.000000
1986.188912,2381.798635,-1335.932133,370.000000
1986.216290,2400.777671,-1507.759794,368.000000
1986.243669,2125.070346,-1615.549625,364.000000
1986.271047,1849.363021,-1723.339457,366.000000
1986.298426,1499.277632,-1653.684480,346.000000
1986.325804,1146.577570,-1577.791639,348.000000
1986.353183,862.609606,-1460.799452,340.000000
1986.380561,798.082360,-1212.589533,338.000000
1986.407940,733.555114,-964.379615,332.000000
1986.435318,807.848038,-884.777190,304.000000
1986.462697,1014.995164,-966.536144,282.000000
1986.490075,1222.142290,-1048.295098,256.000000
1986.517454,1010.496552,-1319.631069,260.000000
1986.544832,683.094103,-1643.367197,240.000000
1986.572211,377.423845,-1941.147709,190.000000
1986.599589,438.651403,-1800.727622,182.000000
1986.626968,499.878960,-1660.307535,164.000000
1986.654346,580.851840,-1524.944177,166.000000
1986.681725,702.207059,-1399.922637,182.000000
1986.709103,823.562278,-1274.901097,190.000000
1986.736482,902.841237,-1132.476288,196.000000
1986.763860,954.169729,-978.490814,198.000000
1986.791239,1005.498220,-824.505340,202.000000
1986.818617,960.449282,-745.764703,214.000000
1986.845996,901.421517,-677.937768,224.000000
1986.873374,879.117308,-610.217743,240.000000
1986.900753,1071.965782,-543.124072,268.000000
1986.928131,1264.814257,-476.030401,274.000000
1986.955510,1452.602142,-518.736190,276.000000
1986.982888,1633.351758,-714.151089,292.000000
1987.010267,1814.101374,-909.565988,300.000000
1987.037645,1648.155239,-836.538597,314.000000
1987.065024,1326.985536,-643.323490,318.000000
1987.092402,1005.815833,-450.108384,334.000000
1987.120465,961.157637,-412.982787,342.000000
1987.147844,927.060854,-381.819060,342.000000
1987.175222,885.187364,-337.089301,368.000000
1987.202601,818.093693,-248.364337,368.000000
1987.229979,751.000022,-159.639373,368.000000
1987.257358,705.703930,-99.046328,338.000000
1987.284736,681.506213,-65.682808,322.000000
1987.312115,657.308495,-32.319289,318.000000
1987.339493,789.089961,-50.758030,316.000000
1987.366872,964.706727,-83.754917,318.000000
1987.394251,1135.749337,-120.450059,276.000000
1987.421629,1225.207565,-223.107042,268.000000
1987.449008,1314.665793,-325.764025,248.000000
1987.476386,1354.350592,-397.029133,250.000000
1987.503765,1290.923242,-403.261878,212.000000
1987.531143,1227.495892,-409.494623,200.000000
1987.558522,1111.008352,-373.630028,184.000000
1987.585900,958.856038,-309.469414,148.000000
1987.613279,806.703725,-245.308800,148.000000
1987.640657,848.277419,-195.510081,150.000000
1987.668036,918.670779,-147.847910,120.000000
1987.695414,943.198924,-106.423409,110.000000
1987.722793,692.789212,-102.390456,110.000000
1987.750171,442.379501,-98.357503,120.000000
1987.777550,340.932521,-187.083552,122.000000
1987.804928,449.088985,-406.329536,112.000000
1987.832307,557.245449,-625.575521,148.000000
1987.859685,485.071853,-538.386507,152.000000
1987.887064,331.086379,-312.174513,184.000000
1987.914442,177.100904,-85.962519,172.000000
1987.941821,165.014196,-71.014196,204.000000
1987.969199,158.781451,-64.781451,182.000000
1987.996578,151.951113,-61.109814,226.000000
1988.023956,143.151943,-65.876031,292.000000
1988.051335,134.352773,-70.642248,312.000000
1988.078713,201.698144,-372.946501,304.000000
1988.106092,343.584760,-966.523840,294.000000
1988.134155,485.471375,-1560.101179,286.000000
1988.161533,639.619990,-1479.268576,298.000000
1988.188912,797.271784,-1205.761044,286.000000
1988.216290,942.080010,-933.635531,288.000000
1988.243669,844.189244,-687.625405,274.000000
1988.271047,746.298479,-441.615278,270.000000
1988.298426,713.367134,-287.660579,212.000000
1988.325804,816.757381,-326.890212,218.000000
1988.353183,920.147628,-366.119845,242.000000
1988.380561,1046.887352,-487.836416,222.000000
1988.407940,1189.507232,-665.652975,184.000000
1988.435318,1332.127111,-843.469535,162.000000
1988.462697,1096.189358,-615.370515,168.000000
1988.490075,802.517061,-325.364539,152.000000
1988.517454,541.830609,-80.213145,100.000000
1988.544832,483.536108,-110.276976,88.000000
1988.572211,425.241607,-140.340807,88.000000
1988.599589,343.045488,-143.628774,78.000000
1988.626968,226.823118,-108.798726,50.000000
1988.654346,110.600749,-73.968679,32.000000
1988.681725,116.699292,-55.967175,56.000000
1988.709103,179.026746,-45.701477,68.000000
1988.736482,241.354200,-35.435779,86.000000
1988.763860,160.445685,-24.819012,76.000000
1988.791239,73.187250,-14.186682,106.000000
1988.818617,6.927660,-10.638299,116.000000
1988.845996,10.960613,-30.803064,114.000000
1988.873374,14.993566,-50.967828,108.000000
1988.900753,49.976983,-58.605024,134.000000
1988.928131,115.604125,-53.838807,124.000000
1988.955510,181.231268,-49.072589,124.000000
1988.982888,162.757352,-42.601621,136.000000
1989.010267,119.861398,-35.635612,144.000000
1989.037645,80.373759,-28.634823,156.000000
1989.065024,109.337694,-20.935550,188.000000
1989.092402,138.301628,-13.236276,210.000000
1989.119781,145.098584,-10.814854,198.000000
1989.145106,104.769055,-19.614024,182.000000
1989.172485,64.439526,-28.413194,188.000000
1989.199863,40.832999,-37.212364,200.000000
1989.227242,28.734140,-46.011534,176.000000
1989.254620,16.635282,-54.810704,194.000000
1989.281999,18.170781,-81.049169,198.000000
1989.309377,21.837102,-110.013103,196.000000
1989.336756,31.443808,-149.146173,160.000000
1989.364134,78.372715,-252.169787,138.000000
1989.391513,125.301621,-355.193402,144.000000
1989.418891,166.671703,-363.566766,72.000000
1989.446270,200.035222,-235.612169,46.000000
1989.473648,233.398742,-107.657573,54.000000
1989.501027,233.744476,-57.745015,58.000000
1989.528405,218.712560,-44.179628,46.000000
1989.555784,203.680645,-30.614241,40.000000
1989.583162,242.903532,-40.850960,20.000000
1989.610541,284.699589,-52.216555,6.000000
1989.637919,293.177589,-56.418767,-24.000000
1989.665298,188.320814,-36.254003,-28.000000
1989.692676,83.464039,-16.089238,-36.000000
1989.720055,28.618512,-5.450426,-48.000000
1989.747433,23.852295,-4.350530,-28.000000
1989.774812,19.086078,-3.250633,-12.000000
1989.802190,15.452211,-43.764619,-6.000000
1989.829569,12.152523,-96.559638,-10.000000
1989.856947,10.079218,-146.067948,-36.000000
1989.884326,34.276936,-125.169919,-30.000000
1989.911704,58.474653,-104.271891,-20.000000
1989.939083,68.955102,-83.141366,26.000000
1989.966461,49.890234,-61.510073,6.000000
1989.993840,30.825366,-39.878780,8.000000
1990.021218,21.054702,-24.947960,12.000000
1990.048597,17.755013,-14.682262,10.000000
1990.075975,14.455324,-4.416564,50.000000
1990.103354,104.387589,-3.000000,58.000000
1990.131417,209.244364,-3.000000,68.000000
1990.158795,292.998735,-9.951960,48.000000
1990.186174,240.936980,-61.647084,40.000000
1990.213552,188.875224,-113.342207,14.000000
1990.240931,134.426254,-122.515067,18.000000
1990.268309,76.498385,-69.720047,20.000000
1990.295688,18.570516,-16.925027,30.000000
1990.323066,-45.335685,2.989166,36.000000
1990.350445,-112.062723,7.388751,46.000000
1990.377823,-178.789762,11.788336,54.000000
1990.405202,-132.791929,8.510066,44.000000
1990.432580,-81.096806,4.843745,48.000000
1990.459959,-37.874212,2.000000,32.000000
1990.487337,-23.942193,2.000000,0.000000
1990.514716,-10.010174,2.000000,-42.000000
1990.542094,-14.293537,4.185846,-24.000000
1990.569473,-37.024726,8.585431,-34.000000
1990.596851,-59.755915,12.985016,6.000000
1990.624230,-72.333302,10.051299,28.000000
1990.651608,-81.865736,4.918450,46.000000
1990.678987,-90.464002,0.045943,26.000000
1990.706366,-77.631879,1.145839,-0.000000
1990.733744,-64.799757,2.245735,-14.000000
1990.761123,-55.193527,4.612947,38.000000
1990.788501,-52.627102,9.745796,22.000000
1990.815880,-50.060678,14.878645,22.000000
1990.843258,-112.026266,33.778323,-8.000000
1990.870637,-219.449465,62.375626,-12.000000
1990.898015,-326.872665,90.972928,-26.000000
1990.925394,-238.994035,65.704726,8.000000
1990.952772,-119.105344,31.607942,28.000000
1990.980151,-14.806932,2.386137,44.000000
1991.007529,-13.340403,5.319194,56.000000
1991.034908,-11.873875,8.252250,86.000000
1991.062286,-10.703673,10.888980,86.000000
1991.089665,-9.970409,13.088773,48.000000
1991.117043,-9.237145,15.288565,62.000000
1991.145106,-8.751940,12.775225,78.000000
1991.172485,-8.385308,8.009008,84.000000
1991.199863,-8.018676,3.242791,64.000000
1991.227242,-26.441660,6.479558,30.000000
1991.254620,-45.873160,10.145879,16.000000
1991.281999,-64.248800,50.848522,16.000000
1991.309377,-78.914083,221.699072,24.000000
1991.336756,-93.579367,392.549622,26.000000
1991.364134,-105.709022,420.861684,12.000000
1991.391513,-115.241457,303.172786,4.000000
1991.418891,-124.773891,185.483888,-6.000000
1991.446270,-162.688586,115.005089,-20.000000
1991.473648,-209.250861,58.910380,-44.000000
1991.501027,-251.487309,5.414023,-48.000000
1991.528405,-186.960063,16.046353,-76.000000
1991.555784,-122.432817,26.678684,-88.000000
1991.583162,-82.338570,61.287322,-114.000000
1991.610541,-96.270589,148.912390,-114.000000
1991.637919,-110.202608,236.537457,-106.000000
1991.665298,-103.798059,328.229838,-140.000000
1991.692676,-82.900030,422.820915,-162.000000
1991.720055,-62.002002,517.411992,-164.000000
1991.747433,-62.453619,417.344531,-176.000000
1991.774812,-66.486572,284.623718,-170.000000
1991.802190,-82.326911,169.236148,-168.000000
1991.829569,-178.017884,171.069308,-168.000000
1991.856947,-273.708857,172.902469,-160.000000
1991.884326,-294.218553,216.372227,-160.000000
1991.911704,-202.560533,321.962266,-132.000000
1991.939083,-110.902513,427.552306,-140.000000
1991.966461,-64.943568,389.869567,-164.000000
1991.993840,-41.112483,282.812999,-138.000000
1992.021218,-17.281397,175.756432,-144.000000
1992.048597,-31.611322,262.974097,-134.000000
1992.075975,-48.109766,361.231495,-142.000000
1992.103354,-80.163602,416.511107,-126.000000
1992.131417,-167.788670,318.253709,-180.000000
1992.158795,-255.413737,219.996312,-174.000000
1992.186174,-315.666845,173.421495,-164.000000
1992.213552,-347.563836,180.387504,-150.000000
1992.240931,-379.460827,187.353514,-148.000000
1992.268309,-432.075963,285.591348,-154.000000
1992.295688,-491.103728,412.079416,-154.000000
1992.323066,-547.947044,531.603726,-166.000000
1992.350445,-546.480515,465.243319,-186.000000
1992.377823,-545.013987,398.882912,-182.000000
1992.405202,-507.344154,357.638548,-198.000000
1992.432580,-388.555360,372.670464,-188.000000
1992.459959,-269.766565,387.702379,-190.000000
1992.487337,-279.861871,610.866139,-174.000000
1992.514716,-382.885486,984.097597,-148.000000
1992.542094,-485.909101,1357.329056,-188.000000
1992.569473,-532.292781,1369.754745,-206.000000
1992.596851,-568.955989,1320.259414,-230.000000
1992.624230,-628.853761,1239.445924,-232.000000
1992.651608,-849.932906,941.374042,-214.000000
1992.678987,-1071.012051,643.302160,-216.000000
1992.706366,-1080.847631,552.821637,-224.000000
1992.733744,-771.776787,775.733942,-232.000000
1992.761123,-462.705943,998.646248,-246.000000
1992.788501,-467.511272,1056.502979,-242.000000
1992.815880,-626.262963,1033.405158,-242.000000
1992.843258,-785.014654,1010.307337,-224.000000
1992.870637,-953.796886,909.040476,-230.000000
1992.898015,-1123.180907,803.083805,-234.000000
1992.925394,-1211.520585,709.948602,-254.000000
1992.952772,-1005.473355,663.386328,-270.000000
1992.980151,-799.426125,616.824053,-294.000000
1993.007529,-906.163716,665.511650,-298.000000
1993.034908,-1340.622732,813.997643,-288.000000
1993.062286,-1775.081748,962.483635,-284.000000
1993.089665,-1716.379523,1140.258050,-290.000000
1993.117043,-1502.633020,1327.240412,-306.000000
1993.142368,-1304.028597,1498.653639,-334.000000
1993.169747,-1545.272507,1217.813465,-298.000000
1993.197125,-1786.516416,936.973291,-310.000000
1993.224504,-2022.491731,733.816864,-308.000000
1993.251882,-2246.503932,707.052722,-306.000000
1993.279261,-2470.516134,680.288580,-302.000000
1993.306639,-2191.466569,781.356821,-290.000000
1993.334018,-1545.460842,975.671824,-296.000000
1993.361396,-899.455115,1169.986827,-286.000000
1993.388775,-799.257317,1112.918292,-252.000000
1993.416153,-794.857732,1011.727838,-244.000000
1993.443532,-834.890084,959.891151,-212.000000
1993.470910,-1191.256466,1259.429561,-234.000000
1993.498289,-1547.622849,1558.967971,-224.000000
1993.525667,-1657.693228,1627.730797,-220.000000
1993.553046,-1391.518337,1343.957566,-194.000000
1993.580424,-1125.343446,1060.184335,-198.000000
1993.607803,-961.801304,1196.250080,-198.000000
1993.635181,-849.245255,1540.884236,-186.000000
1993.662560,-736.689206,1885.518392,-178.000000
1993.689938,-1035.875862,1962.209431,-162.000000
1993.717317,-1361.078518,2021.970460,-172.000000
1993.744695,-1583.413862,1989.408663,-166.000000
1993.772074,-1425.762067,1615.810572,-184.000000
1993.799452,-1268.110272,1242.212482,-180.000000
1993.826831,-1130.572877,1072.606450,-178.000000
1993.854209,-1014.350508,1119.168724,-180.000000
1993.881588,-898.128138,1165.730998,-188.000000
1993.908966,-1144.564987,1040.829105,-192.000000
1993.936345,-1506.797483,861.179386,-228.000000
1993.963723,-1851.647714,688.830887,-234.000000
1993.991102,-1643.034060,748.958549,-264.000000
1994.018480,-1434.420406,809.086210,-330.000000
1994.045859,-1245.464406,898.978002,-326.000000
1994.073238,-1101.744630,1057.363061,-320.000000
1994.100616,-958.024854,1215.748120,-312.000000
1994.128679,-907.758778,1163.809615,-320.000000
1994.156057,-926.457014,956.662490,-314.000000
1994.183436,-945.155250,749.515364,-314.000000
1994.210815,-911.319384,829.596111,-318.000000
1994.238193,-868.056799,961.217028,-322.000000
1994.265572,-825.941251,1072.853017,-344.000000
1994.292950,-792.211099,1038.389602,-342.000000
1994.320329,-758.480948,1003.926186,-348.000000
1994.347707,-756.865714,920.642336,-308.000000
1994.375086,-804.894516,761.890645,-300.000000
1994.402464,-852.923319,603.138954,-270.000000
1994.429843,-859.975355,698.296869,-262.000000
1994.457221,-846.409968,921.209175,-242.000000
1994.484600,-832.844581,1144.121480,-234.000000
1994.511978,-888.727919,1117.430943,-180.000000
1994.539357,-949.222212,1074.168357,-170.000000
1994.566735,-995.458605,1017.495639,-172.000000
1994.594114,-988.125964,910.439071,-194.000000
1994.621492,-980.793322,803.382504,-168.000000
1994.648871,-1042.831342,1002.654035,-202.000000
1994.676249,-1179.218476,1530.237600,-172.000000
1994.703628,-1315.605610,2057.821164,-164.000000
1994.731006,-1194.510883,1832.339501,-156.000000
1994.758385,-989.930182,1362.683805,-160.000000
1994.785763,-790.706335,909.979667,-174.000000
1994.813142,-780.074005,1054.066074,-168.000000
1994.840520,-769.441674,1198.152482,-182.000000
1994.867899,-870.042214,1248.169549,-200.000000
1994.895277,-1230.074918,1078.785528,-216.000000
1994.922656,-1590.107621,909.401506,-230.000000
1994.950034,-1756.595132,790.188093,-248.000000
1994.977413,-1778.593057,708.429139,-240.000000
1995.004791,-1800.590982,626.670185,-264.000000
1995.032170,-1586.199979,692.693037,-248.000000
1995.059548,-1328.457626,785.817586,-328.000000
1995.086927,-1095.787408,953.038478,-328.000000
1995.114305,-1051.424927,1676.770206,-314.000000
1995.142368,-1007.062445,2400.501934,-298.000000
1995.169747,-919.378383,2734.911341,-276.000000
1995.197125,-763.926380,2460.303912,-308.000000
1995.224504,-608.474378,2185.696484,-344.000000
1995.251882,-502.082470,2201.320803,-312.000000
1995.279261,-420.690148,2364.838711,-268.000000
1995.306639,-339.297826,2528.356619,-268.000000
1995.334018,-493.387119,1869.916866,-276.000000
1995.361396,-663.871037,1154.251044,-252.000000
1995.388775,-854.199349,611.026163,-242.000000
1995.416153,-1120.374240,726.881900,-220.000000
1995.443532,-1386.549131,842.737638,-228.000000
1995.470910,-1620.529123,871.684744,-216.000000
1995.498289,-1819.610343,806.424234,-202.000000
1995.525667,-2018.691563,741.163723,-160.000000
1995.553046,-1867.475481,790.922091,-140.000000
1995.580424,-1600.933959,878.547158,-142.000000
1995.607803,-1340.500115,966.508511,-150.000000
1995.635181,-1320.335351,1067.698966,-140.000000
1995.662560,-1300.170587,1168.889420,-142.000000
1995.689938,-1231.725444,1263.431786,-140.000000
1995.717317,-1049.142668,1342.257684,-144.000000
1995.744695,-866.559891,1421.083581,-150.000000
1995.772074,-738.286252,1478.394705,-150.000000
1995.799452,-651.027816,1519.457498,-160.000000
1995.826831,-563.769381,1560.520291,-150.000000
1995.854209,-558.028216,1704.714782,-156.000000
1995.881588,-567.560650,1868.232690,-174.000000
1995.908966,-573.729748,1960.952374,-186.000000
1995.936345,-553.931616,1507.061858,-192.000000
1995.963723,-534.133483,1053.171342,-82.000000
1995.991102,-549.110147,1049.933797,-278.000000
1996.018480,-619.136875,1760.100138,-296.000000
1996.045859,-689.163602,2470.266479,-250.000000
1996.073238,-728.719222,2413.334779,-218.000000
1996.100616,-752.550307,1960.544159,-190.000000
1996.128679,-776.381393,1507.753539,-216.000000
1996.156057,-961.167511,1498.529017,-240.000000
1996.183436,-1157.682306,1521.626838,-246.000000
1996.210815,-1259.703915,1468.755137,-266.000000
1996.238193,-994.262289,1120.454660,-258.000000
1996.265572,-728.820662,772.154183,-260.000000
1996.292950,-594.197380,656.283627,-212.000000
1996.320329,-602.996550,795.237185,-206.000000
1996.347707,-611.795720,934.190744,-204.000000
1996.375086,-485.399647,867.603568,-198.000000
1996.402464,-313.815833,732.316330,-164.000000
1996.429843,-149.510341,596.570172,-160.000000
1996.457221,-309.361928,440.384905,-152.000000
1996.484600,-469.213516,284.199638,-162.000000
1996.511978,-606.612026,205.304770,-146.000000
1996.539357,-690.204141,311.628074,-134.000000
1996.566735,-773.796255,417.951377,-120.000000
1996.594114,-694.646732,508.062870,-120.000000
1996.621492,-491.165927,585.788871,-120.000000
1996.648871,-287.685122,663.514872,-114.000000
1996.676249,-406.100325,536.286054,-96.000000
1996.703628,-586.116677,369.835089,-102.000000
1996.731006,-727.302116,234.629273,-104.000000
1996.758385,-560.117887,347.551954,-128.000000
1996.785763,-392.933658,460.474635,-130.000000
1996.813142,-310.007853,595.236874,-136.000000
1996.840520,-362.069609,764.987527,-118.000000
1996.867899,-414.131364,934.738181,-124.000000
1996.895277,-384.322270,1046.216053,-120.000000
1996.922656,-311.729118,1127.241743,-154.000000
1996.950034,-239.135966,1208.267432,-174.000000
1996.977413,-251.375336,1072.612463,-184.000000
1997.004791,-270.073572,920.460149,-174.000000
1997.032170,-279.749051,777.552463,-168.000000
1997.059548,-253.718174,671.229160,-186.000000
1997.086927,-227.687296,564.905856,-206.000000
1997.114305,-290.495437,536.642669,-216.000000
1997.139630,-451.813553,594.937170,-228.000000
1997.167009,-613.131669,653.231671,-254.000000
1997.194387,-589.668865,701.944939,-272.000000
1997.221766,-503.510326,747.407317,-268.000000
1997.249144,-417.997045,789.860830,-244.000000
1997.276523,-365.568657,678.038045,-228.000000
1997.303901,-313.140270,566.215261,-216.000000
1997.331280,-288.722280,453.751016,-224.000000
1997.358658,-332.351498,339.728439,-212.000000
1997.386037,-375.980715,225.705862,-206.000000
1997.413415,-428.709404,156.353415,-180.000000
1997.440794,-488.470433,121.523367,-158.000000
1997.468172,-548.231462,86.693320,-142.000000
1997.495551,-423.357646,168.410184,-130.000000
1997.522930,-262.406162,272.900327,-108.000000
1997.550308,-121.917559,363.042474,-102.000000
1997.577687,-148.681701,335.911700,-88.000000
1997.605065,-175.445843,308.780926,-110.000000
1997.632444,-195.916159,278.573171,-106.000000
1997.659822,-206.181857,243.376491,-90.000000
1997.687201,-216.447555,208.179811,-94.000000
1997.714579,-183.077106,155.960239,-84.000000
1997.741958,-126.615766,94.732681,-84.000000
1997.769336,-70.154425,33.505124,-68.000000
1997.796715,-234.469025,187.279366,-54.000000
1997.824093,-416.318537,358.129916,-50.000000
1997.851472,-532.467621,485.812149,-34.000000
1997.878850,-383.981628,439.616507,-136.000000
1997.906229,-235.495635,393.420864,-154.000000
1997.933607,-194.155375,334.091229,-128.000000
1997.960986,-272.981272,260.031549,-100.000000
1997.988364,-351.807170,185.971868,-96.000000
1998.015743,-495.811221,202.452552,-138.000000
1998.043121,-662.262186,250.114723,-154.000000
1998.070500,-824.882469,295.392428,-154.000000
1998.097878,-756.322270,196.768399,-160.000000
1998.125941,-687.762070,98.144369,-182.000000
1998.153320,-605.438466,37.846128,-190.000000
1998.180698,-489.216097,71.942912,-162.000000
1998.208077,-372.993727,106.039695,-166.000000
1998.235455,-272.615539,109.271190,-134.000000
1998.262834,-184.623839,88.373162,-130.000000
1998.290212,-96.632140,67.475133,-120.000000
1998.317591,-94.837923,45.965775,-124.000000
1998.344969,-110.236470,24.334482,-166.000000
1998.372348,-129.527917,5.428219,-154.000000
1998.399726,-181.589673,9.461172,-144.000000
1998.427105,-233.651428,13.494125,-100.000000
1998.454483,-241.427933,25.717767,-86.000000
1998.481862,-176.534055,51.382012,-68.000000
1998.509240,-111.640176,77.046258,-38.000000
1998.536619,-102.368403,103.665390,-30.000000
1998.563997,-122.899799,130.796164,-42.000000
1998.591376,-143.431196,157.926938,-50.000000
1998.618754,-141.613823,126.138228,-72.000000
1998.646133,-137.947502,89.475020,-56.000000
1998.673511,-129.824504,85.086778,-44.000000
1998.700890,-103.426994,213.041374,-20.000000
1998.728268,-77.029485,340.995971,-8.000000
1998.755647,-57.331322,363.135240,-4.000000
1998.783025,-45.232463,265.244474,2.000000
1998.810404,-33.133604,167.353708,-6.000000
1998.837782,-129.161146,147.976836,-10.000000
1998.865161,-262.981855,156.042742,-2.000000
1998.892539,-393.148050,163.432069,-54.000000
1998.919918,-255.661019,121.269379,-32.000000
1998.947296,-118.173989,79.106690,-60.000000
1998.974675,-21.991861,79.611755,-94.000000
1999.002053,-28.957870,186.668323,-146.000000
1999.029432,-35.923880,293.724890,-184.000000
1999.056810,-41.661503,293.911865,-180.000000
1999.084189,-46.427720,209.586487,-166.000000
1999.111567,-51.193937,125.261108,-156.000000
1999.139630,-60.529563,123.489718,-148.000000
1999.167009,-70.795262,138.521633,-154.000000
1999.194387,-78.105429,156.584862,-178.000000
1999.221766,-59.773825,200.947344,-154.000000
1999.249144,-41.442221,245.309826,-148.000000
1999.276523,-30.551151,260.185747,-122.000000
1999.303901,-32.017679,226.088963,-122.000000
1999.331280,-33.484207,191.992180,-110.000000
1999.358658,-31.860845,157.657712,-122.000000
1999.386037,-28.561156,123.194297,-96.000000
1999.413415,-25.261467,88.730881,-44.000000
1999.440794,-59.095596,93.426763,2.000000
1999.468172,-96.125436,101.492669,-2.000000
1999.495551,-127.841952,101.553167,18.000000
1999.522930,-137.374386,68.189648,50.000000
1999.550308,-146.906820,34.826128,54.000000
1999.577687,-137.316312,15.292594,68.000000
1999.605065,-105.785953,11.626274,90.000000
1999.632444,-74.255594,7.959953,98.000000
1999.659822,-70.600826,7.000000,88.000000
1999.687201,-76.833571,7.000000,72.000000
1999.714579,-82.875169,6.992198,60.000000
1999.741958,-71.142943,6.258934,56.000000
1999.769336,-59.410716,5.525670,48.000000
1999.796715,-51.415189,30.430316,56.000000
1999.824093,-52.881717,120.255176,-2.000000
1999.851472,-54.348245,210.080036,-14.000000
1999.878850,-47.055955,216.594274,-20.000000
1999.906229,-32.757304,156.466613,6.000000
1999.933607,-18.458653,96.338951,8.000000
1999.960986,-14.482052,76.285130,-8.000000
1999.988364,-12.648891,64.552903,0.000000
2000.015743,-13.764039,52.194161,-26.000000
2000.043121,-41.261445,34.229189,2.000000
2000.070500,-68.758851,16.264217,40.000000
2000.097878,-75.606992,4.453000,-2.000000
2000.125941,-47.742954,2.986471,-10.000000
2000.153320,-19.878916,1.519943,-68.000000
2000.180698,-10.709939,1.709939,-86.000000
2000.208077,-11.809835,2.809835,-78.000000
2000.235455,-12.909732,3.909732,-62.000000
2000.262834,-21.077022,9.384681,-38.000000
2000.290212,-29.876192,15.250795,-66.000000
2000.317591,-34.626571,19.930193,-54.000000
2000.344969,-22.161080,19.563561,-30.000000
2000.372348,-9.695589,19.196929,26.000000
2000.399726,-3.000000,25.109308,16.000000
2000.427105,-3.000000,38.308063,24.000000
2000.454483,-3.000000,51.506818,24.000000
2000.481862,-19.984752,40.441641,44.000000
2000.509240,-43.082573,20.643509,80.000000
2000.536619,-65.811016,0.997137,92.000000
2000.563997,-41.613298,0.630505,82.000000
2000.591376,-17.415581,0.263872,90.000000
2000.618754,18.291216,-2.055193,66.000000
2000.646133,83.551726,-9.387834,80.000000
2000.673511,148.812237,-16.720476,86.000000
2000.700890,150.033488,-16.757506,132.000000
2000.728268,99.438261,-10.891393,148.000000
2000.755647,48.843034,-5.025279,124.000000
2000.783025,27.897915,-2.789791,120.000000
2000.810404,13.232632,-1.323263,98.000000
2000.837782,0.143265,-0.071633,116.000000
2000.865161,1.609793,-0.804897,106.000000
2000.892539,3.076322,-1.538161,86.000000
2000.919918,43.085209,-7.971351,48.000000
2000.947296,148.675248,-24.103163,-28.000000
2000.974675,254.265288,-40.234975,-44.000000
2001.002053,233.804633,-47.649261,-36.000000
2001.029432,143.246509,-50.215686,-34.000000
2001.056810,52.688385,-52.782111,-68.000000
2001.084189,31.915304,-37.902274,-54.000000
2001.111567,17.616653,-21.403831,-56.000000
2001.136893,6.068769,-9.581691,-28.000000
2001.164271,6.435401,-18.014229,-40.000000
2001.191650,6.802033,-26.446767,-40.000000
2001.219028,7.505996,-30.494004,-48.000000
2001.246407,8.605893,-29.394107,-72.000000
2001.273785,9.705789,-28.294211,-54.000000
2001.301164,31.753495,-26.657192,-14.000000
2001.328542,61.450693,-24.824031,-30.000000
2001.355921,90.852108,-23.096769,-2.000000
2001.383299,61.154909,-42.528269,4.000000
2001.410678,31.457711,-61.959769,44.000000
2001.438056,14.068883,-73.762114,32.000000
2001.465435,28.734166,-65.696209,30.000000
2001.492813,43.399449,-57.630303,-6.000000
2001.520192,41.128794,-45.733649,68.000000
2001.547570,24.996983,-30.701734,128.000000
2001.574949,8.865171,-15.669818,160.000000
2001.602327,8.412116,-26.869670,168.000000
2001.629706,11.345173,-43.734745,108.000000
2001.657084,16.330174,-62.929995,150.000000
2001.684463,40.894524,-104.359420,146.000000
2001.711841,65.458873,-145.788846,120.000000
2001.739220,140.661008,-171.595975,138.000000
2001.766598,303.079020,-170.496079,128.000000
2001.793977,465.497032,-169.396183,152.000000
2001.821355,412.813249,-147.888592,138.000000
2001.848734,239.029642,-114.891704,138.000000
2001.876112,65.246036,-81.894817,100.000000
2001.903491,123.582839,-161.278992,52.000000
2001.930869,204.241897,-251.470484,48.000000
2001.958248,259.569332,-328.996165,82.000000
2001.985626,203.107991,-350.627458,102.000000
2002.013005,146.646651,-372.258751,146.000000
2002.040383,126.225299,-338.740479,174.000000
2002.067762,148.589856,-239.749818,152.000000
2002.095140,170.954413,-140.759156,114.000000
2002.123203,206.427651,-90.992928,76.000000
2002.150582,246.757180,-59.462569,100.000000
2002.177960,287.134004,-28.017342,106.000000
2002.205339,349.461458,-36.083247,78.000000
2002.232717,411.788912,-44.149153,74.000000
2002.260096,500.697074,-51.812321,58.000000
2002.287474,659.815397,-58.411698,138.000000
2002.314853,818.933720,-65.011076,124.000000
2002.342231,778.674783,-101.697565,88.000000
2002.369610,573.360817,-163.291755,66.000000
2002.396988,368.046852,-224.885944,44.000000
2002.424367,318.680443,-235.699523,74.000000
2002.451745,303.648528,-235.332891,80.000000
2002.479124,293.407856,-237.463104,94.000000
2002.506502,330.437696,-264.227246,140.000000
2002.533881,367.467537,-290.991388,152.000000
2002.561259,392.336374,-300.115394,154.000000
2002.588638,396.002695,-278.484101,108.000000
2002.616016,399.669016,-256.852808,64.000000
2002.643395,414.311417,-389.120182,50.000000
2002.670773,435.209446,-609.099431,32.000000
2002.698152,456.107475,-829.078679,34.000000
2002.725530,573.700168,-797.985228,22.000000
2002.752909,700.921500,-741.890520,10.000000
2002.780287,766.050680,-673.390720,8.000000
2002.807666,551.937544,-549.102444,24.000000
2002.835044,337.824409,-424.814169,30.000000
2002.862423,239.158341,-376.157883,56.000000
2002.889802,279.121238,-418.320572,46.000000
2002.917180,319.084135,-460.483261,12.000000
2002.944559,380.898927,-497.582707,46.000000
2002.971937,450.925654,-532.779386,66.000000
2002.999316,520.952382,-567.976066,70.000000
2003.026694,404.856662,-558.840431,56.000000
2003.054073,288.634292,-549.674629,88.000000
2003.081451,206.590820,-517.988620,98.000000
2003.108830,216.123254,-425.963967,88.000000
2003.136893,225.655688,-333.939315,94.000000
2003.164271,293.255187,-346.674830,104.000000
2003.191650,409.477557,-447.132021,102.000000
2003.219028,525.699926,-547.589211,102.000000
2003.246407,439.201809,-514.795859,92.000000
2003.273785,307.214260,-452.101773,88.000000
2003.301164,189.485472,-389.080652,68.000000
2003.328542,217.349510,-322.720245,108.000000
2003.355921,245.213549,-256.359838,102.000000
2003.383299,268.303993,-294.090294,118.000000
2003.410678,282.969276,-515.536071,108.000000
2003.438056,297.634559,-736.981848,112.000000
2003.465435,350.429198,-865.661694,82.000000
2003.492813,425.222142,-940.821271,88.000000
2003.520192,500.015087,-1015.980847,92.000000
2003.547570,541.901193,-977.462253,102.000000
2003.574949,580.397561,-927.233658,108.000000
2003.602327,611.474748,-890.530297,104.000000
2003.629706,608.541692,-915.827910,108.000000
2003.657084,605.608635,-941.125524,110.000000
2003.684463,613.436505,-863.118243,94.000000
2003.711841,634.334533,-659.637438,102.000000
2003.739220,655.232562,-456.156633,104.000000
2003.766598,540.220724,-408.494367,114.000000
2003.793977,373.403127,-420.226593,106.000000
2003.821355,206.585530,-431.958820,108.000000
2003.848734,367.482579,-654.495228,116.000000
2003.876112,529.533959,-877.774166,112.000000
2003.903491,688.232621,-1030.448798,114.000000
2003.930869,837.818510,-991.219165,142.000000
2003.958248,987.404399,-951.989533,170.000000
2003.985626,942.057781,-954.644583,192.000000
2004.013005,731.610967,-992.774320,178.000000
2004.040383,521.164152,-1030.904056,188.000000
2004.067762,492.742467,-863.136515,182.000000
2004.095140,505.941222,-648.290116,198.000000
2004.123203,519.139976,-449.150059,170.000000
2004.150582,532.338731,-416.153172,170.000000
2004.177960,545.537486,-383.156284,198.000000
2004.205339,724.504684,-425.939256,198.000000
2004.232717,1199.659861,-604.122448,206.000000
2004.260096,1674.815038,-782.305639,190.000000
2004.287474,1600.950655,-783.423079,170.000000
2004.314853,1206.454536,-681.132728,164.000000
2004.342231,811.958417,-578.842378,160.000000
2004.369610,922.778279,-744.949368,164.000000
2004.396988,1087.396084,-939.631003,164.000000
2004.424367,1208.783841,-1110.145168,142.000000
2004.451745,1128.124783,-1167.706405,132.000000
2004.479124,1047.465725,-1225.267641,106.000000
2004.506502,989.180728,-1245.483940,110.000000
2004.533881,958.383633,-1219.819694,90.000000
2004.561259,927.586538,-1194.155448,74.000000
2004.588638,889.385924,-1223.753183,48.000000
2004.616016,848.323131,-1274.715043,46.000000
2004.643395,807.260338,-1325.676902,46.000000
2004.670773,662.369869,-1095.028960,50.000000
2004.698152,516.816933,-862.584221,50.000000
2004.725530,434.588093,-750.738221,64.000000
2004.752909,526.979377,-971.450734,70.000000
2004.780287,619.370661,-1192.163247,74.000000
2004.807666,639.883580,-1107.590171,70.000000
2004.835044,598.820787,-761.489487,76.000000
2004.862423,557.757993,-415.388802,78.000000
2004.889802,556.244650,-451.103856,80.000000
2004.917180,563.943924,-575.758763,82.000000
2004.944559,562.852834,-689.908115,122.000000
2004.971937,465.328700,-688.808218,132.000000
2004.999316,367.804567,-687.708322,150.000000
2005.026694,342.330061,-681.256914,192.000000
2005.054073,447.186836,-665.125102,142.000000
2005.081451,552.043611,-648.993291,144.000000
2005.108830,549.293812,-573.873721,132.000000
2005.134155,482.933405,-463.884097,160.000000
2005.161533,416.572998,-353.894472,150.000000
2005.188912,366.728450,-367.773788,168.000000
2005.216290,318.699648,-395.271194,174.000000
2005.243669,317.466708,-490.419141,166.000000
2005.271047,539.279117,-908.013081,150.000000
2005.298426,761.091526,-1325.607022,128.000000
2005.325804,815.502895,-1465.942989,118.000000
2005.353183,661.884053,-1261.728920,110.000000
2005.380561,508.265211,-1057.514850,132.000000
2005.407940,415.749095,-925.728582,112.000000
2005.435318,347.188896,-822.338335,96.000000
2005.462697,278.628697,-718.948089,80.000000
2005.490075,352.470363,-957.394973,94.000000
2005.517454,427.629940,-1199.005514,104.000000
2005.544832,476.435673,-1287.609306,100.000000
2005.572211,451.504691,-948.107999,86.000000
2005.599589,426.573710,-608.606692,74.000000
2005.626968,465.875492,-480.268140,66.000000
2005.654346,560.833201,-534.896320,52.000000
2005.681725,655.790910,-589.524500,64.000000
2005.709103,980.698148,-674.378005,70.000000
2005.736482,1360.162352,-766.402657,60.000000
2005.763860,1698.998284,-854.195815,74.000000
2005.791239,1575.076641,-893.792079,78.000000
2005.818617,1451.154997,-933.388344,106.000000
2005.845996,1352.224368,-1056.633287,78.000000
2005.873374,1299.062716,-1333.073876,88.000000
2005.900753,1245.901064,-1609.514465,120.000000
2005.928131,1219.118499,-1552.431647,140.000000
2005.955510,1208.119537,-1295.789190,146.000000
2005.982888,1197.120574,-1039.146733,126.000000
2006.010267,1114.997217,-1026.829743,182.000000
2006.037645,1024.805725,-1042.228291,206.000000
2006.065024,957.943058,-1043.554491,234.000000
2006.092402,1004.505333,-976.460820,186.000000
2006.120465,1051.067607,-909.367149,148.000000
2006.147844,1034.278277,-836.100758,148.000000
2006.175222,937.854040,-755.075068,124.000000
2006.202601,841.429803,-674.049378,124.000000
2006.229979,849.940067,-589.613317,112.000000
2006.257358,900.168662,-503.821410,130.000000
2006.284736,950.397257,-418.029503,110.000000
2006.312115,902.823078,-761.120871,122.000000
2006.339493,854.061011,-1109.421348,126.000000
2006.366872,859.159060,-1312.757898,134.000000
2006.394251,1017.177487,-1104.510876,102.000000
2006.421629,1175.195914,-896.263854,102.000000
2006.449008,1198.588631,-756.013562,100.000000
2006.476386,1103.997555,-675.354504,102.000000
2006.503765,1009.406478,-594.695446,106.000000
2006.531143,961.175796,-557.443892,96.000000
2006.558522,924.145956,-530.679751,92.000000
2006.585900,916.583128,-511.082489,78.000000
2006.613279,1257.917596,-576.342999,74.000000
2006.640657,1599.252063,-641.603509,72.000000
2006.668036,1847.845956,-677.705972,68.000000
2006.695414,1924.472061,-659.741000,70.000000
2006.722793,2001.098166,-641.776028,56.000000
2006.750171,1862.850880,-630.204738,60.000000
2006.777550,1594.476196,-622.505465,82.000000
2006.804928,1326.101513,-614.806191,86.000000
2006.832307,1023.589658,-874.952418,82.000000
2006.859685,717.085238,-1166.424923,80.000000
2006.887064,514.464787,-1356.658226,104.000000
2006.914442,827.201952,-1044.654325,110.000000
2006.941821,1139.939117,-732.650424,120.000000
2006.969199,1228.972499,-543.312378,128.000000
2006.996578,1033.557600,-509.948858,150.000000
2007.023956,838.142701,-476.585339,152.000000
2007.051335,783.045195,-386.258707,154.000000
2007.078713,784.511723,-272.969394,154.000000
2007.106092,785.978251,-159.680081,166.000000
2007.134155,626.713037,-162.695534,164.000000
2007.161533,465.028289,-167.461751,178.000000
2007.188912,336.309764,-233.815294,182.000000
2007.216290,302.579612,-477.625628,182.000000
2007.243669,268.849461,-721.435962,170.000000
2007.271047,259.996792,-809.762030,156.000000
2007.298426,273.195547,-760.266699,140.000000
2007.325804,286.394302,-710.771368,140.000000
2007.353183,432.006266,-628.908364,138.000000
2007.380561,610.189457,-539.083504,128.000000
2007.407940,767.873424,-453.496068,130.000000
2007.435318,672.915715,-420.132548,120.000000
2007.462697,577.958006,-386.769029,102.000000
2007.490075,495.741495,-439.408597,94.000000
2007.517454,437.446994,-653.521732,84.000000
2007.544832,379.152493,-867.634867,88.000000
2007.572211,413.599748,-839.892053,72.000000
2007.599589,504.891136,-663.908654,62.000000
2007.626968,596.182524,-487.925255,50.000000
2007.654346,655.407875,-384.581248,48.000000
2007.681725,710.769319,-289.990171,48.000000
2007.709103,725.435376,-215.353741,50.000000
2007.736482,534.053429,-241.751251,40.000000
2007.763860,342.671483,-268.148761,44.000000
2007.791239,251.998676,-332.713110,46.000000
2007.818617,290.861677,-446.369056,68.000000
2007.845996,329.724678,-560.025001,62.000000
2007.873374,641.081066,-767.635208,70.000000
2007.900753,1063.807855,-1013.645335,70.000000
2007.928131,1486.534645,-1259.655461,88.000000
2007.955510,1141.045789,-993.161666,104.000000
2007.982888,781.746349,-717.454341,126.000000
2008.010267,515.868430,-507.235502,124.000000
2008.037645,523.201072,-488.537266,124.000000
2008.065024,530.533714,-469.839030,120.000000
2008.092402,494.369858,-404.357895,146.000000
2008.120465,419.210282,-296.934695,144.000000
2008.147844,344.050705,-189.511496,152.000000
2008.175222,333.398210,-192.923191,156.000000
2008.202601,338.897691,-224.086917,156.000000
2008.229979,347.336249,-253.000000,150.000000
2008.257358,393.531891,-253.000000,162.000000
2008.284736,439.727534,-253.000000,152.000000
2008.312115,450.791089,-230.378980,144.000000
2008.339493,395.063013,-164.751838,134.000000
2008.366872,339.334937,-99.124695,134.000000
2008.394251,370.494792,-76.488977,130.000000
2008.421629,455.553435,-80.521930,116.000000
2008.449008,540.612078,-84.554883,108.000000
2008.476386,516.078643,-123.161527,102.000000
2008.503765,477.948906,-166.057481,94.000000
2008.531143,440.413480,-227.793080,88.000000
2008.558522,405.950065,-386.911403,88.000000
2008.585900,371.486649,-546.029727,90.000000
2008.613279,406.330610,-633.928745,90.000000
2008.640657,531.352150,-629.162528,84.000000
2008.668036,656.373690,-624.396311,74.000000
2008.695414,595.791170,-550.158183,60.000000
2008.722793,458.304140,-447.134569,56.000000
2008.750171,320.817109,-344.110954,62.000000
2008.777550,292.502495,-237.855261,66.000000
2008.804928,266.471617,-131.531957,68.000000
2008.832307,278.318160,-95.605225,68.000000
2008.859685,402.606435,-268.655567,84.000000
2008.887064,526.894711,-441.705910,88.000000
2008.914442,520.624734,-469.969265,96.000000
2008.941821,395.969826,-366.945650,96.000000
2008.969199,271.314919,-263.922036,136.000000
2008.996578,207.432710,-205.893592,150.000000
2009.023956,159.037275,-159.331318,152.000000
2009.051335,116.442298,-132.816237,148.000000
2009.078713,151.638977,-375.160042,144.000000
2009.106092,186.835657,-617.503848,142.000000
2009.131417,248.227737,-685.378768,146.000000
2009.158795,360.050522,-417.370716,158.000000
2009.186174,471.873307,-149.362665,160.000000
2009.213552,483.692601,-51.856060,164.000000
2009.240931,432.730742,-61.388494,162.000000
2009.268309,381.768882,-70.920928,162.000000
2009.295688,294.717668,-73.625647,158.000000
2009.323066,203.059647,-75.458807,140.000000
2009.350445,165.532394,-84.357580,120.000000
2009.377823,413.742313,-130.553222,110.000000
2009.405202,661.952232,-176.748864,112.000000
2009.432580,751.555836,-203.949738,104.000000
2009.459959,632.400410,-206.149531,90.000000
2009.487337,513.244984,-208.349323,78.000000
2009.514716,483.421906,-235.851342,78.000000
2009.542094,491.121179,-273.981078,78.000000
2009.569473,498.820453,-312.110815,70.000000
2009.596851,358.989852,-311.925753,60.000000
2009.624230,215.636708,-310.825857,58.000000
2009.651608,125.081774,-292.278802,56.000000
2009.678987,193.641973,-221.152178,58.000000
2009.706366,262.202172,-150.025554,48.000000
2009.733744,338.029591,-117.912426,54.000000
2009.761123,420.521809,-121.578747,48.000000
2009.788501,503.014027,-125.245068,70.000000
2009.815880,379.088787,-94.265863,74.000000
2009.843258,201.638860,-54.302966,82.000000
2009.870637,45.248749,-16.585148,78.000000
2009.898015,184.202308,-10.352403,82.000000
2009.925394,323.155866,-4.119658,80.000000
2009.952772,398.343897,-17.899096,94.000000
2009.980151,349.215198,-70.694115,114.000000
2010.007529,300.086500,-123.489135,120.000000
2010.034908,230.556009,-148.259715,126.000000
2010.062286,148.063790,-155.225724,128.000000
2010.089665,65.571572,-162.191734,174.000000
2010.117043,67.019120,-110.821227,160.000000
2010.145106,79.484611,-51.793461,182.000000
2010.172485,85.239458,-2.286780,130.000000
2010.199863,54.808996,-4.119940,138.000000
2010.227242,24.378533,-5.953100,136.000000
2010.254620,58.264206,-6.370991,146.000000
2010.281999,177.786264,-4.904463,116.000000
2010.309377,297.308323,-3.437935,126.000000
2010.336756,335.828632,-9.685859,134.000000
2010.364134,339.861585,-19.218293,136.000000
2010.391513,343.894538,-28.750727,110.000000
2010.418891,253.667703,-30.071134,102.000000
2010.446270,160.909787,-31.171030,94.000000
2010.473648,100.030881,-31.277529,78.000000
2010.501027,136.694090,-28.344473,78.000000
2010.528405,173.357298,-25.411416,70.000000
2010.555784,190.809795,-25.902051,64.000000
2010.583162,190.443163,-29.568371,56.000000
2010.610541,190.076531,-33.234692,50.000000
2010.637919,253.822286,-26.167265,40.000000
2010.665298,334.481344,-16.268199,30.000000
2010.692676,406.401719,-6.836442,26.000000
2010.720055,349.940378,-4.270017,36.000000
2010.747433,293.479038,-1.703593,40.000000
2010.774812,230.977874,-0.616309,44.000000
2010.802190,156.551561,-2.449469,44.000000
2010.829569,82.125249,-4.282629,36.000000
2010.856947,132.221072,-3.884210,42.000000
2010.884326,262.375461,-2.051050,52.000000
2010.911704,392.529849,-0.217889,86.000000
2010.939083,420.599113,-15.506601,102.000000
2010.966461,434.897765,-33.104941,100.000000
2010.993840,440.072842,-46.028858,98.000000
2011.021218,394.977096,-33.196735,82.000000
2011.048597,349.881351,-20.364612,92.000000
2011.075975,320.094635,-14.718361,104.000000
2011.103354,310.928833,-18.751313,116.000000
2011.131417,301.763031,-22.784266,118.000000
2011.158795,259.558931,-17.853340,126.000000
2011.186174,203.097590,-9.054170,138.000000
2011.213552,146.636250,-0.255000,96.000000
2011.240931,97.295051,-4.628092,90.000000
2011.268309,48.166352,-9.394309,94.000000
2011.295688,15.552834,-12.196559,102.000000
2011.323066,34.251070,-8.896870,102.000000
2011.350445,52.949306,-5.597181,98.000000
2011.377823,93.969306,-17.430892,94.000000
2011.405202,155.930127,-43.461769,92.000000
2011.432580,217.890949,-69.492647,90.000000
2011.459959,220.304642,-53.320220,84.000000
2011.487337,206.739255,-25.822814,66.000000
2011.514716,195.339674,-0.156295,60.000000
2011.542094,217.337598,-2.722720,58.000000
2011.569473,239.335523,-5.289144,60.000000
2011.596851,225.644000,-6.633328,56.000000
2011.624230,140.585357,-5.533431,62.000000
2011.651608,55.526715,-4.433535,58.000000
2011.678987,31.329056,-3.111518,48.000000
2011.706366,46.727603,-1.644990,46.000000
2011.733744,62.126151,-0.178462,48.000000
2011.761123,45.001019,-1.932100,54.000000
2011.788501,23.369726,-4.131892,48.000000
2011.815880,4.723596,-5.668315,52.000000
2011.843258,2.890436,-3.468523,66.000000
2011.870637,1.057275,-1.268730,72.000000
2011.898015,0.310354,-0.775885,76.000000
2011.925394,1.043618,-2.609046,82.000000
2011.952772,1.776882,-4.442206,90.000000
2011.980151,36.945038,-6.020293,98.000000
2012.007529,87.173633,-7.486821,100.000000
2012.034908,137.402228,-8.953350,100.000000
2012.062286,91.789055,-6.870183,112.000000
2012.089665,43.026988,-4.670390,132.000000
2012.117043,5.470598,-2.735299,118.000000
2012.145106,3.270805,-1.635403,110.000000
2012.172485,1.071013,-0.535506,106.000000
2012.199863,0.000000,2.445689,120.000000
2012.227242,0.000000,7.211906,142.000000
2012.254620,0.000000,11.978123,136.000000
2012.281999,-0.576052,60.812343,122.000000
2012.309377,-1.309316,121.673268,98.000000
2012.336756,-2.042581,175.252903,100.000000
2012.364134,-2.775845,110.725657,94.000000
2012.391513,-3.509109,46.198410,100.000000
2012.418891,-4.121187,3.363560,84.000000
2012.446270,-4.487819,4.463456,72.000000
2012.473648,-4.854451,5.563352,66.000000
2012.501027,-3.894586,6.663248,52.000000
2012.528405,-2.061426,7.763145,46.000000
2012.555784,-0.228265,8.863041,34.000000
2012.583162,0.000000,6.753147,32.000000
2012.610541,0.000000,4.186722,20.000000
2012.637919,0.000000,1.891514,18.000000
2012.665298,0.000000,1.158249,16.000000
2012.692676,0.000000,0.424985,16.000000
2012.720055,-0.462418,0.000000,12.000000
2012.747433,-1.562315,0.000000,18.000000
2012.774812,-2.662211,0.000000,16.000000
2012.802190,-5.032286,1.016143,6.000000
2012.829569,-7.965342,2.482671,2.000000
2012.856947,-10.898399,3.949199,4.000000
2012.884326,-20.202231,2.584272,2.000000
2012.911704,-29.734665,1.117744,32.000000
2012.939083,-33.773744,0.348784,44.000000
2012.966461,-20.208357,1.815313,50.000000
2012.993840,-6.642970,3.281841,60.000000
2013.021218,-1.122554,3.251631,66.000000
2013.048597,-3.322347,1.785102,70.000000
2013.075975,-5.522139,0.318574,66.000000
2013.103354,-4.278068,0.286989,94.000000
2013.128679,-2.078276,0.653621,72.000000
2013.156057,-0.040506,1.040506,78.000000
2013.183436,-0.773770,1.773770,60.000000
2013.210815,-1.507034,2.507034,68.000000
2013.238193,-1.759702,2.639553,50.000000
2013.265572,-1.026438,1.539657,52.000000
2013.292950,-0.293174,0.439761,56.000000
2013.320329,-0.220045,0.220045,42.000000
2013.347707,-0.586677,0.586677,32.000000
2013.375086,-0.953309,0.953309,6.000000
2013.402464,-2.279766,1.000000,-4.000000
2013.429843,-3.746294,1.000000,-12.000000
2013.457221,-5.372440,1.372440,-16.000000
2013.484600,-7.938864,3.938864,-10.000000
2013.511978,-10.505289,6.505289,-42.000000
2013.539357,-10.162777,15.501993,-36.000000
2013.566735,-5.763192,33.466965,-28.000000
2013.594114,-1.363607,51.431937,-20.000000
2013.621492,0.000000,42.579106,-28.000000
2013.648871,0.000000,21.681078,-26.000000
2013.676249,0.000000,0.783049,-28.000000
2013.703628,-0.352894,0.000000,-20.000000
2013.731006,-0.719526,0.000000,-18.000000
2013.758385,-3.067805,0.689268,-22.000000
2013.785763,-11.866975,3.622325,-26.000000
2013.813142,-20.666145,6.555382,-32.000000
2013.840520,-38.023835,6.511562,-26.000000
2013.867899,-63.688080,3.578505,-20.000000
2013.895277,-89.352326,0.645448,-34.000000
2013.922656,-71.266065,0.000000,-32.000000
2013.950034,-40.835602,0.000000,-28.000000
2013.977413,-13.325848,1.114481,-24.000000
2014.004791,-38.623462,22.379142,-24.000000
2014.032170,-63.921075,43.643802,-18.000000
2014.059548,-90.171580,58.714669,-14.000000
2014.086927,-118.402250,60.914461,-16.000000
2014.114305,-146.632921,63.114254,-14.000000
2014.142368,-158.876031,54.582670,-12.000000
2014.169747,-160.342559,38.817491,-4.000000
2014.197125,-161.809087,23.052311,-12.000000
2014.224504,-151.795075,18.448769,-12.000000
2014.251882,-140.062848,15.515712,-16.000000
2014.279261,-130.834689,14.512874,-10.000000
2014.306639,-136.700803,25.145205,-20.000000
2014.334018,-142.566916,35.777535,-22.000000
2014.361396,-127.752281,36.221556,-30.000000
2014.388775,-83.756432,22.289537,-32.000000
2014.416153,-39.760582,8.357518,-44.000000
2014.443532,-23.228434,24.660766,-44.000000
2014.470910,-19.195481,54.724597,-40.000000
2014.498289,-15.162528,84.788428,-40.000000
2014.525667,-20.981566,78.259150,-40.000000
2014.553046,-27.214311,70.193244,-42.000000
2014.580424,-46.385444,66.553629,-44.000000
2014.607803,-108.346266,77.552592,-42.000000
2014.635181,-170.307087,88.551554,-50.000000
2014.662560,-195.449484,77.533468,-46.000000
2014.689938,-184.450521,44.903213,-60.000000
2014.717317,-173.451559,12.272958,-70.000000
2014.744695,-176.413356,69.960268,-80.000000
2014.772074,-183.379365,153.552383,-74.000000
2014.799452,-191.163368,231.164061,-68.000000
2014.826831,-214.627821,194.134220,-68.000000
2014.854209,-238.092274,157.104380,-76.000000
2014.881588,-243.609500,122.790239,-88.000000
2014.908966,-211.345877,94.192936,-88.000000
2014.936345,-179.082254,65.595634,-88.000000
2014.963723,-203.054918,42.665555,-80.000000
2014.991102,-265.382372,23.600686,-86.000000


==> d_ssn_forec.dat <==
2017.288843,18.615861,18.615841,18.615881
2017.350012,16.895171,16.889942,16.900400
2017.411181,15.254980,15.235570,15.274391
2017.472349,13.697026,13.654511,13.739540
2017.533518,12.222978,12.148504,12.297453
2017.594686,10.834404,10.719196,10.949613
2017.655855,9.532763,9.368141,9.697384
2017.717024,8.319403,8.096797,8.542009
2017.778192,7.195564,6.906524,7.484604
2017.839361,6.162374,5.798583,6.526164
2017.900529,5.220848,4.774137,5.667558
2017.961698,4.371887,3.834245,4.909529
2018.022867,3.624215,2.988950,4.259480
2018.084035,2.961576,2.219968,3.703184
2018.145204,2.393513,1.538096,3.248931
2018.206373,1.920468,0.943981,2.896956
2018.267541,1.542767,0.438165,2.647370
2018.328710,1.260620,0.021085,2.500155
2018.389878,1.074120,-0.306930,2.455170
2018.451047,0.983245,-0.545657,2.512147
2018.512216,0.987857,-0.694977,2.670690
2018.573384,1.087701,-0.754882,2.930285
2018.634553,1.282412,-0.725466,3.290290
2018.695721,1.571506,-0.606930,3.749943
2018.756890,1.954390,-0.399582,4.308362
2018.818059,2.430356,-0.103833,4.964545
2018.879227,2.998588,0.279800,5.717375
2018.940396,3.658157,0.750699,6.565616
2019.001565,4.406084,1.306668,7.505500
2019.062733,5.237187,1.943631,8.530743
2019.123902,6.163160,2.670641,9.655679
2019.185070,7.175713,3.481433,10.869994
2019.246239,8.273398,4.374887,12.171909
2019.307408,9.454664,5.349785,13.559543
2019.368576,10.717866,6.404817,15.030916
2019.429745,12.061263,7.538576,16.583949
2019.490913,13.483020,8.749567,18.216473
2019.552082,14.981214,10.036202,19.926227
2019.613251,16.553835,11.396809,21.710860
2019.674419,18.198785,12.829628,23.567942
2019.735588,19.913886,14.332816,25.494957
2019.796757,21.696882,15.904449,27.489315
2019.857925,23.545438,17.542525,29.548352
2019.919094,25.457148,19.244965,31.669332
2019.980262,27.429534,21.009615,33.849454
2020.041431,29.437020,22.813511,36.060529
2020.102600,31.522456,24.695209,38.349704
2020.163768,33.660778,26.632267,40.689290
2020.224937,35.849262,28.622265,43.076260
2020.286105,38.085129,30.662720,45.507538


==> d_ssn_obs.dat <==
1749.1,96.7
1749.2,104.3
1749.2,116.7
1749.3,92.8
1749.4,141.7
1749.5,139.2
1749.6,158
1749.7,110.5
1749.8,126.5
1749.8,125.8
1749.9,264.3
1750,142
1750.1,122.2
1750.2,126.5
1750.2,148.7
1750.3,147.2
1750.4,150
1750.5,166.7
1750.6,142.3
1750.7,171.7
1750.8,152
1750.8,109.5
1750.9,105.5
1751,125.7
1751.1,116.7
1751.2,72.5
1751.2,75.5
1751.3,94
1751.4,101.2
1751.5,84.5
1751.6,110.5
1751.7,99.7
1751.8,39.2
1751.8,38.7
1751.9,47.5
1752,73.3
1752.1,58.3
1752.2,83.3
1752.2,118.3
1752.3,98.8
1752.4,99.5
1752.5,66
1752.6,130.7
1752.7,48.8
1752.8,45.2
1752.8,77.7
1752.9,62.7
1753,66.7
1753.1,73.3
1753.2,53.3
1753.2,76.2
1753.3,63.3
1753.4,60
1753.5,52.8
1753.6,36.7
1753.7,65
1753.8,46.7
1753.8,41.7
1753.9,33.3
1754,11.2
1754.1,0
1754.2,5
1754.2,2.8
1754.3,22.8
1754.4,34.5
1754.5,44.5
1754.6,31.3
1754.7,20.5
1754.8,13.7
1754.8,40.2
1754.9,22
1755,7
1755.1,17
1755.2,18.7
1755.2,11.3
1755.3,10.8
1755.4,0
1755.5,0
1755.6,14.3
1755.7,5.3
1755.8,29.7
1755.8,39.5
1755.9,11.3
1756,33.3
1756.1,20.8
1756.2,11.8
1756.2,9
1756.3,15.7
1756.4,20.8
1756.5,21.5
1756.6,6
1756.7,10.7
1756.8,19.7
1756.8,23.8
1756.9,28.3
1757,15.7
1757.1,23.5
1757.2,35.3
1757.2,43.7
1757.3,50
1757.4,63.5
1757.5,21.3
1757.6,41.7
1757.7,85.5
1757.8,66.2
1757.8,54.2
1757.9,107.8
1758,55.8
1758.1,62.7
1758.2,86.7
1758.2,81.7
1758.3,120.5
1758.4,77.3
1758.5,75
1758.6,73.3
1758.7,64.5
1758.8,104.2
1758.8,62.8
1758.9,71.7
1759,71.7
1759.1,80.5
1759.2,73.3
1759.2,78
1759.3,78.3
1759.4,81.7
1759.5,83.3
1759.6,85
1759.7,118.8
1759.8,128.7
1759.8,99.5
1759.9,77.2
1760,95
1760.1,112.2
1760.2,99.2
1760.2,124.5
1760.3,97.2
1760.4,120
1760.5,80.5
1760.6,110
1760.7,126
1760.8,102.2
1760.8,84.3
1760.9,99.5
1761,101.7
1761.1,116.7
1761.2,151.7
1761.2,134.5
1761.3,119.5
1761.4,178.7
1761.5,165.5
1761.6,156.8
1761.7,151.8
1761.8,167.8
1761.8,147.8
1761.9,149.5
1762,76.7
1762.1,73
1762.2,121.3
1762.2,76.2
1762.3,100.3
1762.4,66.5
1762.5,128.5
1762.6,56.3
1762.7,112.8
1762.8,114.2
1762.8,115.5
1762.9,129.7
1763,128.7
1763.1,94.2
1763.2,53.2
1763.2,57
1763.3,54.8
1763.4,54.5
1763.5,59.7
1763.6,90.3
1763.7,44.2
1763.8,113.5
1763.8,77.2
1763.9,101.5
1764,102.3
1764.1,99.5
1764.2,99.5
1764.2,67
1764.3,57.3
1764.4,73.8
1764.5,50
1764.6,50
1764.7,50
1764.8,47
1764.8,46.7
1764.9,43.3
1765,42.8
1765.1,40
1765.2,43.3
1765.2,41.7
1765.3,36.7
1765.4,33.7
1765.5,33.3
1765.6,45
1765.7,49.5
1765.8,26.7
1765.8,23.3
1765.9,23.3
1766,21.7
1766.1,20
1766.2,18.3
1766.2,61
1766.3,10
1766.4,44.7
1766.5,5
1766.6,5.5
1766.7,6.7
1766.8,7.2
1766.8,8.3
1766.9,9.5
1767,32
1767.1,45.7
1767.2,50
1767.2,71.7
1767.3,54.8
1767.4,49.7
1767.5,55.5
1767.6,36.5
1767.7,68
1767.8,71.2
1767.8,73.5
1767.9,91.2
1768,88.8
1768.1,89.2
1768.2,110.2
1768.2,77.2
1768.3,71.2
1768.4,129.5
1768.5,129
1768.6,87.7
1768.7,111.3
1768.8,124.7
1768.8,129.7
1768.9,151
1769,186.3
1769.1,123.2
1769.2,107
1769.2,107.2
1769.3,161.2
1769.4,122.7
1769.5,157.3
1769.6,197.7
1769.7,200.5
1769.8,248
1769.8,263.7
1769.9,246.8
1770,186.7
1770.1,173.3
1770.2,237.5
1770.2,133.5
1770.3,85
1770.4,116.8
1770.5,138.8
1770.6,183
1770.7,210.5
1770.8,174
1770.8,172.7
1770.9,220.3
1771,170.5
1771.1,60
1771.2,77
1771.2,77.8
1771.3,108.2
1771.4,254.5
1771.5,199.2
1771.6,112.8
1771.7,97.5
1771.8,169
1771.8,150
1771.9,166.2
1772,159.5
1772.1,168.2
1772.2,151.3
1772.2,51.8
1772.3,153.7
1772.4,63.3
1772.5,95
1772.6,128.8
1772.7,93.7
1772.8,84.2
1772.8,131
1772.9,102.2
1773,106.7
1773.1,91
1773.2,48.3
1773.2,85.3
1773.3,54.8
1773.4,68.5
1773.5,47.3
1773.6,46.2
1773.7,21.2
1773.8,48.8
1773.8,43.8
1773.9,68.2
1774,72
1774.1,78
1774.2,109
1774.2,92.8
1774.3,73
1774.4,85.5
1774.5,47.5
1774.6,29.2
1774.7,11
1774.8,13.2
1774.8,23.3
1774.9,29.5
1775,20.3
1775.1,7.3
1775.2,0
1775.2,19.3
1775.3,18.7
1775.4,6.5
1775.5,20.5
1775.6,1.7
1775.7,13.2
1775.8,5.3
1775.8,9.3
1775.9,25.2
1776,13.2
1776.1,36.2
1776.2,19.3
1776.2,10.5
1776.3,36.3
1776.4,18.7
1776.5,31.7
1776.6,1.7
1776.7,40.3
1776.8,26.7
1776.8,50
1776.9,58.3
1777,66.7
1777.1,75
1777.2,60.8
1777.2,65
1777.3,159.2
1777.4,133.8
1777.5,134.5
1777.6,158.3
1777.7,186.7
1777.8,193.7
1777.8,177.5
1777.9,243.3
1778,262.2
1778.1,295.5
1778.2,182.2
1778.2,223.3
1778.3,241.7
1778.4,398.2
1778.5,286
1778.6,255
1778.7,233.3
1778.8,286.2
1778.8,260.5
1778.9,250.5
1779,175
1779.1,191.2
1779.2,276.2
1779.2,196.7
1779.3,241.7
1779.4,233.3
1779.5,189.5
1779.6,238.3
1779.7,186.7
1779.8,185
1779.8,206.7
1779.9,190
1780,183.3
1780.1,116.7
1780.2,163.3
1780.2,163.3
1780.3,158.3
1780.4,178.7
1780.5,146.7
1780.6,143.3
1780.7,143.3
1780.8,156.2
1780.8,128.3
1780.9,100
1781,97.8
1781.1,164.5
1781.2,124.5
1781.2,88.3
1781.3,113.8
1781.4,174.5
1781.5,162.8
1781.6,122.5
1781.7,110
1781.8,85
1781.8,45.5
1781.9,111.7
1782,58.7
1782.1,90
1782.2,62.5
1782.2,61.7
1782.3,68.3
1782.4,90.5
1782.5,63.3
1782.6,61.7
1782.7,73.3
1782.8,56.7
1782.8,38.7
1782.9,52.5
1783,50
1783.1,46.7
1783.2,64.5
1783.2,44.5
1783.3,47.2
1783.4,38.3
1783.5,42
1783.6,53.7
1783.7,33.3
1783.8,30
1783.8,13.3
1783.9,25
1784,17.5
1784.1,21.7
1784.2,13.3
1784.2,18.3
1784.3,16.7
1784.4,10
1784.5,15
1784.6,10
1784.7,16.7
1784.8,16.7
1784.8,13.3
1784.9,28.3
1785,23.3
1785.1,10.8
1785.2,13.3
1785.2,15
1785.3,26.2
1785.4,34.5
1785.5,43.8
1785.6,60.5
1785.7,33.3
1785.8,53.3
1785.8,78.7
1785.9,67
1786,45.5
1786.1,62
1786.2,79.3
1786.2,79.5
1786.3,142.3
1786.4,153.8
1786.5,98.3
1786.6,138.3
1786.7,149.5
1786.8,185.8
1786.8,187.2
1786.9,193.3
1787,187.8
1787.1,224.5
1787.2,176.7
1787.2,145.7
1787.3,212
1787.4,224.7
1787.5,165.3
1787.6,213.3
1787.7,228.7
1787.8,262.2
1787.8,261.7
1787.9,235.8
1788,290
1788.1,230
1788.2,215.3
1788.2,238.8
1788.3,180.8
1788.4,188.3
1788.5,257
1788.6,235.8
1788.7,226.7
1788.8,235
1788.8,236.7
1788.9,157.8
1789,215.8
1789.1,190
1789.2,208.8
1789.2,200
1789.3,205.5
1789.4,205.8
1789.5,200
1789.6,195
1789.7,171.7
1789.8,186.7
1789.8,149.5
1789.9,223.3
1790,225.8
1790.1,171.7
1790.2,212.5
1790.2,160.5
1790.3,156.7
1790.4,155
1790.5,151.7
1790.6,115.5
1790.7,145
1790.8,128.8
1790.8,140.5
1790.9,136.7
1791,123.3
1791.1,121.2
1791.2,103.3
1791.2,123.3
1791.3,128.7
1791.4,122.8
1791.5,107
1791.6,118.3
1791.7,71.7
1791.8,110.8
1791.8,102.8
1791.9,111.7
1792,110
1792.1,96.7
1792.2,106.7
1792.2,105
1792.3,126.2
1792.4,103.3
1792.5,101.7
1792.6,76.3
1792.7,100
1792.8,98.3
1792.8,98.3
1792.9,95
1793,93.3
1793.1,93.3
1793.2,91.7
1793.2,92.5
1793.3,88.3
1793.4,87.2
1793.5,85
1793.6,83.3
1793.7,48.8
1793.8,40
1793.8,78.3
1793.9,73.3
1794,76.2
1794.1,75
1794.2,73.3
1794.2,63.3
1794.3,47.3
1794.4,92.8
1794.5,69.2
1794.6,68.3
1794.7,66.7
1794.8,18.5
1794.8,47.5
1794.9,112.3
1795,85.7
1795.1,35.7
1795.2,66.5
1795.2,21
1795.3,31
1795.4,51.7
1795.5,28.5
1795.6,21.5
1795.7,42.8
1795.8,22.5
1795.8,32.5
1795.9,41.7
1796,30
1796.1,36.7
1796.2,39.7
1796.2,26.2
1796.3,52.8
1796.4,35
1796.5,11.2
1796.6,44.8
1796.7,2.5
1796.8,30.7
1796.8,18.3
1796.9,14
1797,8.5
1797.1,24
1797.2,7
1797.2,6.7
1797.3,6.7
1797.4,12.2
1797.5,18.5
1797.6,7.2
1797.7,10
1797.8,9.5
1797.8,11.5
1797.9,9.7
1798,5
1798.1,3.3
1798.2,6.7
1798.2,20.7
1798.3,1.8
1798.4,0
1798.5,0
1798.6,0
1798.7,5
1798.8,4
1798.8,2.5
1798.9,20.8
1799,16.5
1799.1,2.7
1799.2,21
1799.2,36.2
1799.3,14
1799.4,13.7
1799.5,17.7
1799.6,3.5
1799.7,0
1799.8,0
1799.8,7.7
1799.9,4.5
1800,14.3
1800.1,11.5
1800.2,15.5
1800.2,23.2
1800.3,0
1800.4,8.3
1800.5,39.5
1800.6,35
1800.7,32.5
1800.8,19.2
1800.8,20.5
1800.9,17.5
1801,66.8
1801.1,45
1801.2,48.3
1801.2,50
1801.3,51.7
1801.4,53.3
1801.5,52
1801.6,58.3
1801.7,64.5
1801.8,55.8
1801.8,54.3
1801.9,66.3
1802,80.3
1802.1,79.7
1802.2,78.3
1802.2,68
1802.3,70
1802.4,73.3
1802.5,76.7
1802.6,80
1802.7,83.3
1802.8,86.3
1802.8,64.2
1802.9,57.5
1803,83.3
1803.1,83.3
1803.2,84.7
1803.2,49.2
1803.3,41.7
1803.4,73.8
1803.5,60
1803.6,80.5
1803.7,56.8
1803.8,75.5
1803.8,90.5
1803.9,85
1804,80
1804.1,75.5
1804.2,80.5
1804.2,80
1804.3,84.3
1804.4,55.7
1804.5,58
1804.6,49.7
1804.7,71.8
1804.8,88.3
1804.8,103.8
1804.9,101.7
1805,100
1805.1,101.7
1805.2,73.5
1805.2,85.7
1805.3,62.5
1805.4,65
1805.5,67.5
1805.6,62.7
1805.7,71.2
1805.8,74
1805.8,49
1805.9,68.3
1806,63.8
1806.1,65
1806.2,49.3
1806.2,54.5
1806.3,46.2
1806.4,44
1806.5,42.7
1806.6,50
1806.7,43.8
1806.8,40
1806.8,45
1806.9,41.7
1807,40
1807.1,20
1807.2,20.3
1807.2,16
1807.3,39.7
1807.4,16.7
1807.5,20
1807.6,21.2
1807.7,20
1807.8,9.5
1807.8,13.3
1807.9,4.3
1808,0
1808.1,0
1808.2,7.5
1808.2,0
1808.3,20.5
1808.4,22.5
1808.5,22.5
1808.6,11.2
1808.7,13.3
1808.8,19.5
1808.8,7.8
1808.9,17.5
1809,20.5
1809.1,12
1809.2,15.3
1809.2,1.5
1809.3,4.2
1809.4,3.3
1809.5,12.8
1809.6,0.5
1809.7,0.3
1809.8,0.7
1809.8,0
1809.9,0
1810,0
1810.1,0
1810.2,0
1810.2,0
1810.3,0
1810.4,0
1810.5,0
1810.6,0
1810.7,0
1810.8,0
1810.8,0
1810.9,0
1811,0
1811.1,0
1811.2,0
1811.2,0
1811.3,0
1811.4,0
1811.5,0
1811.6,11
1811.7,0
1811.8,4
1811.8,10.2
1811.9,1.3
1812,1.8
1812.1,18.8
1812.2,3.2
1812.2,1.2
1812.3,0
1812.4,1.7
1812.5,2.2
1812.6,0.8
1812.7,26
1812.8,8.7
1812.8,6.5
1812.9,13.2
1813,16.8
1813.1,0
1813.2,17.2
1813.2,3.2
1813.3,27.7
1813.4,9.2
1813.5,18.7
1813.6,30.5
1813.7,14
1813.8,25.5
1813.8,46.3
1813.9,27.8
1814,23.8
1814.1,37
1814.2,20
1814.2,9.5
1814.3,39.7
1814.4,9.7
1814.5,24.8
1814.6,30.8
1814.7,3.8
1814.8,13.5
1814.8,32.2
1814.9,24.2
1815,33.5
1815.1,32
1815.2,53.7
1815.2,43.7
1815.3,52.7
1815.4,16.3
1815.5,93.2
1815.6,59.2
1815.7,78.7
1815.8,52.5
1815.8,55.8
1815.9,62
1816,108.3
1816.1,43.8
1816.2,114.7
1816.2,122.8
1816.3,98
1816.4,73.8
1816.5,72.7
1816.6,64.7
1816.7,38.7
1816.8,79.7
1816.8,94
1816.9,63.5
1817,49.8
1817.1,60.7
1817.2,96.5
1817.2,160.3
1817.3,44
1817.4,35.3
1817.5,66.7
1817.6,83.3
1817.7,75
1817.8,61.2
1817.8,42.7
1817.9,48.2
1818,47.3
1818.1,58.1
1818.2,37.4
1818.2,42.4
1818.3,57.5
1818.4,88.5
1818.5,60.8
1818.6,46.8
1818.7,52.6
1818.8,43.4
1818.8,52.8
1818.9,18.3
1819,43
1819.1,54.7
1819.2,34.6
1819.2,6.3
1819.3,33.7
1819.4,32.6
1819.5,58.3
1819.6,52.5
1819.7,43.5
1819.8,24.8
1819.8,45.9
1819.9,41.8
1820,50.9
1820.1,32
1820.2,44.4
1820.2,7.5
1820.3,32.3
1820.4,48.9
1820.5,17.9
1820.6,34.1
1820.7,43.1
1820.8,8.6
1820.8,14.9
1820.9,13.2
1821,15.1
1821.1,36
1821.2,7
1821.2,9.5
1821.3,15.2
1821.4,2.8
1821.5,3
1821.6,4.3
1821.7,8
1821.8,7.3
1821.8,31.4
1821.9,7.3
1822,0.4
1822.1,0
1822.2,1.5
1822.2,26.9
1822.3,21.7
1822.4,2.4
1822.5,9.3
1822.6,13.2
1822.7,3.4
1822.8,0
1822.8,0.6
1822.9,0
1823,0
1823.1,0
1823.2,0
1823.2,1
1823.3,0
1823.4,0
1823.5,0
1823.6,0.8
1823.7,0
1823.8,0
1823.8,0
1823.9,0
1824,34
1824.1,36
1824.2,18
1824.2,0
1824.3,32.3
1824.4,4.6
1824.5,0
1824.6,0
1824.7,2.3
1824.8,34.3
1824.8,42
1824.9,0
1825,1.4
1825.1,8.4
1825.2,25.9
1825.2,37.4
1825.3,6.2
1825.4,25.8
1825.5,25.6
1825.6,51.5
1825.7,42.8
1825.8,26.2
1825.8,26
1825.9,19.6
1826,36.7
1826.1,29.4
1826.2,30.2
1826.2,61.3
1826.3,40
1826.4,53.9
1826.5,61.7
1826.6,87.5
1826.7,66
1826.8,31.6
1826.8,84.4
1826.9,65.8
1827,113.6
1827.1,57.7
1827.2,79
1827.2,96.3
1827.3,76.7
1827.4,93.8
1827.5,94.4
1827.6,70.4
1827.7,89.4
1827.8,82.6
1827.8,93.5
1827.9,80.4
1828,76.8
1828.1,88
1828.2,107.3
1828.2,108.5
1828.3,101.9
1828.4,148.6
1828.5,163.4
1828.6,90.4
1828.7,127.3
1828.8,83.9
1828.8,91.1
1828.9,95
1829,78.1
1829.1,71.6
1829.2,82.3
1829.2,120.6
1829.3,158.4
1829.4,112.3
1829.5,123.2
1829.6,151.5
1829.7,129.3
1829.8,88
1829.8,95.3
1829.9,112.7
1830,94.1
1830.1,87
1830.2,120.1
1830.2,141
1830.3,177.3
1830.4,110.5
1830.5,108.4
1830.6,73.2
1830.7,84.6
1830.8,103.4
1830.8,140.6
1830.9,135.4
1831,136.8
1831.1,79
1831.2,83.6
1831.2,155.8
1831.3,90.9
1831.4,63.4
1831.5,55.6
1831.6,75.4
1831.7,91.6
1831.8,63.2
1831.8,77.1
1831.9,72.5
1832,48.3
1832.1,51.5
1832.2,92.6
1832.2,91.9
1832.3,44.8
1832.4,68.9
1832.5,44.5
1832.6,23.3
1832.7,14.8
1832.8,13.7
1832.8,35.2
1832.9,23.8
1833,45.8
1833.1,18.7
1833.2,24.9
1833.2,19.6
1833.3,4.6
1833.4,21.5
1833.5,1.7
1833.6,11.6
1833.7,9.5
1833.8,19.3
1833.8,12.5
1833.9,9.8
1834,16.6
1834.1,8.2
1834.2,30.1
1834.2,6.5
1834.3,2.4
1834.4,14.8
1834.5,13.1
1834.6,14.4
1834.7,6.6
1834.8,19.2
1834.8,41.3
1834.9,50.9
1835,57.5
1835.1,12.4
1835.2,40.7
1835.2,32.7
1835.3,102.4
1835.4,72.6
1835.5,55.2
1835.6,99.6
1835.7,98.5
1835.8,168
1835.8,158.6
1835.9,166.7
1836,129.3
1836.1,147.6
1836.2,179.4
1836.2,163.7
1836.3,238
1836.4,185.7
1836.5,207.9
1836.6,194.6
1836.7,179.6
1836.8,158.5
1836.8,228.9
1836.9,201.5
1837,343.8
1837.1,313.4
1837.2,292.6
1837.2,224.3
1837.3,230.3
1837.4,186.1
1837.5,263.4
1837.6,271.2
1837.7,223.5
1837.8,160.4
1837.8,206.2
1837.9,178.4
1838,216.1
1838.1,241.5
1838.2,141.3
1838.2,234.5
1838.3,211.1
1838.4,229.4
1838.5,157.6
1838.6,180.4
1838.7,131.3
1838.8,122.7
1838.8,151.5
1838.9,129.2
1839,132.9
1839.1,175.9
1839.2,170.8
1839.2,129.5
1839.3,102.9
1839.4,89.6
1839.5,91.2
1839.6,141.3
1839.7,218.8
1839.8,221.1
1839.8,151.5
1839.9,114.7
1840,106.2
1840.1,135.4
1840.2,146.1
1840.2,112.9
1840.3,109.8
1840.4,115.4
1840.5,80.9
1840.6,101
1840.7,96.4
1840.8,123.3
1840.8,91.7
1840.9,90.4
1841,89.5
1841.1,40.1
1841.2,49.9
1841.2,49.6
1841.3,66.9
1841.4,112.4
1841.5,92.8
1841.6,51.4
1841.7,65.4
1841.8,60.9
1841.8,47.4
1841.9,32.9
1842,64.8
1842.1,34
1842.2,36.8
1842.2,36.2
1842.3,44.9
1842.4,41.4
1842.5,34.2
1842.6,21
1842.7,44.4
1842.8,30.6
1842.8,63.5
1842.9,67.5
1843,29.3
1843.1,22.2
1843.2,5.9
1843.2,13.9
1843.3,15.8
1843.4,35.1
1843.5,17.6
1843.6,15.9
1843.7,19.6
1843.8,6.9
1843.8,8.9
1843.9,31.7
1844,21.2
1844.1,15.7
1844.2,24.5
1844.2,22.5
1844.3,34.6
1844.4,19.2
1844.5,6.2
1844.6,35.2
1844.7,39.7
1844.8,11.6
1844.8,35.9
1844.9,17.9
1845,36
1845.1,42.8
1845.2,72.8
1845.2,72.1
1845.3,95
1845.4,79.7
1845.5,51.8
1845.6,51
1845.7,53.9
1845.8,49.3
1845.8,67.8
1845.9,65.7
1846,99.5
1846.1,64.6
1846.2,84.9
1846.2,106.5
1846.3,115.5
1846.4,99.9
1846.5,108.4
1846.6,77.5
1846.7,91.3
1846.8,178.6
1846.8,93.4
1846.9,100.6
1847,109.1
1847.1,104.4
1847.2,74.9
1847.2,143
1847.3,74.6
1847.4,125.7
1847.5,142.2
1847.6,87.1
1847.7,234.3
1847.8,268.2
1847.8,300.6
1847.9,231.5
1848,182.6
1848.1,265.2
1848.2,186.4
1848.2,181.2
1848.3,178.6
1848.4,170.5
1848.5,214.9
1848.6,232
1848.7,220.9
1848.8,167.3
1848.8,220.6
1848.9,191
1849,265.8
1849.1,298.3
1849.2,250.3
1849.2,182.7
1849.3,194.7
1849.4,153.2
1849.5,154.2
1849.6,148.2
1849.7,128.6
1849.8,178
1849.8,135.7
1849.9,188.2
1850,184.3
1850.1,148.2
1850.2,169.8
1850.2,156.8
1850.3,83.8
1850.4,117
1850.5,133
1850.6,74.3
1850.7,117
1850.8,163.7
1850.8,134.9
1850.9,104.1
1851,115.9
1851.1,143.5
1851.2,200.1
1851.2,122.8
1851.3,107.3
1851.4,118.9
1851.5,120
1851.6,68.6
1851.7,109
1851.8,128.9
1851.8,118.7
1851.9,96.8
1852,135.5
1852.1,129.9
1852.2,126.2
1852.2,116.2
1852.3,124.3
1852.4,104.3
1852.5,89
1852.6,80
1852.7,75.3
1852.8,71.2
1852.8,127.9
1852.9,103.1
1853,86.1
1853.1,77.9
1853.2,81.5
1853.2,71.6
1853.3,90.4
1853.4,65.9
1853.5,76
1853.6,87.2
1853.7,95.8
1853.8,63.7
1853.8,80.5
1853.9,54.7
1854,44.5
1854.1,29.3
1854.2,38
1854.2,39.4
1854.3,50.3
1854.4,45.6
1854.5,40.1
1854.6,35.5
1854.7,30.1
1854.8,42.6
1854.8,24.1
1854.9,53.5
1855,41.1
1855.1,23.4
1855.2,21.6
1855.2,33
1855.3,8.4
1855.4,17.3
1855.5,10
1855.6,0.7
1855.7,5.9
1855.8,0
1855.8,18.3
1855.9,7.9
1856,5.8
1856.1,1
1856.2,9.3
1856.2,0.7
1856.3,12.4
1856.4,0
1856.5,9.8
1856.6,8.8
1856.7,11.3
1856.8,8.4
1856.8,8.5
1856.9,14.7
1857,13.7
1857.1,26
1857.2,14.2
1857.2,10
1857.3,21.1
1857.4,54.2
1857.5,30.5
1857.6,42.2
1857.7,32
1857.8,80.6
1857.8,77.1
1857.9,59.6
1858,70.7
1858.1,74.2
1858.2,66.3
1858.2,109.2
1858.3,72.8
1858.4,78.6
1858.5,84.5
1858.6,107.7
1858.7,104.9
1858.8,152.2
1858.8,173.2
1858.9,98.6
1859,127
1859.1,159
1859.2,166.4
1859.2,171.5
1859.3,162.9
1859.4,172.8
1859.5,165.2
1859.6,180.7
1859.7,203
1859.8,200.9
1859.8,217.8
1859.9,184.6
1860,153.9
1860.1,156.6
1860.2,167.9
1860.2,188
1860.3,135.7
1860.4,203.5
1860.5,206.3
1860.6,221.9
1860.7,190.5
1860.8,175.2
1860.8,171.1
1860.9,186
1861,181.7
1861.1,118.5
1861.2,147.5
1861.2,192
1861.3,187.1
1861.4,107.8
1861.5,167.5
1861.6,148.2
1861.7,156.7
1861.8,151.9
1861.8,127.7
1861.9,102
1862,152.8
1862.1,119.9
1862.2,122.4
1862.2,82.7
1862.3,102.1
1862.4,122.4
1862.5,159.7
1862.6,139.5
1862.7,118.7
1862.8,126.4
1862.8,79.8
1862.9,96
1863,77.6
1863.1,91.8
1863.2,107.7
1863.2,126
1863.3,77.1
1863.4,102.1
1863.5,77.6
1863.6,62
1863.7,91.3
1863.8,41.7
1863.8,75.7
1863.9,71.6
1864,78.1
1864.1,109.7
1864.2,89.5
1864.2,125.9
1864.3,68.1
1864.4,77.1
1864.5,109.9
1864.6,103.8
1864.7,104.1
1864.8,54.2
1864.8,64.4
1864.9,109.3
1865,54.3
1865.1,92.5
1865.2,74.6
1865.2,75
1865.3,55.9
1865.4,65.6
1865.5,63.8
1865.6,50.8
1865.7,71.8
1865.8,41
1865.8,32.5
1865.9,46.7
1866,24.3
1866.1,60
1866.2,72.9
1866.2,46.6
1866.3,33.5
1866.4,24.6
1866.5,31.4
1866.6,17.6
1866.7,24.2
1866.8,13.9
1866.8,26.8
1866.9,17.2
1867,2.9
1867.1,0
1867.2,1.4
1867.2,17.4
1867.3,9.7
1867.4,5.5
1867.5,2.8
1867.6,9.5
1867.7,9.1
1867.8,18.7
1867.8,25.5
1867.9,18.1
1868,47.9
1868.1,25.9
1868.2,26.3
1868.2,44
1868.3,61.1
1868.4,44.5
1868.5,51.8
1868.6,48.3
1868.7,57.3
1868.8,78.7
1868.8,102.8
1868.9,98.7
1869,112.8
1869.1,101.6
1869.2,99.9
1869.2,88
1869.3,68.4
1869.4,173.4
1869.5,180.7
1869.6,98.8
1869.7,132.7
1869.8,134.5
1869.8,99
1869.9,130.2
1870,174.1
1870.1,129
1870.2,191.7
1870.2,262.7
1870.3,266.9
1870.4,293.6
1870.5,226.3
1870.6,220.9
1870.7,256.5
1870.8,226.8
1870.8,244.3
1870.9,246
1871,216.7
1871.1,147.2
1871.2,209
1871.2,238.7
1871.3,270.9
1871.4,242.6
1871.5,152.9
1871.6,171.8
1871.7,183.7
1871.8,133.9
1871.8,148.5
1871.9,175.7
1872,150.8
1872.1,132.7
1872.2,200.3
1872.2,147.5
1872.3,170.4
1872.4,179.5
1872.5,183.3
1872.6,176
1872.7,155
1872.8,191.1
1872.8,171.2
1872.9,186.8
1873,139.9
1873.1,144.6
1873.2,178.4
1873.2,164
1873.3,127.1
1873.4,80
1873.5,74.8
1873.6,111.7
1873.7,113.8
1873.8,78.7
1873.8,78.6
1873.9,92.5
1874,82
1874.1,101.4
1874.2,107.1
1874.2,77.5
1874.3,53.5
1874.4,74.6
1874.5,63.8
1874.6,113.2
1874.7,102.3
1874.8,46.8
1874.8,57.4
1874.9,48.2
1875,48.8
1875.1,24.4
1875.2,35.9
1875.2,56.4
1875.3,48.6
1875.4,19.2
1875.5,39.9
1875.6,20.9
1875.7,24.4
1875.8,4
1875.8,21.3
1875.9,29.6
1876,16.5
1876.1,23.9
1876.2,25.1
1876.2,51.1
1876.3,3.9
1876.4,8.5
1876.5,2.7
1876.6,25.5
1876.7,14.8
1876.8,16.6
1876.8,23.9
1876.9,16.6
1877,13.6
1877.1,40.6
1877.2,14.5
1877.2,19.9
1877.3,26.3
1877.4,36.1
1877.5,23.6
1877.6,10
1877.7,10.5
1877.8,28.1
1877.8,11.2
1877.9,23.6
1878,3.5
1878.1,5.5
1878.2,11
1878.2,13.1
1878.3,0.2
1878.4,9.9
1878.5,10.7
1878.6,0.2
1878.7,0
1878.8,8.8
1878.8,1.9
1878.9,6.8
1879,0.9
1879.1,1.6
1879.2,0.9
1879.2,0
1879.3,10.4
1879.4,4
1879.5,8
1879.6,12.6
1879.7,17.9
1879.8,10.1
1879.8,20.4
1879.9,21.9
1880,12.2
1880.1,40.1
1880.2,45.4
1880.2,32.1
1880.3,32.4
1880.4,39.1
1880.5,56.9
1880.6,36.5
1880.7,80.3
1880.8,110.1
1880.8,71.7
1880.9,51.1
1881,49.4
1881.1,60.6
1881.2,88.6
1881.2,85.8
1881.3,86.1
1881.4,72.5
1881.5,100.8
1881.6,128.2
1881.7,97.3
1881.8,88.6
1881.8,107.3
1881.9,91.5
1882,78.8
1882.1,75
1882.2,115.9
1882.2,111.5
1882.3,159.6
1882.4,106.9
1882.5,75.4
1882.6,75.7
1882.7,67.5
1882.8,96.1
1882.8,98.6
1882.9,140.6
1883,69.7
1883.1,101
1883.2,78.2
1883.2,71.3
1883.3,136.8
1883.4,52.5
1883.5,127.2
1883.6,134.4
1883.7,76.6
1883.8,87.8
1883.8,139.6
1883.9,140.8
1884,126.5
1884.1,152.6
1884.2,144.8
1884.2,145.8
1884.3,126.9
1884.4,110.9
1884.5,85.3
1884.6,88.5
1884.7,93.1
1884.8,103.1
1884.8,79.6
1884.9,60.9
1885,78.6
1885.1,71.4
1885.2,119.7
1885.2,82.9
1885.3,91.7
1885.4,121.6
1885.5,139.5
1885.6,110.9
1885.7,83.5
1885.8,66
1885.8,64.5
1885.9,51.6
1886,36.3
1886.1,49.8
1886.2,43.2
1886.2,95.5
1886.3,72.9
1886.4,51.2
1886.5,45.3
1886.6,50.4
1886.7,28.1
1886.8,35.7
1886.8,14.4
1886.9,0.6
1887,21.7
1887.1,17
1887.2,22
1887.2,7.1
1887.3,11.6
1887.4,33.4
1887.5,26.1
1887.6,38.9
1887.7,35.7
1887.8,12.4
1887.8,11
1887.9,11.5
1888,34.5
1888.1,21.2
1888.2,11.8
1888.2,13.1
1888.3,8.5
1888.4,11.7
1888.5,11.8
1888.6,5
1888.7,4.6
1888.8,14.6
1888.8,3.4
1888.9,17.9
1889,11.1
1889.1,1.3
1889.2,14.2
1889.2,11.1
1889.3,7.3
1889.4,4
1889.5,10.8
1889.6,15.8
1889.7,34.3
1889.8,10.9
1889.8,3.4
1889.9,0.3
1890,11.2
1890.1,8.8
1890.2,1.1
1890.2,8.5
1890.3,2.7
1890.4,7.9
1890.5,2.2
1890.6,19.3
1890.7,14.2
1890.8,28.6
1890.8,18.6
1890.9,15.9
1891,13.1
1891.1,22.5
1891.2,36.9
1891.2,17.2
1891.3,34.2
1891.4,68.5
1891.5,80.4
1891.6,98
1891.7,55.1
1891.8,89.7
1891.8,86
1891.9,69.8
1892,54.3
1892.1,115.2
1892.2,126.1
1892.2,83.3
1892.3,116
1892.4,132.7
1892.5,127.3
1892.6,127.6
1892.7,169
1892.8,104.7
1892.8,117.5
1892.9,108.9
1893,131
1893.1,125
1893.2,121.6
1893.2,109.5
1893.3,146.8
1893.4,141.3
1893.5,149.8
1893.6,147.6
1893.7,215.4
1893.8,129.9
1893.8,133.3
1893.9,125.2
1894,156.4
1894.1,138.6
1894.2,141
1894.2,87.1
1894.3,136
1894.4,168.7
1894.5,164.8
1894.6,176.7
1894.7,117.1
1894.8,110
1894.8,125.7
1894.9,94.3
1895,100.1
1895.1,105.4
1895.2,112
1895.2,101.6
1895.3,128.2
1895.4,112.5
1895.5,119.1
1895.6,79.7
1895.7,114.9
1895.8,96.1
1895.8,113.2
1895.9,78.6
1896,117.9
1896.1,48.4
1896.2,95.7
1896.2,86.5
1896.3,73
1896.4,46.1
1896.5,81.7
1896.6,75.2
1896.7,45.4
1896.8,102.2
1896.8,47.9
1896.9,63.3
1897,71
1897.1,67.6
1897.2,49
1897.2,48.7
1897.3,51.7
1897.4,33.3
1897.5,18.9
1897.6,46.1
1897.7,36.4
1897.8,80.4
1897.8,23.9
1897.9,14
1898,55.5
1898.1,50.4
1898.2,60.7
1898.2,63.9
1898.3,24.2
1898.4,43
1898.5,37.1
1898.6,15
1898.7,52.3
1898.8,58.1
1898.8,57.1
1898.9,51.6
1899,21.1
1899.1,32.4
1899.2,15.3
1899.2,30.3
1899.3,23.6
1899.4,12.9
1899.5,34.1
1899.6,22.5
1899.7,4.9
1899.8,14
1899.8,21.7
1899.9,13
1900,17.6
1900.1,15.7
1900.2,22.8
1900.2,14.4
1900.3,26.8
1900.4,25.3
1900.5,20.1
1900.6,13.9
1900.7,7.1
1900.8,13.9
1900.8,21.6
1900.9,7.5
1901,0.5
1901.1,0.4
1901.2,4
1901.2,7.4
1901.3,0
1901.4,17
1901.5,9.7
1901.6,1.2
1901.7,1.7
1901.8,0.9
1901.8,6.3
1901.9,6.4
1902,0
1902.1,9.3
1902.2,0
1902.2,20.7
1902.3,0
1902.4,4.7
1902.5,2.4
1902.6,1.5
1902.7,3.8
1902.8,12.6
1902.8,27.2
1902.9,17.2
1903,1.8
1903.1,13.9
1903.2,28.4
1903.2,22.5
1903.3,43.5
1903.4,24.3
1903.5,27.2
1903.6,46.4
1903.7,48
1903.8,18.5
1903.8,64.8
1903.9,74.2
1904,76.2
1904.1,52.6
1904.2,40.8
1904.2,61.9
1904.3,71.6
1904.4,65.7
1904.5,69.8
1904.6,84.3
1904.7,97.1
1904.8,50.2
1904.8,90.4
1904.9,63.4
1905,91.1
1905.1,91.2
1905.2,143
1905.2,94.3
1905.3,65.5
1905.4,79.9
1905.5,81.6
1905.6,121.6
1905.7,98.1
1905.8,91.8
1905.8,131.2
1905.9,178.7
1906,92.5
1906.1,75.8
1906.2,52.3
1906.2,107.4
1906.3,92.2
1906.4,96.2
1906.5,105.3
1906.6,172.7
1906.7,79.6
1906.8,93.5
1906.8,29.7
1906.9,64.8
1907,108
1907.1,127.4
1907.2,180.3
1907.2,101.1
1907.3,87.6
1907.4,71.4
1907.5,67.2
1907.6,82.9
1907.7,90.5
1907.8,141.7
1907.8,109.1
1907.9,102.5
1908,78.9
1908.1,65.4
1908.2,56.6
1908.2,47.9
1908.3,96.1
1908.4,68
1908.5,80.2
1908.6,65.8
1908.7,150.9
1908.8,144.9
1908.8,53.9
1908.9,75.9
1909,65.9
1909.1,94.6
1909.2,77.6
1909.2,110.5
1909.3,53.7
1909.4,60
1909.5,37.8
1909.6,59.6
1909.7,38.5
1909.8,64.7
1909.8,97.4
1909.9,93
1910,90.2
1910.1,44
1910.2,52.5
1910.2,35.7
1910.3,14.1
1910.4,36.9
1910.5,20.5
1910.6,23.5
1910.7,19.3
1910.8,43.7
1910.8,63.9
1910.9,8.3
1911,9.6
1911.1,5.6
1911.2,15
1911.2,13
1911.3,27.6
1911.4,15.1
1911.5,3.7
1911.6,5.9
1911.7,6.7
1911.8,6.7
1911.8,4.5
1911.9,7
1912,3.7
1912.1,0.4
1912.2,0
1912.2,8.2
1912.3,7.6
1912.4,7.4
1912.5,6.9
1912.6,4.9
1912.7,0.5
1912.8,15.9
1912.8,7.6
1912.9,1.9
1913,10.6
1913.1,3.8
1913.2,4.8
1913.2,0.8
1913.3,1.6
1913.4,0
1913.5,0
1913.6,2.9
1913.7,0.4
1913.8,2
1913.8,5.2
1913.9,1.2
1914,6.3
1914.1,4.7
1914.2,4.4
1914.2,5.3
1914.3,28.9
1914.4,8.7
1914.5,19.1
1914.6,9.1
1914.7,12.9
1914.8,21.2
1914.8,13.7
1914.9,27.3
1915,37.3
1915.1,38.5
1915.2,70.4
1915.2,64.8
1915.3,68.9
1915.4,55.1
1915.5,114.7
1915.6,119.4
1915.7,116
1915.8,82.4
1915.8,89.1
1915.9,70.9
1916,57.5
1916.1,75.5
1916.2,92.4
1916.2,111.7
1916.3,119.8
1916.4,124
1916.5,112.9
1916.6,89.3
1916.7,58.6
1916.8,75.1
1916.8,84.5
1916.9,109.5
1917,88.3
1917.1,124.5
1917.2,119.9
1917.2,158
1917.3,124.6
1917.4,190.2
1917.5,191.4
1917.6,199.7
1917.7,257.7
1917.8,215.6
1917.8,120.3
1917.9,160.7
1918,215.5
1918.1,160
1918.2,108.7
1918.2,120.4
1918.3,134.1
1918.4,127.9
1918.5,99
1918.6,179.5
1918.7,169.6
1918.8,133.2
1918.8,141.7
1918.9,139
1919,98.5
1919.1,80.2
1919.2,132.5
1919.2,110.9
1919.3,86.3
1919.4,146.9
1919.5,185.3
1919.6,107.8
1919.7,115.1
1919.8,91.1
1919.8,88
1919.9,69.9
1920,58
1920.1,85.3
1920.2,89.8
1920.2,116.9
1920.3,24.7
1920.4,55.4
1920.5,64.6
1920.6,45.7
1920.7,31.9
1920.8,60.5
1920.8,82.7
1920.9,45.3
1921,49.8
1921.1,52.5
1921.2,47.1
1921.2,44.5
1921.3,54
1921.4,37
1921.5,56.2
1921.6,69.7
1921.7,38
1921.8,29.6
1921.8,30.3
1921.9,29.6
1922,33.9
1922.1,19.7
1922.2,43.9
1922.2,91.3
1922.3,18.3
1922.4,13.4
1922.5,9.8
1922.6,18.3
1922.7,10.9
1922.8,7.8
1922.8,10.4
1922.9,12.2
1923,29
1923.1,7.5
1923.2,2.5
1923.2,5.5
1923.3,10.2
1923.4,5.3
1923.5,15.3
1923.6,5.9
1923.7,0.8
1923.8,22.1
1923.8,19.5
1923.9,16.7
1924,4.6
1924.1,0.8
1924.2,8.5
1924.2,3
1924.3,18.9
1924.4,34.6
1924.5,40
1924.6,46.9
1924.7,32.1
1924.8,41.9
1924.8,42.6
1924.9,37.5
1925,27.5
1925.1,9.1
1925.2,38.6
1925.2,30
1925.3,53
1925.4,71.4
1925.5,79.1
1925.6,64.2
1925.7,63.3
1925.8,100.3
1925.8,115.3
1925.9,97.6
1926,164.4
1926.1,119.7
1926.2,116.4
1926.2,104.2
1926.3,64.2
1926.4,107
1926.5,122.4
1926.6,87.2
1926.7,102.7
1926.8,101.4
1926.8,119.3
1926.9,100.8
1927,132.4
1927.1,136
1927.2,155.1
1927.2,116.1
1927.3,155.8
1927.4,131.9
1927.5,98.5
1927.6,91.6
1927.7,89.6
1927.8,114.1
1927.8,105.2
1927.9,112.1
1928,75.3
1928.1,139.2
1928.2,122.4
1928.2,142.4
1928.3,134.3
1928.4,128.3
1928.5,152.4
1928.6,163.4
1928.7,139.6
1928.8,149.6
1928.8,102.3
1928.9,83.9
1929,98.3
1929.1,114.8
1929.2,104.7
1929.2,83.8
1929.3,87.9
1929.4,97
1929.5,119.9
1929.6,117.1
1929.7,109.6
1929.8,57.3
1929.8,90.1
1929.9,135.1
1930,179.9
1930.1,108.8
1930.2,83.1
1930.2,58.4
1930.3,63.7
1930.4,61.4
1930.5,48
1930.6,36.5
1930.7,41.5
1930.8,53.5
1930.8,57.2
1930.9,59.4
1931,43
1931.1,24.4
1931.2,71.8
1931.2,50.1
1931.3,52
1931.4,40.8
1931.5,25.5
1931.6,29
1931.7,21.6
1931.8,31.7
1931.8,16.6
1931.9,31.2
1932,29.7
1932.1,20.1
1932.2,17.6
1932.2,18.8
1932.3,18.7
1932.4,29.7
1932.5,36.9
1932.6,16
1932.7,11.3
1932.8,6.6
1932.8,14.8
1932.9,13.7
1933,18.5
1933.1,20.4
1933.2,36.9
1933.2,16.8
1933.3,4.9
1933.4,5.3
1933.5,8.7
1933.6,4.7
1933.7,0.4
1933.8,8.5
1933.8,5
1933.9,1
1934,0.4
1934.1,5.7
1934.2,12.9
1934.2,7.2
1934.3,18.8
1934.4,32.9
1934.5,11.2
1934.6,15.3
1934.7,13.9
1934.8,6.7
1934.8,9.5
1934.9,14.5
1935,25.7
1935.1,31.1
1935.2,34.1
1935.2,38.5
1935.3,20.4
1935.4,45.4
1935.5,76.2
1935.6,56.5
1935.7,50.2
1935.8,70.1
1935.8,88.7
1935.9,107
1936,102.5
1936.1,104.7
1936.2,123.9
1936.2,128.4
1936.3,124.8
1936.4,90.9
1936.5,116.7
1936.6,87.2
1936.7,145
1936.8,126.7
1936.8,148.2
1936.9,192.3
1937,205.6
1937.1,220.9
1937.2,214.1
1937.2,139.7
1937.3,182.2
1937.4,194.4
1937.5,217.1
1937.6,241.8
1937.7,229.5
1937.8,167.9
1937.8,208.2
1937.9,123.9
1938,147.9
1938.1,164
1938.2,198.6
1938.2,144.2
1938.3,168.4
1938.4,212.3
1938.5,162.6
1938.6,275.6
1938.7,192.8
1938.8,149.3
1938.8,165.3
1938.9,203.6
1939,154.7
1939.1,133.9
1939.2,129
1939.2,107.8
1939.3,181.9
1939.4,197.3
1939.5,168.3
1939.6,162.6
1939.7,176.3
1939.8,187.7
1939.8,146.9
1939.9,113.7
1940,70.2
1940.1,84.1
1940.2,99.1
1940.2,138.9
1940.3,101.1
1940.4,90.6
1940.5,139.8
1940.6,112.5
1940.7,175.9
1940.8,110.8
1940.8,91.5
1940.9,97.4
1941,113.8
1941.1,76.1
1941.2,74.3
1941.2,77.5
1941.3,54.6
1941.4,49
1941.5,99.6
1941.6,111.4
1941.7,100.1
1941.8,109.8
1941.8,77.2
1941.9,64
1942,56.2
1942.1,59.5
1942.2,87.9
1942.2,90.4
1942.3,101.2
1942.4,41.8
1942.5,18.9
1942.6,29.6
1942.7,33.7
1942.8,28.7
1942.8,32
1942.9,51.3
1943,37.6
1943.1,20.7
1943.2,48.1
1943.2,45.7
1943.3,43.5
1943.4,23.6
1943.5,12.7
1943.6,22
1943.7,32.3
1943.8,16.7
1943.8,13
1943.9,17
1944,31.4
1944.1,6.1
1944.2,0.8
1944.2,18.3
1944.3,0.4
1944.4,4.1
1944.5,8.2
1944.6,8.5
1944.7,27.9
1944.8,23.7
1944.8,28.1
1944.9,17.9
1945,47.4
1945.1,30.8
1945.2,21.2
1945.2,35.9
1945.3,53.4
1945.4,51
1945.5,60.2
1945.6,71
1945.7,43.1
1945.8,58.1
1945.8,114.5
1945.9,76.6
1946,45.7
1946.1,79.3
1946.2,143.8
1946.2,127.7
1946.3,126.1
1946.4,141.6
1946.5,122.6
1946.6,193.7
1946.7,178.7
1946.8,157.4
1946.8,170.5
1946.9,206.3
1947,202.9
1947.1,163.7
1947.2,188.9
1947.2,183.8
1947.3,212.1
1947.4,285
1947.5,232.1
1947.6,223.5
1947.7,267.4
1947.8,239.9
1947.8,231.7
1947.9,181.3
1948,164.9
1948.1,153.6
1948.2,122
1948.2,134.3
1948.3,268.5
1948.4,246.4
1948.5,237.5
1948.6,201.4
1948.7,223.7
1948.8,202.9
1948.8,192.9
1948.9,135.6
1949,195.3
1949.1,168.6
1949.2,258
1949.2,223
1949.3,208.1
1949.4,150.4
1949.5,172.4
1949.6,178.3
1949.7,175.3
1949.8,205.8
1949.8,186.3
1949.9,203.2
1950,166.6
1950.1,143.9
1950.2,134.3
1950.2,155.4
1950.3,160.6
1950.4,150.5
1950.5,118.3
1950.6,128.9
1950.7,120.6
1950.8,72.7
1950.8,87
1950.9,77.7
1951,76.7
1951.1,85
1951.2,84.8
1951.2,79.3
1951.3,131.7
1951.4,153.7
1951.5,142.4
1951.6,87.2
1951.7,86.5
1951.8,117.7
1951.8,73.3
1951.9,74.2
1952,65
1952.1,57.9
1952.2,32.4
1952.2,31.5
1952.3,41.7
1952.4,33.6
1952.5,52
1952.6,56.1
1952.7,77.8
1952.8,40.4
1952.8,34.2
1952.9,31.8
1953,48.9
1953.1,37.9
1953.2,5.9
1953.2,14.7
1953.3,39.6
1953.4,18.3
1953.5,31.5
1953.6,12.7
1953.7,33.6
1953.8,28
1953.8,12.3
1953.9,2.5
1954,3.9
1954.1,0.4
1954.2,0.8
1954.2,15.8
1954.3,2.7
1954.4,1.2
1954.5,0.4
1954.6,7.3
1954.7,12.6
1954.8,2.3
1954.8,10.5
1954.9,13.4
1955,11.3
1955.1,33.4
1955.2,29.9
1955.2,7.3
1955.3,16.4
1955.4,41.3
1955.5,45.2
1955.6,38.2
1955.7,58
1955.8,60.8
1955.8,83
1955.9,126.3
1956,108.8
1956.1,104.1
1956.2,175.6
1956.2,167.7
1956.3,156.7
1956.4,193.4
1956.5,165.1
1956.6,182.7
1956.7,240.2
1956.8,245.4
1956.8,219.9
1956.9,285
1957,272
1957.1,233.7
1957.2,184.5
1957.2,222.8
1957.3,248
1957.4,233
1957.5,284.3
1957.6,265.1
1957.7,223.7
1957.8,334
1957.8,359.4
1957.9,298.6
1958,339
1958.1,286.7
1958.2,233.6
1958.2,270
1958.3,277.6
1958.4,248.2
1958.5,242.9
1958.6,271
1958.7,283.5
1958.8,285.1
1958.8,256.9
1958.9,215.6
1959,265.7
1959.1,307.7
1959.2,202.6
1959.2,263
1959.3,231.3
1959.4,243.6
1959.5,238.9
1959.6,211.9
1959.7,282.6
1959.8,205.6
1959.8,157.7
1959.9,175.6
1960,177.1
1960.1,207.2
1960.2,149.9
1960.2,144.6
1960.3,172.7
1960.4,169.3
1960.5,156
1960.6,172.4
1960.7,190
1960.8,180.1
1960.8,117.3
1960.9,126.9
1961,121.2
1961.1,82.1
1961.2,65.4
1961.2,75.2
1961.3,86.9
1961.4,72.3
1961.5,109.5
1961.6,99.3
1961.7,79.2
1961.8,90.1
1961.8,53.7
1961.9,46.5
1962,56.9
1962.1,55.1
1962.2,71.7
1962.2,64.9
1962.3,65.9
1962.4,61.9
1962.5,59.6
1962.6,31.4
1962.7,31.5
1962.8,72.7
1962.8,56.1
1962.9,38.8
1963,33.2
1963.1,28.7
1963.2,35.2
1963.2,24.8
1963.3,41.7
1963.4,61.1
1963.5,51.2
1963.6,28.7
1963.7,47.5
1963.8,55.2
1963.8,50.1
1963.9,33.7
1964,21.6
1964.1,22.6
1964.2,25.3
1964.2,24.1
1964.3,12.9
1964.4,14.3
1964.5,13.5
1964.6,4.8
1964.7,13.8
1964.8,7
1964.8,9.2
1964.9,11.1
1965,22.1
1965.1,25.4
1965.2,20.8
1965.2,17.5
1965.3,10.2
1965.4,34.5
1965.5,23.3
1965.6,17.3
1965.7,13.3
1965.8,24.5
1965.8,29.1
1965.9,22.8
1966,24.7
1966.1,40.3
1966.2,35.3
1966.2,36.4
1966.3,69
1966.4,64.2
1966.5,67.7
1966.6,80.2
1966.7,72.6
1966.8,71.1
1966.8,81.2
1966.9,81
1967,99.8
1967.1,157
1967.2,132.6
1967.2,158.3
1967.3,98.4
1967.4,122.5
1967.5,95.4
1967.6,129.5
1967.7,151.8
1967.8,108.7
1967.8,125
1967.9,133.6
1968,179
1968.1,172.5
1968.2,158.5
1968.2,130.5
1968.3,115
1968.4,180
1968.5,156.2
1968.6,136.2
1968.7,154.8
1968.8,166
1968.8,152.5
1968.9,121.7
1969,155.5
1969.1,147.8
1969.2,170.5
1969.2,192.3
1969.3,151.1
1969.4,169.9
1969.5,150.1
1969.6,137.1
1969.7,138.8
1969.8,129.3
1969.8,135.4
1969.9,132.4
1970,138.6
1970.1,157.9
1970.2,180.8
1970.2,145.7
1970.3,155.1
1970.4,180.5
1970.5,151.3
1970.6,159.3
1970.7,131.7
1970.8,140.8
1970.8,122.6
1970.9,134.8
1971,118.2
1971.1,129.2
1971.2,111.8
1971.2,85.9
1971.3,101.6
1971.4,81.5
1971.5,70.7
1971.6,114.7
1971.7,87
1971.8,71.3
1971.8,73.4
1971.9,89.5
1972,116.5
1972.1,87
1972.2,125.3
1972.2,113.5
1972.3,89.6
1972.4,113.9
1972.5,124.7
1972.6,108.3
1972.7,108.9
1972.8,90.7
1972.8,86.9
1972.9,59.2
1973,64.3
1973.1,61.8
1973.2,60.9
1973.2,65.4
1973.3,81.8
1973.4,60.3
1973.5,56.1
1973.6,33.2
1973.7,36.6
1973.8,84.1
1973.8,43.7
1973.9,34.3
1974,33.3
1974.1,39.4
1974.2,37.3
1974.2,30.9
1974.3,57.5
1974.4,56.3
1974.5,51.5
1974.6,79.1
1974.7,47.9
1974.8,57.2
1974.8,67.2
1974.9,35.9
1975,29.6
1975.1,27.3
1975.2,16.7
1975.2,16.9
1975.3,7.7
1975.4,13.1
1975.5,16.7
1975.6,40.4
1975.7,56.7
1975.8,20.3
1975.8,13.6
1975.9,27.9
1976,11.6
1976.1,11.9
1976.2,6.4
1976.2,31.5
1976.3,27.3
1976.4,18.2
1976.5,17.9
1976.6,2.9
1976.7,24.1
1976.8,20
1976.8,29.7
1976.9,7.9
1977,22.3
1977.1,23.8
1977.2,33.3
1977.2,13
1977.3,19
1977.4,27
1977.5,54.9
1977.6,30.6
1977.7,43
1977.8,62.4
1977.8,62.1
1977.9,41.6
1978,61.4
1978.1,73.7
1978.2,132.6
1978.2,108.4
1978.3,141.2
1978.4,117.1
1978.5,134.6
1978.6,99.7
1978.7,82.4
1978.8,195.7
1978.8,177.1
1978.9,138.5
1979,173.9
1979.1,235.9
1979.2,194.7
1979.2,195.3
1979.3,143.7
1979.4,190.3
1979.5,211.7
1979.6,225.7
1979.7,201.4
1979.8,266.9
1979.8,263.6
1979.9,259.5
1980,249.6
1980.1,226.1
1980.2,219.4
1980.2,178.7
1980.3,232.2
1980.4,254.7
1980.5,222.7
1980.6,192.9
1980.7,191.7
1980.8,219.6
1980.8,233.3
1980.9,209.5
1981,246.9
1981.1,156.6
1981.2,189.9
1981.2,196.6
1981.3,225.3
1981.4,194.7
1981.5,131.6
1981.6,205.3
1981.7,242.5
1981.8,245.3
1981.8,216.2
1981.9,186
1982,195.4
1982.1,149.8
1982.2,230.9
1982.2,221.1
1982.3,170.3
1982.4,119.3
1982.5,163.7
1982.6,139.4
1982.7,161.9
1982.8,167.4
1982.8,134.3
1982.9,127.5
1983,169
1983.1,115.5
1983.2,73.1
1983.2,88.7
1983.3,109.6
1983.4,132.5
1983.5,131.5
1983.6,108.9
1983.7,96
1983.8,69.9
1983.8,72.5
1983.9,45.7
1984,45.6
1984.1,74.8
1984.2,110.2
1984.2,116.7
1984.3,90.4
1984.4,96.9
1984.5,65.1
1984.6,55.7
1984.7,35
1984.8,22.6
1984.8,12.6
1984.9,26.5
1985,21.4
1985.1,17.8
1985.2,20.7
1985.2,16.9
1985.3,20.4
1985.4,32.4
1985.5,28.3
1985.6,39.9
1985.7,10.1
1985.8,4.3
1985.8,22
1985.9,17.9
1986,15.8
1986.1,2.8
1986.2,27.9
1986.2,13.8
1986.3,22.4
1986.4,16.1
1986.5,0.6
1986.6,18.1
1986.7,9.9
1986.8,5.1
1986.8,40.1
1986.9,15.4
1987,5.8
1987.1,9.8
1987.2,3.4
1987.2,17.4
1987.3,46
1987.4,39.1
1987.5,18.8
1987.6,38.2
1987.7,47.9
1987.8,42.2
1987.8,63.4
1987.9,48.8
1988,29.1
1988.1,70.5
1988.2,45.4
1988.2,91.2
1988.3,108.8
1988.4,74.2
1988.5,124.3
1988.6,131.4
1988.7,139.4
1988.8,142.7
1988.8,156.5
1988.9,156.8
1989,231.2
1989.1,210.1
1989.2,208.7
1989.2,170.4
1989.3,166.3
1989.4,195.4
1989.5,284.5
1989.6,180.5
1989.7,232
1989.8,225.1
1989.8,212.2
1989.9,238.2
1990,211.4
1990.1,227.4
1990.2,171.8
1990.2,191.7
1990.3,189.7
1990.4,175.2
1990.5,153.3
1990.6,191.1
1990.7,252.1
1990.8,169.1
1990.8,199.4
1990.9,178.8
1991,197.1
1991.1,195.3
1991.2,240.3
1991.2,197
1991.3,197.6
1991.4,166.9
1991.5,224.7
1991.6,240.2
1991.7,240.8
1991.8,168.9
1991.8,197.1
1991.9,159.5
1992,212.6
1992.1,198.3
1992.2,230.7
1992.2,151
1992.3,142.2
1992.4,94.3
1992.5,98.5
1992.6,114.2
1992.7,91.9
1992.8,94
1992.8,133.4
1992.9,129.6
1993,122
1993.1,81.4
1993.2,127.8
1993.2,102.4
1993.3,94.4
1993.4,78.8
1993.5,69.6
1993.6,80.4
1993.7,62.5
1993.8,31.2
1993.8,71.1
1993.9,48.2
1994,68.4
1994.1,84.9
1994.2,54.9
1994.2,47.5
1994.3,27.4
1994.4,29.8
1994.5,39.7
1994.6,50.6
1994.7,34.3
1994.8,40.5
1994.8,67.1
1994.9,29.5
1995,32.2
1995.1,32.6
1995.2,45.8
1995.2,46.3
1995.3,21.6
1995.4,19.4
1995.5,22.5
1995.6,20.4
1995.7,18.2
1995.8,15.7
1995.8,30.6
1995.9,14
1996,14.9
1996.1,13.3
1996.2,7.7
1996.2,12.6
1996.3,6.8
1996.4,7.6
1996.5,16.5
1996.6,11.8
1996.7,19.7
1996.8,3
1996.8,0.7
1996.9,24.9
1997,14
1997.1,7.4
1997.2,11
1997.2,12.1
1997.3,23
1997.4,25.4
1997.5,20.8
1997.6,12.9
1997.7,35.7
1997.8,59.7
1997.8,32.8
1997.9,50.4
1998,55.5
1998.1,44.5
1998.2,50.2
1998.2,82
1998.3,70.6
1998.4,74
1998.5,90.5
1998.6,96.7
1998.7,121.1
1998.8,132
1998.8,78.5
1998.9,97.3
1999,119.2
1999.1,86
1999.2,98
1999.2,103.5
1999.3,93.6
1999.4,149.6
1999.5,207.2
1999.6,173.5
1999.7,142.3
1999.8,106.3
1999.8,168.7
1999.9,188.3
2000,116.8
2000.1,133.1
2000.2,165.7
2000.2,217.7
2000.3,191.5
2000.4,165.9
2000.5,188
2000.6,244.3
2000.7,180.5
2000.8,156
2000.8,141.6
2000.9,158.1
2001,143.3
2001.1,142.6
2001.2,121.5
2001.2,165.8
2001.3,161.7
2001.4,142.1
2001.5,202.9
2001.6,123
2001.7,161.5
2001.8,238.2
2001.8,194.1
2001.9,176.6
2002,213.4
2002.1,184.6
2002.2,170.2
2002.2,147.1
2002.3,186.9
2002.4,187.5
2002.5,128.8
2002.6,161
2002.7,175.6
2002.8,187.9
2002.8,151.2
2002.9,147.2
2003,135.3
2003.1,133.5
2003.2,75.7
2003.2,100.7
2003.3,97.9
2003.4,86.8
2003.5,118.7
2003.6,128.3
2003.7,115.4
2003.8,78.5
2003.8,97.8
2003.9,82.9
2004,72.2
2004.1,60.6
2004.2,74.6
2004.2,74.8
2004.3,59.2
2004.4,72.8
2004.5,66.5
2004.6,83.8
2004.7,69.7
2004.8,48.8
2004.8,74.2
2004.9,70.1
2005,28.9
2005.1,48.1
2005.2,43.5
2005.2,39.6
2005.3,38.7
2005.4,61.9
2005.5,56.8
2005.6,62.4
2005.7,60.5
2005.8,37.2
2005.8,13.2
2005.9,27.5
2006,59.3
2006.1,20.9
2006.2,5.7
2006.2,17.3
2006.3,50.3
2006.4,37.2
2006.5,24.5
2006.6,22.2
2006.7,20.8
2006.8,23.7
2006.8,14.9
2006.9,35.7
2007,22.3
2007.1,29.3
2007.2,18.4
2007.2,7.2
2007.3,5.4
2007.4,19.5
2007.5,21.3
2007.6,15.1
2007.7,9.8
2007.8,4
2007.8,1.5
2007.9,2.8
2008,17.3
2008.1,4.1
2008.2,2.9
2008.2,15.5
2008.3,3.6
2008.4,4.6
2008.5,5.2
2008.6,0.6
2008.7,0.3
2008.8,1.2
2008.8,4.2
2008.9,6.6
2009,1
2009.1,1.3
2009.2,1.2
2009.2,0.6
2009.3,1.2
2009.4,2.9
2009.5,6.3
2009.6,5.5
2009.7,0
2009.8,7.1
2009.8,7.7
2009.9,6.9
2010,16.3
2010.1,19.5
2010.2,28.5
2010.2,24
2010.3,10.4
2010.4,13.9
2010.5,18.8
2010.6,25.2
2010.7,29.6
2010.8,36.4
2010.8,33.6
2010.9,34.4
2011,24.5
2011.1,27.3
2011.2,48.3
2011.2,78.6
2011.3,76.1
2011.4,58.2
2011.5,56.1
2011.6,64.5
2011.7,65.8
2011.8,120.1
2011.8,125.7
2011.9,139.1
2012,109.3
2012.1,94.4
2012.2,47.8
2012.2,86.6
2012.3,85.9
2012.4,96.5
2012.5,92
2012.6,100.1
2012.7,94.8
2012.8,93.7
2012.8,76.5
2012.9,87.6
2013,56.8
2013.1,96.1
2013.2,60.9
2013.2,78.3
2013.3,107.3
2013.4,120.2
2013.5,76.7
2013.6,86.2
2013.7,91.8
2013.8,54.5
2013.8,114.4
2013.9,113.9
2014,124.2
2014.1,117
2014.2,146.1
2014.2,128.7
2014.3,112.5
2014.4,112.5
2014.5,102.9
2014.6,100.2
2014.7,106.9
2014.8,130
2014.8,90
2014.9,103.6
2015,112.9
2015.1,93
2015.2,66.7
2015.2,54.5
2015.3,75.3
2015.4,88.8
2015.5,66.5
2015.6,65.8
2015.7,64.4
2015.8,78.6
2015.8,63.6
2015.9,62.2
2016,58
2016.1,57
2016.2,56.4
2016.2,54.1
2016.3,37.9
2016.4,51.5
2016.5,20.5
2016.6,32.4
2016.7,50.2
2016.8,44.6
2016.8,33.4
2016.9,21.4
2017,18.5
2017.1,25.8
2017.2,26.1
2017.2,17.7
2017.3,32.6


==> d_ssn_smo.dat <==
1749.1,120.42
1749.2,121.37
1749.2,122.16
1749.3,122.98
1749.4,123.71
1749.5,124.4
1749.6,125.01
1749.7,125.58
1749.8,126.08
1749.8,126.5
1749.9,126.87
1750,127.17
1750.1,127.41
1750.2,127.59
1750.2,127.7
1750.3,127.76
1750.4,127.64
1750.5,126.23
1750.6,124.63
1750.7,122.65
1750.8,120.52
1750.8,118.24
1750.9,115.58
1751,112.78
1751.1,109.72
1751.2,106.61
1751.2,103.81
1751.3,100.2
1751.4,97.199
1751.5,94.253
1751.6,91.676
1751.7,89.2
1751.8,86.943
1751.8,84.917
1751.9,82.931
1752,81.113
1752.1,79.358
1752.2,77.731
1752.2,76.315
1752.3,74.919
1752.4,73.619
1752.5,72.288
1752.6,71.052
1752.7,69.835
1752.8,68.613
1752.8,67.36
1752.9,65.846
1753,64.122
1753.1,61.967
1753.2,59.47
1753.2,57.048
1753.3,54.25
1753.4,51.594
1753.5,49.011
1753.6,46.678
1753.7,44.414
1753.8,42.27
1753.8,40.234
1753.9,38.135
1754,36.07
1754.1,33.942
1754.2,31.84
1754.2,29.922
1754.3,27.851
1754.4,25.941
1754.5,24.079
1754.6,22.503
1754.7,21.115
1754.8,20.032
1754.8,19.255
1754.9,18.729
1755,18.429
1755.1,18.234
1755.2,18.052
1755.2,17.843
1755.3,17.54
1755.4,17.187
1755.5,16.764
1755.6,16.39
1755.7,16.077
1755.8,15.913
1755.8,15.904
1755.9,16.027
1756,16.293
1756.1,16.752
1756.2,17.42
1756.2,18.206
1756.3,19.196
1756.4,20.281
1756.5,21.494
1756.6,22.811
1756.7,24.289
1756.8,25.948
1756.8,27.694
1756.9,29.753
1757,31.928
1757.1,34.429
1757.2,37.16
1757.2,39.753
1757.3,42.778
1757.4,45.755
1757.5,48.804
1757.6,51.69
1757.7,54.593
1757.8,57.322
1757.8,59.793
1757.9,62.138
1758,64.233
1758.1,66.179
1758.2,67.911
1758.2,69.361
1758.3,70.786
1758.4,72.026
1758.5,73.257
1758.6,74.395
1758.7,75.563
1758.8,76.699
1758.8,77.773
1758.9,78.904
1759,80.037
1759.1,81.27
1759.2,82.579
1759.2,83.818
1759.3,85.259
1759.4,86.742
1759.5,88.36
1759.6,90.006
1759.7,91.731
1759.8,93.444
1759.8,95.044
1759.9,96.652
1760,98.182
1760.1,99.766
1760.2,101.36
1760.2,102.89
1760.3,104.57
1760.4,106.26
1760.5,108.1
1760.6,110.04
1760.7,112.2
1760.8,114.54
1760.8,116.88
1760.9,119.33
1761,121.54
1761.1,123.55
1761.2,125.12
1761.2,126.23
1761.3,127.03
1761.4,127.45
1761.5,127.68
1761.6,127.6
1761.7,127.47
1761.8,127.25
1761.8,127.09
1761.9,126.87
1762,126.45
1762.1,125.56
1762.2,124.08
1762.2,122.25
1762.3,119.6
1762.4,116.55
1762.5,113.07
1762.6,109.53
1762.7,105.93
1762.8,102.65
1762.8,99.882
1762.9,97.51
1763,95.665
1763.1,94.152
1763.2,92.847
1763.2,91.66
1763.3,90.189
1763.4,88.533
1763.5,86.536
1763.6,84.366
1763.7,81.934
1763.8,79.443
1763.8,77.088
1763.9,74.793
1764,72.807
1764.1,70.997
1764.2,69.341
1764.2,67.874
1764.3,66.174
1764.4,64.298
1764.5,62.145
1764.6,59.828
1764.7,57.264
1764.8,54.595
1764.8,51.956
1764.9,49.299
1765,46.795
1765.1,44.394
1765.2,42.211
1765.2,40.41
1765.3,38.636
1765.4,37.064
1765.5,35.513
1765.6,34.042
1765.7,32.522
1765.8,30.986
1765.8,29.521
1765.9,28.113
1766,26.949
1766.1,26.064
1766.2,25.585
1766.2,25.435
1766.3,25.645
1766.4,26.17
1766.5,26.911
1766.6,27.944
1766.7,29.198
1766.8,30.806
1766.8,32.625
1766.9,34.823
1767,37.227
1767.1,40.042
1767.2,43.184
1767.2,46.286
1767.3,50.056
1767.4,54.004
1767.5,58.286
1767.6,62.554
1767.7,67.012
1767.8,71.467
1767.8,75.734
1767.9,80.074
1768,84.155
1768.1,88.215
1768.2,92.125
1768.2,95.677
1768.3,99.38
1768.4,102.67
1768.5,106.19
1768.6,109.79
1768.7,113.52
1768.8,117.25
1768.8,120.81
1768.9,124.38
1769,127.64
1769.1,130.7
1769.2,133.43
1769.2,135.63
1769.3,137.88
1769.4,139.95
1769.5,142.05
1769.6,143.76
1769.7,145.92
1769.8,147.86
1769.8,149.93
1769.9,152
1770,153.89
1770.1,155.75
1770.2,157.43
1770.2,158.73
1770.3,159.85
1770.4,160.74
1770.5,161.44
1770.6,161.95
1770.7,162.47
1770.8,162.83
1770.8,162.98
1770.9,162.89
1771,162.56
1771.1,161.99
1771.2,161.15
1771.2,160.22
1771.3,158.99
1771.4,157.6
1771.5,156.12
1771.6,155.51
1771.7,153.7
1771.8,151.64
1771.8,150.41
1771.9,147.93
1772,145.28
1772.1,142.26
1772.2,138.91
1772.2,135.41
1772.3,131.23
1772.4,126.82
1772.5,122.03
1772.6,117.26
1772.7,112.43
1772.8,107.39
1772.8,102.42
1772.9,97.383
1773,92.651
1773.1,88.016
1773.2,83.732
1773.2,80.37
1773.3,77.06
1773.4,74.216
1773.5,71.447
1773.6,68.753
1773.7,65.717
1773.8,62.827
1773.8,59.904
1773.9,56.838
1774,53.898
1774.1,50.994
1774.2,48.312
1774.2,46.119
1774.3,43.871
1774.4,41.793
1774.5,39.715
1774.6,37.623
1774.7,35.343
1774.8,32.853
1774.8,30.276
1774.9,27.519
1775,24.865
1775.1,22.368
1775.2,20.32
1775.2,18.883
1775.3,17.764
1775.4,17.097
1775.5,16.703
1775.6,16.674
1775.7,16.92
1775.8,17.496
1775.8,18.388
1775.9,19.617
1776,21.133
1776.1,23.069
1776.2,25.448
1776.2,28.109
1776.3,31.625
1776.4,35.804
1776.5,40.788
1776.6,48.089
1776.7,56.114
1776.8,62.709
1776.8,69.519
1776.9,76.946
1777,85.116
1777.1,92.881
1777.2,101.01
1777.2,108.49
1777.3,117.05
1777.4,125.57
1777.5,134.48
1777.6,142.92
1777.7,151.19
1777.8,158.6
1777.8,164.75
1777.9,170.26
1778,174.92
1778.1,179.2
1778.2,183.08
1778.2,186.51
1778.3,189.92
1778.4,192.92
1778.5,195.68
1778.6,197.98
1778.7,200.32
1778.8,202.34
1778.8,204.01
1778.9,205.45
1779,206.29
1779.1,206.5
1779.2,206.02
1779.2,205.09
1779.3,203.5
1779.4,201.44
1779.5,198.93
1779.6,196.52
1779.7,193.06
1779.8,189.36
1779.8,185.69
1779.9,182.17
1780,178.34
1780.1,174.25
1780.2,170.31
1780.2,166.09
1780.3,161.41
1780.4,156.88
1780.5,152.3
1780.6,148.05
1780.7,143.81
1780.8,139.7
1780.8,135.78
1780.9,131.8
1781,127.93
1781.1,123.92
1781.2,119.91
1781.2,116.3
1781.3,112.36
1781.4,108.63
1781.5,104.87
1781.6,101.39
1781.7,97.928
1781.8,94.596
1781.8,91.445
1781.9,88.249
1782,85.207
1782.1,82.068
1782.2,78.904
1782.2,76.029
1782.3,72.918
1782.4,70.049
1782.5,67.207
1782.6,64.616
1782.7,62.05
1782.8,59.598
1782.8,57.281
1782.9,54.911
1783,52.597
1783.1,50.156
1783.2,47.684
1783.2,45.449
1783.3,42.969
1783.4,40.584
1783.5,38.159
1783.6,35.895
1783.7,33.669
1783.8,31.587
1783.8,29.709
1783.9,27.87
1784,26.184
1784.1,24.542
1784.2,23.038
1784.2,21.764
1784.3,20.679
1784.4,19.979
1784.5,19.57
1784.6,19.609
1784.7,20.058
1784.8,20.994
1784.8,22.239
1784.9,23.938
1785,25.836
1785.1,28.128
1785.2,30.811
1785.2,33.532
1785.3,37.055
1785.4,40.997
1785.5,45.555
1785.6,50.599
1785.7,56.31
1785.8,62.681
1785.8,69.322
1785.9,76.649
1786,84.047
1786.1,91.952
1786.2,100
1786.2,107.3
1786.3,115.37
1786.4,123.07
1786.5,130.93
1786.6,138.48
1786.7,145.88
1786.8,153.62
1786.8,161.06
1786.9,168.49
1787,175.31
1787.1,181.83
1787.2,187.81
1787.2,192.63
1787.3,197.37
1787.4,201.41
1787.5,205.09
1787.6,208.29
1787.7,211.16
1787.8,213.82
1787.8,216.06
1787.9,217.9
1788,219.28
1788.1,220.33
1788.2,221.1
1788.2,221.46
1788.3,221.57
1788.4,221.31
1788.5,220.67
1788.6,219.7
1788.7,218.28
1788.8,216.61
1788.8,214.77
1788.9,212.63
1789,210.42
1789.1,208.04
1789.2,205.54
1789.2,203.1
1789.3,200.22
1789.4,197.47
1789.5,194.07
1789.6,190.58
1789.7,186.85
1789.8,183.05
1789.8,179.38
1789.9,175.6
1790,171.94
1790.1,168.17
1790.2,164.41
1790.2,161.05
1790.3,157.34
1790.4,153.78
1790.5,150.13
1790.6,146.66
1790.7,143.12
1790.8,139.69
1790.8,136.45
1790.9,133.21
1791,130.21
1791.1,127.31
1791.2,124.66
1791.2,122.46
1791.3,120.25
1791.4,118.31
1791.5,116.43
1791.6,114.75
1791.7,113.11
1791.8,111.55
1791.8,110.11
1791.9,108.66
1792,107.34
1792.1,106.05
1792.2,104.82
1792.2,103.72
1792.3,102.57
1792.4,101.47
1792.5,100.32
1792.6,99.163
1792.7,97.88
1792.8,96.461
1792.8,94.989
1792.9,93.362
1793,91.749
1793.1,90.046
1793.2,88.32
1793.2,86.772
1793.3,85.086
1793.4,83.51
1793.5,81.941
1793.6,80.449
1793.7,78.87
1793.8,77.217
1793.8,75.557
1793.9,73.804
1794,72.11
1794.1,70.361
1794.2,68.589
1794.2,66.973
1794.3,65.153
1794.4,63.349
1794.5,61.482
1794.6,59.639
1794.7,57.737
1794.8,55.806
1794.8,53.934
1794.9,51.993
1795,50.123
1795.1,48.238
1795.2,46.444
1795.2,44.89
1795.3,43.234
1795.4,41.706
1795.5,40.159
1795.6,38.758
1795.7,37.384
1795.8,36.133
1795.8,34.981
1795.9,33.805
1796,32.656
1796.1,31.44
1796.2,30.214
1796.2,29.094
1796.3,27.912
1796.4,26.769
1796.5,25.598
1796.6,24.428
1796.7,23.207
1796.8,21.962
1796.8,20.722
1796.9,19.411
1797,18.122
1797.1,16.814
1797.2,15.57
1797.2,14.479
1797.3,13.366
1797.4,12.382
1797.5,11.444
1797.6,10.638
1797.7,9.8883
1797.8,9.2395
1797.8,8.7115
1797.9,8.2815
1798,7.9757
1798.1,7.8063
1798.2,7.7823
1798.2,7.8484
1798.3,8.0312
1798.4,8.2773
1798.5,8.5184
1798.6,8.7347
1798.7,8.9049
1798.8,9.0341
1798.8,9.1273
1798.9,9.212
1799,9.3211
1799.1,9.4853
1799.2,9.7023
1799.2,9.9512
1799.3,10.295
1799.4,10.723
1799.5,11.271
1799.6,11.874
1799.7,12.504
1799.8,13.129
1799.8,13.738
1799.9,14.428
1800,15.201
1800.1,16.199
1800.2,17.451
1800.2,18.759
1800.3,20.46
1800.4,22.339
1800.5,24.464
1800.6,26.713
1800.7,29.134
1800.8,31.631
1800.8,34.08
1800.9,36.633
1801,39.127
1801.1,41.731
1801.2,44.347
1801.2,46.705
1801.3,49.286
1801.4,51.731
1801.5,54.205
1801.6,56.513
1801.7,58.806
1801.8,60.947
1801.8,62.88
1801.9,64.699
1802,66.29
1802.1,67.725
1802.2,68.955
1802.2,69.936
1802.3,70.834
1802.4,71.502
1802.5,72.035
1802.6,72.353
1802.7,72.596
1802.8,72.751
1802.8,72.887
1802.9,73.016
1803,73.134
1803.1,73.268
1803.2,73.437
1803.2,73.586
1803.3,73.712
1803.4,73.749
1803.5,73.68
1803.6,73.554
1803.7,73.443
1803.8,73.447
1803.8,73.64
1803.9,74.058
1804,74.669
1804.1,75.465
1804.2,76.327
1804.2,77.101
1804.3,77.816
1804.4,78.293
1804.5,78.546
1804.6,78.507
1804.7,78.245
1804.8,77.795
1804.8,77.271
1804.9,76.652
1805,76.049
1805.1,75.413
1805.2,74.74
1805.2,74.114
1805.3,73.243
1805.4,72.189
1805.5,70.896
1805.6,69.347
1805.7,67.504
1805.8,65.425
1805.8,63.293
1805.9,61.043
1806,58.878
1806.1,56.703
1806.2,54.59
1806.2,52.716
1806.3,50.648
1806.4,48.62
1806.5,46.494
1806.6,44.385
1806.7,42.165
1806.8,39.911
1806.8,37.708
1806.9,35.418
1807,33.201
1807.1,30.915
1807.2,28.669
1807.2,26.723
1807.3,24.699
1807.4,22.898
1807.5,21.172
1807.6,19.691
1807.7,18.296
1807.8,17.094
1807.8,16.126
1807.9,15.266
1808,14.589
1808.1,14.031
1808.2,13.569
1808.2,13.163
1808.3,12.766
1808.4,12.405
1808.5,12.061
1808.6,11.764
1808.7,11.49
1808.8,11.212
1808.8,10.947
1808.9,10.608
1809,10.236
1809.1,9.7432
1809.2,9.1368
1809.2,8.5151
1809.3,7.7267
1809.4,6.9126
1809.5,6.0508
1809.6,5.2439
1809.7,4.4476
1809.8,3.717
1809.8,3.0543
1809.9,2.4253
1810,1.8769
1810.1,1.3987
1810.2,1.0123
1810.2,0.72833
1810.3,0.49745
1810.4,0.3489
1810.5,0.2542
1810.6,0.22895
1810.7,0.26345
1810.8,0.36955
1810.8,0.51906
1810.9,0.71909
1811,0.94753
1811.1,1.2143
1811.2,1.4925
1811.2,1.7355
1811.3,1.9874
1811.4,2.2126
1811.5,2.4505
1811.6,2.703
1811.7,2.998
1811.8,3.3368
1811.8,3.7138
1811.9,4.1396
1812,4.5795
1812.1,5.0523
1812.2,5.5458
1812.2,6.0164
1812.3,6.5325
1812.4,7.0583
1812.5,7.6239
1812.6,8.2249
1812.7,8.92
1812.8,9.7297
1812.8,10.604
1812.9,11.634
1813,12.689
1813.1,13.827
1813.2,14.977
1813.2,15.99
1813.3,17.065
1813.4,18.035
1813.5,18.946
1813.6,19.698
1813.7,20.388
1813.8,20.984
1813.8,21.535
1813.9,22.114
1814,22.731
1814.1,23.429
1814.2,24.21
1814.2,24.957
1814.3,25.827
1814.4,26.744
1814.5,27.78
1814.6,28.951
1814.7,30.277
1814.8,31.793
1814.8,33.388
1814.9,35.175
1815,37.032
1815.1,39.148
1815.2,41.485
1815.2,43.755
1815.3,46.391
1815.4,48.95
1815.5,51.487
1815.6,53.766
1815.7,56.014
1815.8,58.084
1815.8,59.866
1815.9,60.859
1816,62.304
1816.1,63.605
1816.2,64.685
1816.2,65.426
1816.3,66.027
1816.4,66.446
1816.5,66.74
1816.6,66.904
1816.7,66.878
1816.8,66.722
1816.8,66.467
1816.9,66.042
1817,65.447
1817.1,64.636
1817.2,63.666
1817.2,62.724
1817.3,61.686
1817.4,60.719
1817.5,59.773
1817.6,58.93
1817.7,58.122
1817.8,57.324
1817.8,56.538
1817.9,55.69
1818,54.815
1818.1,53.858
1818.2,52.859
1818.2,51.908
1818.3,50.838
1818.4,49.827
1818.5,48.843
1818.6,47.955
1818.7,46.958
1818.8,46.186
1818.8,45.564
1818.9,45.019
1819,44.516
1819.1,43.944
1819.2,43.287
1819.2,42.625
1819.3,41.829
1819.4,41.029
1819.5,40.202
1819.6,39.45
1819.7,38.714
1819.8,37.986
1819.8,37.238
1819.9,36.437
1820,35.602
1820.1,34.634
1820.2,33.54
1820.2,32.417
1820.3,31.07
1820.4,29.625
1820.5,28.019
1820.6,26.377
1820.7,24.682
1820.8,23.044
1820.8,21.515
1820.9,19.987
1821,18.534
1821.1,17.116
1821.2,15.838
1821.2,14.772
1821.3,13.734
1821.4,12.853
1821.5,12.021
1821.6,11.325
1821.7,10.672
1821.8,10.106
1821.8,9.5908
1821.9,9.0902
1822,8.6139
1822.1,8.1113
1822.2,7.6116
1822.2,7.1872
1822.3,6.7469
1822.4,6.3386
1822.5,5.9203
1822.6,5.4917
1822.7,5.0319
1822.8,4.5477
1822.8,4.1004
1822.9,3.718
1823,3.4585
1823.1,3.337
1823.2,3.377
1823.2,3.5068
1823.3,3.7416
1823.4,4.0482
1823.5,4.3976
1823.6,4.8203
1823.7,5.3357
1823.8,5.9317
1823.8,6.5543
1823.9,7.2169
1824,7.8819
1824.1,8.6189
1824.2,9.4096
1824.2,10.199
1824.3,11.088
1824.4,12.011
1824.5,13.034
1824.6,14.07
1824.7,15.144
1824.8,16.194
1824.8,17.164
1824.9,18.139
1825,19.046
1825.1,20.022
1825.2,21.099
1825.2,22.187
1825.3,23.6
1825.4,25.175
1825.5,26.98
1825.6,28.894
1825.7,30.999
1825.8,33.241
1825.8,35.508
1825.9,37.946
1826,40.38
1826.1,42.974
1826.2,45.599
1826.2,47.966
1826.3,50.628
1826.4,53.243
1826.5,55.967
1826.6,58.614
1826.7,61.343
1826.8,64.038
1826.8,66.597
1826.9,69.152
1827,71.526
1827.1,73.823
1827.2,75.614
1827.2,77.555
1827.3,79.589
1827.4,81.449
1827.5,83.254
1827.6,84.877
1827.7,86.376
1827.8,87.69
1827.8,88.76
1827.9,89.627
1828,90.285
1828.1,90.84
1828.2,91.362
1828.2,91.89
1828.3,92.575
1828.4,93.382
1828.5,94.339
1828.6,95.337
1828.7,96.411
1828.8,97.426
1828.8,98.306
1828.9,99.067
1829,99.701
1829.1,100.26
1829.2,100.75
1829.2,101.14
1829.3,101.54
1829.4,101.92
1829.5,102.31
1829.6,102.72
1829.7,103.18
1829.8,103.68
1829.8,103.76
1829.9,104.06
1830,104.68
1830.1,104.64
1830.2,104.25
1830.2,103.58
1830.3,102.49
1830.4,101.17
1830.5,99.618
1830.6,98.032
1830.7,96.376
1830.8,94.715
1830.8,93.094
1830.9,91.419
1831,89.783
1831.1,88.01
1831.2,86.108
1831.2,84.28
1831.3,82.14
1831.4,79.937
1831.5,77.526
1831.6,75.08
1831.7,72.428
1831.8,69.647
1831.8,66.851
1831.9,63.854
1832,60.924
1832.1,57.93
1832.2,55.016
1832.2,52.351
1832.3,49.545
1832.4,46.839
1832.5,44.043
1832.6,41.345
1832.7,38.412
1832.8,35.543
1832.8,32.799
1832.9,30.117
1833,27.666
1833.1,25.354
1833.2,23.294
1833.2,21.583
1833.3,19.967
1833.4,18.657
1833.5,17.504
1833.6,16.604
1833.7,15.862
1833.8,15.398
1833.8,15.21
1833.9,15.29
1834,15.619
1834.1,16.3
1834.2,17.411
1834.2,18.746
1834.3,20.664
1834.4,22.971
1834.5,25.739
1834.6,28.893
1834.7,32.533
1834.8,36.774
1834.8,41.383
1834.9,46.729
1835,53.711
1835.1,59.981
1835.2,66.585
1835.2,72.876
1835.3,80.126
1835.4,87.343
1835.5,94.877
1835.6,102.17
1835.7,109.51
1835.8,116.84
1835.8,123.97
1835.9,131.31
1836,137.84
1836.1,144.75
1836.2,151.37
1836.2,157.33
1836.3,163.22
1836.4,168.32
1836.5,172.86
1836.6,176.53
1836.7,179.95
1836.8,182.8
1836.8,185.11
1836.9,187.27
1837,189.03
1837.1,190.47
1837.2,191.47
1837.2,192.12
1837.3,192.37
1837.4,192.19
1837.5,191.56
1837.6,190.5
1837.7,189.29
1837.8,187.83
1837.8,186.27
1837.9,184.64
1838,182.71
1838.1,180.27
1838.2,176.92
1838.2,174.24
1838.3,171.01
1838.4,167.74
1838.5,164.35
1838.6,161.13
1838.7,157.71
1838.8,154.27
1838.8,151.2
1838.9,148.2
1839,145.43
1839.1,142.11
1839.2,139.63
1839.2,137.55
1839.3,135.32
1839.4,133.19
1839.5,130.98
1839.6,128.86
1839.7,126.72
1839.8,124.63
1839.8,122.63
1839.9,120.52
1840,118.39
1840.1,116.05
1840.2,113.61
1840.2,111.24
1840.3,108.61
1840.4,105.96
1840.5,103.09
1840.6,100.16
1840.7,96.95
1840.8,93.653
1840.8,90.426
1840.9,87.083
1841,83.854
1841.1,80.519
1841.2,77.067
1841.2,74.043
1841.3,70.758
1841.4,67.672
1841.5,64.571
1841.6,61.69
1841.7,58.828
1841.8,56.171
1841.8,53.791
1841.9,51.565
1842,49.595
1842.1,47.692
1842.2,45.815
1842.2,44.093
1842.3,42.142
1842.4,40.221
1842.5,38.241
1842.6,36.395
1842.7,34.578
1842.8,32.903
1842.8,31.417
1842.9,30.015
1843,28.786
1843.1,27.632
1843.2,26.586
1843.2,25.707
1843.3,24.791
1843.4,23.969
1843.5,23.181
1843.6,22.555
1843.7,22.016
1843.8,21.647
1843.8,21.479
1843.9,21.5
1844,21.808
1844.1,22.474
1844.2,23.509
1844.2,24.758
1844.3,26.409
1844.4,28.261
1844.5,30.302
1844.6,32.406
1844.7,34.613
1844.8,36.845
1844.8,39.009
1844.9,41.273
1845,43.504
1845.1,45.924
1845.2,48.541
1845.2,51.088
1845.3,54.14
1845.4,57.405
1845.5,60.613
1845.6,63.727
1845.7,66.875
1845.8,69.909
1845.8,72.712
1845.9,75.436
1846,77.959
1846.1,80.478
1846.2,82.953
1846.2,85.23
1846.3,88.011
1846.4,90.812
1846.5,93.655
1846.6,96.545
1846.7,99.661
1846.8,102.97
1846.8,106.4
1846.9,110.16
1847,113.99
1847.1,118.07
1847.2,122.21
1847.2,125.94
1847.3,130.02
1847.4,134.15
1847.5,138.18
1847.6,141.84
1847.7,145.6
1847.8,149.3
1847.8,152.76
1847.9,156.11
1848,159
1848.1,161.81
1848.2,164.32
1848.2,166.47
1848.3,168.56
1848.4,170.6
1848.5,174.23
1848.6,175.73
1848.7,176.63
1848.8,177.1
1848.8,177.12
1848.9,176.58
1849,175.76
1849.1,174.55
1849.2,173.15
1849.2,171.81
1849.3,170.24
1849.4,168.98
1849.5,167.57
1849.6,165.6
1849.7,163.36
1849.8,160.89
1849.8,158.4
1849.9,155.83
1850,153.4
1850.1,150.96
1850.2,148.61
1850.2,146.53
1850.3,144.31
1850.4,142.21
1850.5,140.11
1850.6,138.13
1850.7,136.06
1850.8,133.99
1850.8,131.95
1850.9,129.89
1851,127.99
1851.1,126.19
1851.2,124.59
1851.2,123.34
1851.3,122.13
1851.4,121.04
1851.5,119.9
1851.6,118.74
1851.7,117.4
1851.8,115.96
1851.8,114.48
1851.9,112.88
1852,111.29
1852.1,109.61
1852.2,107.92
1852.2,106.27
1852.3,104.47
1852.4,102.73
1852.5,100.89
1852.6,99.154
1852.7,97.055
1852.8,94.855
1852.8,92.607
1852.9,90.163
1853,87.666
1853.1,84.984
1853.2,82.231
1853.2,79.749
1853.3,77.053
1853.4,74.501
1853.5,71.928
1853.6,69.44
1853.7,66.876
1853.8,64.272
1853.8,61.747
1853.9,59.149
1854,56.658
1854.1,54.135
1854.2,51.643
1854.2,49.359
1854.3,46.784
1854.4,44.246
1854.5,41.58
1854.6,39.021
1854.7,36.431
1854.8,33.964
1854.8,31.72
1854.9,29.56
1855,27.604
1855.1,25.679
1855.2,23.821
1855.2,22.171
1855.3,20.367
1855.4,18.667
1855.5,16.964
1855.6,15.434
1855.7,13.942
1855.8,12.596
1855.8,11.462
1855.9,10.452
1856,9.6947
1856.1,9.1768
1856.2,8.9329
1856.2,8.9326
1856.3,9.2327
1856.4,9.812
1856.5,10.65
1856.6,11.767
1856.7,13.209
1856.8,14.999
1856.8,16.997
1856.9,19.422
1857,22.001
1857.1,24.976
1857.2,28.223
1857.2,31.257
1857.3,34.806
1857.4,38.395
1857.5,42.238
1857.6,46.172
1857.7,50.444
1857.8,54.964
1857.8,59.54
1857.9,64.495
1858,69.511
1858.1,74.945
1858.2,80.612
1858.2,85.853
1858.3,91.761
1858.4,97.516
1858.5,103.44
1858.6,109.21
1858.7,115.19
1858.8,121.22
1858.8,126.99
1858.9,132.8
1859,138.19
1859.1,143.47
1859.2,148.41
1859.2,152.64
1859.3,157.05
1859.4,161.03
1859.5,164.91
1859.6,168.23
1859.7,171.25
1859.8,173.75
1859.8,175.74
1859.9,177.46
1860,178.76
1860.1,179.72
1860.2,180.32
1860.2,180.61
1860.3,180.6
1860.4,180.3
1860.5,179.77
1860.6,178.98
1860.7,177.93
1860.8,176.61
1860.8,175.19
1860.9,173.5
1861,171.73
1861.1,169.61
1861.2,167.09
1861.2,164.53
1861.3,161.28
1861.4,157.94
1861.5,154.45
1861.6,151.16
1861.7,147.88
1861.8,144.72
1861.8,141.67
1861.9,138.47
1862,135.31
1862.1,132.01
1862.2,128.74
1862.2,125.82
1862.3,122.64
1862.4,119.63
1862.5,116.61
1862.6,113.82
1862.7,111.04
1862.8,108.36
1862.8,105.87
1862.9,103.41
1863,101.17
1863.1,98.973
1863.2,96.906
1863.2,95.149
1863.3,93.367
1863.4,91.844
1863.5,90.444
1863.6,89.327
1863.7,88.307
1863.8,87.482
1863.8,86.798
1863.9,86.141
1864,85.534
1864.1,84.898
1864.2,84.218
1864.2,83.558
1864.3,82.845
1864.4,82.15
1864.5,81.468
1864.6,80.724
1864.7,79.824
1864.8,78.68
1864.8,77.344
1864.9,75.654
1865,73.849
1865.1,71.784
1865.2,69.569
1865.2,67.493
1865.3,65.135
1865.4,62.809
1865.5,60.343
1865.6,57.882
1865.7,55.277
1865.8,52.647
1865.8,50.083
1865.9,47.373
1866,44.671
1866.1,41.822
1866.2,38.997
1866.2,36.512
1866.3,33.85
1866.4,31.385
1866.5,28.944
1866.6,26.714
1866.7,24.551
1866.8,22.606
1866.8,20.942
1866.9,19.479
1867,18.297
1867.1,17.393
1867.2,16.887
1867.2,16.754
1867.3,17.012
1867.4,17.692
1867.5,18.7
1867.6,20.097
1867.7,21.868
1867.8,24.111
1867.8,26.773
1867.9,29.945
1868,33.462
1868.1,37.507
1868.2,41.843
1868.2,46.034
1868.3,50.67
1868.4,55.263
1868.5,60.073
1868.6,64.763
1868.7,69.59
1868.8,74.378
1868.8,79.042
1868.9,83.907
1869,88.888
1869.1,94.101
1869.2,99.462
1869.2,104.41
1869.3,110.02
1869.4,115.61
1869.5,121.51
1869.6,127.39
1869.7,133.54
1869.8,139.67
1869.8,145.39
1869.9,150.89
1870,156
1870.1,161
1870.2,165.51
1870.2,169.06
1870.3,172.46
1870.4,175.27
1870.5,177.72
1870.6,179.69
1870.7,181.41
1870.8,182.92
1870.8,184.23
1870.9,185.72
1871,187.29
1871.1,188.91
1871.2,190.22
1871.2,190.94
1871.3,190.89
1871.4,190.02
1871.5,188.35
1871.6,186.24
1871.7,183.85
1871.8,181.48
1871.8,178.71
1871.9,175.9
1872,173.98
1872.1,172.12
1872.2,170.39
1872.2,168.86
1872.3,167.21
1872.4,165.51
1872.5,163.55
1872.6,161.39
1872.7,158.69
1872.8,156.91
1872.8,153.71
1872.9,149.97
1873,146.22
1873.1,142.13
1873.2,137.85
1873.2,133.88
1873.3,129.3
1873.4,124.76
1873.5,119.96
1873.6,115.23
1873.7,110.29
1873.8,105.42
1873.8,100.77
1873.9,96.056
1874,91.604
1874.1,87.227
1874.2,83.106
1874.2,79.568
1874.3,75.883
1874.4,72.513
1874.5,69.17
1874.6,65.993
1874.7,62.713
1874.8,59.422
1874.8,56.253
1874.9,53.016
1875,49.925
1875.1,46.806
1875.2,43.814
1875.2,41.232
1875.3,38.539
1875.4,36.124
1875.5,33.771
1875.6,31.669
1875.7,29.645
1875.8,27.837
1875.8,26.287
1875.9,24.854
1876,23.646
1876.1,22.587
1876.2,21.732
1876.2,21.083
1876.3,20.591
1876.4,20.279
1876.5,20.067
1876.6,19.975
1876.7,19.917
1876.8,19.864
1876.8,19.785
1876.9,19.643
1877,19.445
1877.1,19.187
1877.2,18.889
1877.2,18.62
1877.3,18.276
1877.4,17.896
1877.5,17.464
1877.6,16.934
1877.7,16.288
1877.8,15.517
1877.8,14.703
1877.9,13.799
1878,12.87
1878.1,11.866
1878.2,10.856
1878.2,9.9549
1878.3,9.0194
1878.4,8.2183
1878.5,7.4991
1878.6,6.974
1878.7,6.5844
1878.8,6.3982
1878.8,6.3657
1878.9,6.5177
1879,6.8677
1879.1,7.4873
1879.2,8.3541
1879.2,9.3072
1879.3,10.566
1879.4,12.008
1879.5,13.691
1879.6,15.589
1879.7,17.77
1879.8,20.219
1879.8,22.79
1879.9,25.559
1880,28.366
1880.1,31.405
1880.2,34.568
1880.2,37.601
1880.3,40.929
1880.4,44.241
1880.5,47.743
1880.6,51.202
1880.7,54.813
1880.8,58.411
1880.8,61.815
1880.9,65.163
1881,68.251
1881.1,71.27
1881.2,74.149
1881.2,76.683
1881.3,79.314
1881.4,81.634
1881.5,83.767
1881.6,85.462
1881.7,86.951
1881.8,88.175
1881.8,89.213
1881.9,90.144
1882,90.922
1882.1,91.521
1882.2,91.922
1882.2,92.171
1882.3,92.392
1882.4,92.685
1882.5,93.08
1882.6,93.572
1882.7,94.164
1882.8,94.965
1882.8,95.938
1882.9,97.174
1883,98.573
1883.1,100.28
1883.2,102.2
1883.2,104.01
1883.3,105.96
1883.4,107.68
1883.5,109.22
1883.6,110.38
1883.7,111.34
1883.8,111.96
1883.8,112.19
1883.9,112.21
1884,111.99
1884.1,111.47
1884.2,110.66
1884.2,109.73
1884.3,108.36
1884.4,106.72
1884.5,104.85
1884.6,102.92
1884.7,100.85
1884.8,98.62
1884.8,96.23
1884.9,93.505
1885,90.634
1885.1,87.59
1885.2,84.639
1885.2,82.116
1885.3,79.538
1885.4,77.259
1885.5,75.087
1885.6,73.083
1885.7,71.039
1885.8,68.862
1885.8,66.589
1885.9,64.017
1886,61.301
1886.1,58.197
1886.2,54.825
1886.2,51.657
1886.3,48.165
1886.4,44.982
1886.5,41.977
1886.6,39.427
1886.7,37.065
1886.8,34.977
1886.8,33.12
1886.9,31.348
1887,29.709
1887.1,28.077
1887.2,26.492
1887.2,25.081
1887.3,23.59
1887.4,22.28
1887.5,21.063
1887.6,20.083
1887.7,19.245
1887.8,18.565
1887.8,18.001
1887.9,17.475
1888,16.96
1888.1,16.387
1888.2,15.756
1888.2,15.115
1888.3,14.385
1888.4,13.668
1888.5,12.945
1888.6,12.336
1888.7,11.802
1888.8,11.389
1888.8,11.061
1888.9,10.799
1889,10.564
1889.1,10.333
1889.2,10.116
1889.2,9.9418
1889.3,9.7725
1889.4,9.6242
1889.5,9.5058
1889.6,9.4481
1889.7,9.4718
1889.8,9.5907
1889.8,9.7731
1889.9,10.027
1890,10.342
1890.1,10.761
1890.2,11.295
1890.2,11.896
1890.3,12.801
1890.4,14
1890.5,15.556
1890.6,17.527
1890.7,19.951
1890.8,22.873
1890.8,26.005
1890.9,29.545
1891,33.21
1891.1,37.241
1891.2,41.488
1891.2,45.483
1891.3,50.109
1891.4,54.791
1891.5,59.79
1891.6,64.765
1891.7,69.923
1891.8,75.005
1891.8,79.76
1891.9,84.513
1892,88.873
1892.1,93.049
1892.2,96.891
1892.2,100.29
1892.3,103.04
1892.4,106.3
1892.5,109.48
1892.6,112.39
1892.7,115.17
1892.8,117.79
1892.8,120.2
1892.9,122.46
1893,124.39
1893.1,126.1
1893.2,127.57
1893.2,128.7
1893.3,129.84
1893.4,130.87
1893.5,131.84
1893.6,132.62
1893.7,133.16
1893.8,133.42
1893.8,133.43
1893.9,133.08
1894,132.47
1894.1,131.66
1894.2,130.71
1894.2,129.7
1894.3,128.48
1894.4,127.19
1894.5,125.73
1894.6,124.24
1894.7,122.63
1894.8,121.01
1894.8,119.39
1894.9,117.64
1895,115.85
1895.1,113.8
1895.2,111.68
1895.2,109.69
1895.3,107.47
1895.4,105.29
1895.5,103.03
1895.6,100.84
1895.7,98.606
1895.8,96.385
1895.8,94.227
1895.9,92.005
1896,89.806
1896.1,87.452
1896.2,85.003
1896.2,82.6
1896.3,79.898
1896.4,77.185
1896.5,74.321
1896.6,71.565
1896.7,68.76
1896.8,66.001
1896.8,63.399
1896.9,60.866
1897,58.626
1897.1,56.601
1897.2,54.856
1897.2,53.42
1897.3,52.016
1897.4,50.748
1897.5,49.48
1897.6,48.346
1897.7,47.247
1897.8,46.311
1897.8,45.526
1897.9,44.805
1898,44.14
1898.1,43.501
1898.2,42.884
1898.2,42.352
1898.3,41.765
1898.4,41.135
1898.5,40.398
1898.6,39.495
1898.7,38.417
1898.8,37.145
1898.8,35.813
1898.9,34.367
1899,32.938
1899.1,31.441
1899.2,29.951
1899.2,28.648
1899.3,27.304
1899.4,26.097
1899.5,24.89
1899.6,23.764
1899.7,22.598
1899.8,21.502
1899.8,20.486
1899.9,19.51
1900,18.65
1900.1,17.838
1900.2,17.062
1900.2,16.387
1900.3,15.655
1900.4,14.968
1900.5,14.287
1900.6,13.634
1900.7,12.968
1900.8,12.288
1900.8,11.618
1900.9,10.895
1901,10.164
1901.1,9.41
1901.2,8.6827
1901.2,8.0416
1901.3,7.3909
1901.4,6.8361
1901.5,6.332
1901.6,5.963
1901.7,5.7043
1901.8,5.6054
1901.8,5.6246
1901.9,5.7585
1902,5.9994
1902.1,6.3903
1902.2,6.9385
1902.2,7.5322
1902.3,8.3308
1902.4,9.2684
1902.5,10.382
1902.6,11.648
1902.7,13.102
1902.8,14.801
1902.8,16.656
1902.9,18.798
1903,21.035
1903.1,23.522
1903.2,26.153
1903.2,28.61
1903.3,31.412
1903.4,34.212
1903.5,37.185
1903.6,40.116
1903.7,43.16
1903.8,46.183
1903.8,49.07
1903.9,52.04
1904,54.91
1904.1,57.85
1904.2,60.686
1904.2,63.2
1904.3,65.681
1904.4,67.91
1904.5,70.107
1904.6,71.881
1904.7,73.945
1904.8,75.946
1904.8,77.772
1904.9,79.504
1905,81.033
1905.1,82.464
1905.2,83.731
1905.2,84.843
1905.3,85.986
1905.4,86.982
1905.5,87.873
1905.6,88.614
1905.7,89.261
1905.8,89.592
1905.8,90.105
1905.9,90.625
1906,91.088
1906.1,91.503
1906.2,91.773
1906.2,91.872
1906.3,91.836
1906.4,91.719
1906.5,91.533
1906.6,91.349
1906.7,91.124
1906.8,90.834
1906.8,90.465
1906.9,89.997
1907,89.478
1907.1,88.911
1907.2,88.274
1907.2,87.413
1907.3,86.699
1907.4,85.952
1907.5,85.295
1907.6,84.327
1907.7,83.278
1907.8,82.224
1907.8,81.226
1907.9,80.253
1908,79.358
1908.1,78.45
1908.2,77.527
1908.2,76.623
1908.3,75.593
1908.4,74.547
1908.5,73.451
1908.6,72.401
1908.7,71.316
1908.8,70.175
1908.8,69.1
1908.9,68.056
1909,67.11
1909.1,66.149
1909.2,65.15
1909.2,64.177
1909.3,62.919
1909.4,61.479
1909.5,59.773
1909.6,57.962
1909.7,55.964
1909.8,53.849
1909.8,51.686
1909.9,49.359
1910,47.058
1910.1,44.682
1910.2,42.33
1910.2,40.204
1910.3,37.914
1910.4,35.74
1910.5,33.487
1910.6,31.248
1910.7,28.85
1910.8,26.442
1910.8,24.158
1910.9,21.931
1911,19.931
1911.1,18.077
1911.2,16.424
1911.2,15.075
1911.3,13.734
1911.4,12.574
1911.5,11.469
1911.6,10.505
1911.7,9.5875
1911.8,8.7979
1911.8,8.1627
1911.9,7.6123
1912,7.1923
1912.1,6.8456
1912.2,6.5307
1912.2,6.2251
1912.3,5.9086
1912.4,5.6283
1912.5,5.3769
1912.6,5.1732
1912.7,4.9962
1912.8,4.8304
1912.8,4.6849
1912.9,4.5448
1913,4.4274
1913.1,4.324
1913.2,4.262
1913.2,4.2402
1913.3,4.2796
1913.4,4.3892
1913.5,4.5583
1913.6,4.8214
1913.7,5.1594
1913.8,5.6204
1913.8,6.1859
1913.9,6.9481
1914,7.9068
1914.1,9.2224
1914.2,10.91
1914.2,12.689
1914.3,14.992
1914.4,17.539
1914.5,20.429
1914.6,23.586
1914.7,27.11
1914.8,30.919
1914.8,34.686
1914.9,38.563
1915,42.247
1915.1,46.015
1915.2,49.812
1915.2,53.341
1915.3,57.378
1915.4,61.363
1915.5,65.515
1915.6,69.435
1915.7,73.341
1915.8,76.941
1915.8,80.06
1915.9,83.002
1916,85.552
1916.1,87.39
1916.2,89.45
1916.2,91.495
1916.3,93.888
1916.4,96.072
1916.5,98.245
1916.6,100.32
1916.7,102.46
1916.8,104.59
1916.8,106.55
1916.9,108.41
1917,110.02
1917.1,111.49
1917.2,112.82
1917.2,114.01
1917.3,115.27
1917.4,116.47
1917.5,117.69
1917.6,118.84
1917.7,120.01
1917.8,121.14
1917.8,122.18
1917.9,122.41
1918,123.23
1918.1,124.01
1918.2,124.67
1918.2,125.01
1918.3,125.15
1918.4,124.99
1918.5,124.38
1918.6,123.46
1918.7,122.1
1918.8,120.48
1918.8,118.72
1918.9,116.74
1919,114.69
1919.1,112.84
1919.2,110.98
1919.2,109.23
1919.3,106.73
1919.4,104.13
1919.5,101.26
1919.6,98.239
1919.7,94.973
1919.8,91.689
1919.8,88.53
1919.9,85.344
1920,82.371
1920.1,79.409
1920.2,76.531
1920.2,73.922
1920.3,71.193
1920.4,68.615
1920.5,66.047
1920.6,63.655
1920.7,61.315
1920.8,59.026
1920.8,56.878
1920.9,54.603
1921,52.736
1921.1,50.881
1921.2,49.078
1921.2,47.479
1921.3,45.741
1921.4,44.063
1921.5,42.307
1921.6,40.513
1921.7,38.583
1921.8,36.568
1921.8,34.603
1921.9,32.576
1922,30.64
1922.1,28.684
1922.2,26.769
1922.2,25.048
1922.3,23.189
1922.4,21.458
1922.5,19.721
1922.6,18.176
1922.7,16.716
1922.8,15.473
1922.8,14.44
1922.9,13.527
1923,12.753
1923.1,12.087
1923.2,11.571
1923.2,11.245
1923.3,11.085
1923.4,11.173
1923.5,11.489
1923.6,12.053
1923.7,12.834
1923.8,13.849
1923.8,15.015
1923.9,16.303
1924,17.629
1924.1,19.062
1924.2,20.557
1924.2,22.033
1924.3,23.762
1924.4,25.618
1924.5,27.722
1924.6,30.024
1924.7,33.17
1924.8,36.139
1924.8,39.23
1924.9,42.723
1925,46.324
1925.1,50.192
1925.2,54.116
1925.2,57.675
1925.3,61.497
1925.4,65.047
1925.5,68.548
1925.6,71.812
1925.7,75.072
1925.8,78.34
1925.8,81.603
1925.9,85.046
1926,88.439
1926.1,91.956
1926.2,95.433
1926.2,98.394
1926.3,101.42
1926.4,104
1926.5,106.26
1926.6,108.06
1926.7,109.41
1926.8,110.44
1926.8,111.16
1926.9,111.66
1927,112.06
1927.1,112.53
1927.2,113.14
1927.2,113.86
1927.3,114.82
1927.4,115.77
1927.5,116.95
1927.6,118.12
1927.7,119.23
1927.8,120.14
1927.8,120.74
1927.9,121
1928,120.93
1928.1,120.59
1928.2,120.02
1928.2,119.4
1928.3,118.74
1928.4,118.15
1928.5,117.68
1928.6,117.19
1928.7,115.84
1928.8,115.14
1928.8,114.28
1928.9,113.05
1929,111.54
1929.1,109.63
1929.2,107.39
1929.2,105.1
1929.3,102.3
1929.4,99.39
1929.5,96.246
1929.6,93.168
1929.7,90.024
1929.8,86.989
1929.8,84.168
1929.9,81.371
1930,78.786
1930.1,76.212
1930.2,73.679
1930.2,71.358
1930.3,68.721
1930.4,66.085
1930.5,63.273
1930.6,60.456
1930.7,57.565
1930.8,54.707
1930.8,52.071
1930.9,49.528
1931,47.209
1931.1,44.937
1931.2,42.795
1931.2,41.016
1931.3,39.211
1931.4,37.554
1931.5,36.023
1931.6,34.558
1931.7,33.018
1931.8,31.431
1931.8,29.866
1931.9,28.245
1932,26.752
1932.1,25.353
1932.2,24.104
1932.2,23.021
1932.3,21.97
1932.4,21.046
1932.5,20.165
1932.6,19.359
1932.7,18.528
1932.8,17.655
1932.8,16.768
1932.9,15.808
1933,14.881
1933.1,13.955
1933.2,13.109
1933.2,12.438
1933.3,11.824
1933.4,11.357
1933.5,10.973
1933.6,10.724
1933.7,10.53
1933.8,10.42
1933.8,10.355
1933.9,10.35
1934,10.437
1934.1,10.707
1934.2,11.209
1934.2,11.858
1934.3,12.901
1934.4,14.259
1934.5,15.95
1934.6,17.905
1934.7,20.18
1934.8,22.823
1934.8,25.689
1934.9,28.991
1935,32.491
1935.1,36.495
1935.2,40.875
1935.2,45.044
1935.3,49.888
1935.4,54.799
1935.5,60.031
1935.6,65.277
1935.7,70.806
1935.8,76.443
1935.8,81.981
1935.9,87.8
1936,93.486
1936.1,99.331
1936.2,105.08
1936.2,110.1
1936.3,115.67
1936.4,120.96
1936.5,126.21
1936.6,131.03
1936.7,135.63
1936.8,139.76
1936.8,143.28
1936.9,146.35
1937,148.89
1937.1,151.2
1937.2,153.25
1937.2,155.19
1937.3,157.35
1937.4,159.48
1937.5,161.69
1937.6,163.75
1937.7,165.71
1937.8,167.36
1937.8,168.56
1937.9,169.32
1938,169.57
1938.1,169.34
1938.2,168.72
1938.2,168
1938.3,167.17
1938.4,166.38
1938.5,165.63
1938.6,164.98
1938.7,164.36
1938.8,163.78
1938.8,163.13
1938.9,162.26
1939,161.16
1939.1,159.64
1939.2,157.76
1939.2,155.75
1939.3,153.21
1939.4,150.69
1939.5,148.04
1939.6,145.45
1939.7,142.76
1939.8,140.12
1939.8,137.6
1939.9,134.95
1940,132.32
1940.1,129.4
1940.2,126.21
1940.2,122.97
1940.3,119.3
1940.4,115.61
1940.5,111.8
1940.6,108.27
1940.7,105.04
1940.8,102.12
1940.8,99.586
1940.9,97.286
1941,95.269
1941.1,93.326
1941.2,91.417
1941.2,89.639
1941.3,87.517
1941.4,85.283
1941.5,82.789
1941.6,80.243
1941.7,77.504
1941.8,74.757
1941.8,72.154
1941.9,69.529
1942,67.091
1942.1,64.957
1942.2,62.521
1942.2,60.346
1942.3,57.866
1942.4,55.347
1942.5,52.606
1942.6,49.9
1942.7,47.053
1942.8,44.298
1942.8,41.751
1942.9,39.266
1943,36.979
1943.1,34.751
1943.2,32.653
1943.2,30.87
1943.3,29.054
1943.4,27.456
1943.5,25.965
1943.6,24.637
1943.7,23.363
1943.8,22.174
1943.8,21.156
1943.9,20.235
1944,19.514
1944.1,19.009
1944.2,18.802
1944.2,18.836
1944.3,19.227
1944.4,19.983
1944.5,21.053
1944.6,22.456
1944.7,24.206
1944.8,26.327
1944.8,28.655
1944.9,31.471
1945,34.546
1945.1,38.211
1945.2,42.406
1945.2,46.548
1945.3,51.578
1945.4,56.785
1945.5,62.414
1945.6,68.176
1945.7,74.314
1945.8,80.732
1945.8,87.14
1945.9,93.943
1946,100.62
1946.1,107.69
1946.2,114.52
1946.2,120.73
1946.3,127.66
1946.4,134.42
1946.5,141.42
1946.6,148.19
1946.7,155
1946.8,161.56
1946.8,166.7
1946.9,172.37
1947,177.42
1947.1,182.26
1947.2,186.6
1947.2,190.07
1947.3,193.26
1947.4,195.84
1947.5,197.92
1947.6,199.69
1947.7,201.22
1947.8,202.43
1947.8,203.39
1947.9,204.27
1948,204.91
1948.1,205.47
1948.2,205.73
1948.2,205.71
1948.3,205.4
1948.4,204.94
1948.5,204.14
1948.6,203.13
1948.7,201.86
1948.8,200.5
1948.8,199.14
1948.9,198.14
1949,196.67
1949.1,194.85
1949.2,192.62
1949.2,190.25
1949.3,187.27
1949.4,184.16
1949.5,180.79
1949.6,177.42
1949.7,174.37
1949.8,170.76
1949.8,167.07
1949.9,162.92
1950,158.57
1950.1,153
1950.2,147.98
1950.2,143.25
1950.3,137.96
1950.4,132.88
1950.5,127.78
1950.6,123.07
1950.7,118.58
1950.8,114.31
1950.8,110.33
1950.9,106.35
1951,102.5
1951.1,98.48
1951.2,94.401
1951.2,90.731
1951.3,86.739
1951.4,83.037
1951.5,79.453
1951.6,76.266
1951.7,73.343
1951.8,70.71
1951.8,68.408
1951.9,66.17
1952,64.031
1952.1,61.736
1952.2,59.278
1952.2,56.81
1952.3,54.036
1952.4,51.292
1952.5,48.496
1952.6,45.891
1952.7,43.378
1952.8,40.976
1952.8,38.548
1952.9,36.475
1953,34.552
1953.1,32.625
1953.2,30.708
1953.2,28.97
1953.3,26.965
1953.4,24.96
1953.5,22.86
1953.6,20.871
1953.7,18.91
1953.8,17.15
1953.8,15.652
1953.9,14.353
1954,13.316
1954.1,12.473
1954.2,11.855
1954.2,11.459
1954.3,11.29
1954.4,11.407
1954.5,11.781
1954.6,12.568
1954.7,13.803
1954.8,15.704
1954.8,18.161
1954.9,21.374
1955,25.069
1955.1,29.584
1955.2,34.826
1955.2,40.086
1955.3,46.523
1955.4,53.364
1955.5,60.813
1955.6,69.597
1955.7,77.899
1955.8,86.474
1955.8,95.111
1955.9,104.36
1956,113.42
1956.1,122.71
1956.2,131.8
1956.2,140.07
1956.3,148.79
1956.4,155.95
1956.5,164.31
1956.6,172.3
1956.7,180.46
1956.8,188.31
1956.8,195.57
1956.9,202.43
1957,208.54
1957.1,214.12
1957.2,219.12
1957.2,223.26
1957.3,227.5
1957.4,231.28
1957.5,235
1957.6,237.31
1957.7,240.51
1957.8,243.34
1957.8,245.69
1957.9,247.65
1958,249.12
1958.1,250.18
1958.2,250.95
1958.2,251.49
1958.3,251.84
1958.4,251.93
1958.5,251.71
1958.6,251.17
1958.7,249.98
1958.8,248.16
1958.8,245.74
1958.9,242.7
1959,239.3
1959.1,235.42
1959.2,231.3
1959.2,227.5
1959.3,223.71
1959.4,219.61
1959.5,215.61
1959.6,211.17
1959.7,206.44
1959.8,201.54
1959.8,196.61
1959.9,191.33
1960,186.05
1960.1,180.38
1960.2,174.46
1960.2,168.76
1960.3,162.59
1960.4,156.69
1960.5,150.75
1960.6,145.16
1960.7,139.61
1960.8,134.21
1960.8,129.1
1960.9,123.91
1961,118.95
1961.1,113.65
1961.2,108.48
1961.2,103.8
1961.3,98.747
1961.4,93.992
1961.5,89.17
1961.6,84.848
1961.7,80.756
1961.8,77.167
1961.8,74.035
1961.9,71.067
1962,68.358
1962.1,65.69
1962.2,63.126
1962.2,60.898
1962.3,58.533
1962.4,56.355
1962.5,54.227
1962.6,52.393
1962.7,50.717
1962.8,49.326
1962.8,48.161
1962.9,47.056
1963,45.975
1963.1,44.786
1963.2,43.47
1963.2,42.179
1963.3,40.68
1963.4,39.196
1963.5,37.678
1963.6,36.198
1963.7,34.683
1963.8,33.146
1963.8,31.654
1963.9,30.165
1964,28.789
1964.1,27.426
1964.2,26.083
1964.2,24.818
1964.3,23.485
1964.4,22.256
1964.5,21.029
1964.6,20.009
1964.7,19.121
1964.8,18.467
1964.8,18.006
1964.9,17.81
1965,17.849
1965.1,18.184
1965.2,18.835
1965.2,19.653
1965.3,20.916
1965.4,22.501
1965.5,24.444
1965.6,26.653
1965.7,29.134
1965.8,31.862
1965.8,34.648
1965.9,37.685
1966,40.785
1966.1,44.242
1966.2,47.994
1966.2,51.595
1966.3,55.853
1966.4,60.189
1966.5,64.822
1966.6,69.408
1966.7,74.162
1966.8,78.87
1966.8,83.396
1966.9,88.057
1967,92.562
1967.1,97.143
1967.2,101.57
1967.2,105.45
1967.3,109.58
1967.4,113.38
1967.5,117.14
1967.6,120.6
1967.7,124.06
1967.8,127.32
1967.8,130.23
1967.9,133
1968,135.41
1968.1,137.65
1968.2,139.72
1968.2,141.59
1968.3,143.51
1968.4,145.25
1968.5,146.89
1968.6,148.18
1968.7,149.19
1968.8,149.82
1968.8,150.15
1968.9,150.19
1969,150.08
1969.1,149.81
1969.2,149.52
1969.2,149.35
1969.3,149.25
1969.4,149.24
1969.5,149.24
1969.6,149.19
1969.7,149.03
1969.8,148.73
1969.8,148.24
1969.9,147.5
1970,146.58
1970.1,145.38
1970.2,143.93
1970.2,142.47
1970.3,140.68
1970.4,138.82
1970.5,136.86
1970.6,134.78
1970.7,132.5
1970.8,129.91
1970.8,127.2
1970.9,124.2
1971,121.18
1971.1,118.03
1971.2,115
1971.2,112.42
1971.3,109.82
1971.4,107.66
1971.5,105.69
1971.6,104.16
1971.7,102.76
1971.8,101.51
1971.8,100.35
1971.9,99.083
1972,97.819
1972.1,96.497
1972.2,95.183
1972.2,94.029
1972.3,92.785
1972.4,91.482
1972.5,90.035
1972.6,88.39
1972.7,86.51
1972.8,84.363
1972.8,82.074
1972.9,79.381
1973,76.517
1973.1,73.304
1973.2,69.974
1973.2,66.955
1973.3,63.769
1973.4,60.94
1973.5,58.288
1973.6,56.128
1973.7,54.225
1973.8,52.757
1973.8,51.59
1973.9,50.556
1974,49.586
1974.1,48.53
1974.2,47.329
1974.2,46.11
1974.3,44.652
1974.4,43.215
1974.5,41.833
1974.6,40.591
1974.7,39.431
1974.8,38.312
1974.8,37.256
1974.9,36.141
1975,35.013
1975.1,33.752
1975.2,32.361
1975.2,30.995
1975.3,29.38
1975.4,27.77
1975.5,26.092
1975.6,24.618
1975.7,23.275
1975.8,22.205
1975.8,21.423
1975.9,20.83
1976,20.482
1976.1,20.313
1976.2,20.258
1976.2,20.26
1976.3,20.326
1976.4,20.467
1976.5,20.694
1976.6,21.098
1976.7,21.737
1976.8,22.675
1976.8,23.827
1976.9,25.361
1977,27.112
1977.1,29.317
1977.2,32.009
1977.2,34.781
1977.3,38.433
1977.4,42.467
1977.5,46.959
1977.6,51.758
1977.7,57.054
1977.8,62.812
1977.8,68.714
1977.9,75.151
1978,81.679
1978.1,88.73
1978.2,95.982
1978.2,102.6
1978.3,110.01
1978.4,117.19
1978.5,124.62
1978.6,131.75
1978.7,139.13
1978.8,146.48
1978.8,153.54
1978.9,160.66
1979,167.26
1979.1,173.6
1979.2,179.4
1979.2,184.26
1979.3,189.25
1979.4,193.63
1979.5,197.8
1979.6,201.27
1979.7,204.45
1979.8,207.08
1979.8,209.24
1979.9,211.29
1980,213.06
1980.1,214.57
1980.2,214.77
1980.2,215.53
1980.3,216.05
1980.4,216.3
1980.5,216.3
1980.6,216.03
1980.7,215.4
1980.8,214.52
1980.8,213.45
1980.9,212.2
1981,210.89
1981.1,209.44
1981.2,207.87
1981.2,206.26
1981.3,204.25
1981.4,202.06
1981.5,199.58
1981.6,197.04
1981.7,194.22
1981.8,191.37
1981.8,188.58
1981.9,185.48
1982,182.27
1982.1,178.76
1982.2,175.1
1982.2,171.62
1982.3,167.65
1982.4,163.65
1982.5,159.31
1982.6,154.89
1982.7,150.14
1982.8,145.27
1982.8,140.47
1982.9,135.56
1983,130.81
1983.1,125.94
1983.2,121.13
1983.2,116.89
1983.3,112.4
1983.4,108.29
1983.5,104.22
1983.6,100.38
1983.7,96.318
1983.8,92.131
1983.8,87.943
1983.9,83.514
1984,79.171
1984.1,74.639
1984.2,70.109
1984.2,65.963
1984.3,61.683
1984.4,57.735
1984.5,53.846
1984.6,50.34
1984.7,46.976
1984.8,43.864
1984.8,40.973
1984.9,38.041
1985,35.179
1985.1,32.27
1985.2,29.53
1985.2,27.186
1985.3,24.967
1985.4,23.202
1985.5,21.683
1985.6,20.546
1985.7,19.642
1985.8,18.996
1985.8,18.517
1985.9,18.09
1986,17.672
1986.1,17.22
1986.2,16.805
1986.2,16.505
1986.3,16.304
1986.4,16.289
1986.5,16.462
1986.6,16.909
1986.7,17.625
1986.8,18.666
1986.8,19.878
1986.9,21.335
1987,22.902
1987.1,24.785
1987.2,27.023
1987.2,29.34
1987.3,32.319
1987.4,35.723
1987.5,39.721
1987.6,44.192
1987.7,50.416
1987.8,55.888
1987.8,61.48
1987.9,67.632
1988,73.896
1988.1,80.643
1988.2,87.55
1988.2,94.111
1988.3,101.15
1988.4,107.96
1988.5,115
1988.6,121.85
1988.7,128.95
1988.8,136.04
1988.8,142.8
1988.9,149.51
1989,155.55
1989.1,161.19
1989.2,166.16
1989.2,170.17
1989.3,174.03
1989.4,177.35
1989.5,180.39
1989.6,182.95
1989.7,185.22
1989.8,187.13
1989.8,188.67
1989.9,189.96
1990,190.91
1990.1,191.61
1990.2,192.05
1990.2,191.98
1990.3,192.12
1990.4,192.08
1990.5,191.99
1990.6,191.46
1990.7,190.68
1990.8,189.84
1990.8,188.91
1990.9,187.9
1991,186.99
1991.1,185.97
1991.2,184.76
1991.2,183.35
1991.3,181.41
1991.4,179.1
1991.5,176.26
1991.6,173.15
1991.7,169.71
1991.8,166.15
1991.8,162.65
1991.9,159
1992,155.47
1992.1,151.77
1992.2,147.95
1992.2,144.21
1992.3,140.04
1992.4,135.88
1992.5,131.46
1992.6,127.06
1992.7,122.42
1992.8,117.7
1992.8,113.15
1992.9,108.57
1993,104.3
1993.1,100.07
1993.2,96.074
1993.2,92.619
1993.3,88.907
1993.4,85.406
1993.5,81.858
1993.6,78.497
1993.7,74.894
1993.8,71.283
1993.8,67.809
1993.9,64.314
1994,61.08
1994.1,58.02
1994.2,55.274
1994.2,52.965
1994.3,50.603
1994.4,48.456
1994.5,46.334
1994.6,44.375
1994.7,42.4
1994.8,40.472
1994.8,38.643
1994.9,36.798
1995,35.048
1995.1,33.296
1995.2,31.62
1995.2,30.171
1995.3,28.634
1995.4,27.181
1995.5,25.682
1995.6,24.212
1995.7,22.67
1995.8,21.166
1995.8,19.806
1995.9,18.492
1996,17.337
1996.1,16.29
1996.2,15.405
1996.2,14.703
1996.3,14.143
1996.4,13.793
1996.5,13.605
1996.6,13.658
1996.7,13.924
1996.8,14.473
1996.8,15.239
1996.9,16.354
1997,17.655
1997.1,19.306
1997.2,21.264
1997.2,23.199
1997.3,25.653
1997.4,28.329
1997.5,31.344
1997.6,34.618
1997.7,38.249
1997.8,42.206
1997.8,46.245
1997.9,50.571
1998,54.803
1998.1,59.148
1998.2,63.206
1998.2,66.943
1998.3,71.118
1998.4,75.188
1998.5,79.404
1998.6,83.507
1998.7,87.764
1998.8,92.021
1998.8,96.058
1998.9,100.11
1999,103.93
1999.1,107.79
1999.2,111.49
1999.2,114.93
1999.3,118.69
1999.4,122.25
1999.5,125.78
1999.6,128.99
1999.7,132.04
1999.8,134.8
1999.8,137.22
1999.9,139.58
2000,141.7
2000.1,143.89
2000.2,146
2000.2,147.89
2000.3,149.71
2000.4,151.27
2000.5,152.69
2000.6,153.77
2000.7,154.73
2000.8,155.62
2000.8,156.49
2000.9,157.43
2001,158.31
2001.1,159.18
2001.2,159.94
2001.2,160.52
2001.3,161.06
2001.4,161.49
2001.5,161.87
2001.6,162.18
2001.7,162.44
2001.8,163.01
2001.8,163.26
2001.9,163.41
2002,163.46
2002.1,163.21
2002.2,162.66
2002.2,161.71
2002.3,160.29
2002.4,158.48
2002.5,156.15
2002.6,153.49
2002.7,150.2
2002.8,146.61
2002.8,142.86
2002.9,138.76
2003,134.61
2003.1,130.21
2003.2,125.87
2003.2,121.74
2003.3,117.12
2003.4,112.64
2003.5,108.03
2003.6,103.71
2003.7,99.425
2003.8,95.405
2003.8,91.775
2003.9,88.251
2004,85.082
2004.1,81.998
2004.2,79.037
2004.2,76.336
2004.3,73.529
2004.4,70.919
2004.5,68.34
2004.6,66.046
2004.7,63.848
2004.8,61.842
2004.8,60.049
2004.9,58.309
2005,56.622
2005.1,54.802
2005.2,52.9
2005.2,51.143
2005.3,49.155
2005.4,47.24
2005.5,45.302
2005.6,43.502
2005.7,41.719
2005.8,40.06
2005.8,38.564
2005.9,37.123
2006,35.791
2006.1,34.438
2006.2,33.062
2006.2,31.758
2006.3,30.253
2006.4,28.787
2006.5,27.284
2006.6,25.911
2006.7,24.578
2006.8,23.365
2006.8,22.279
2006.9,21.211
2007,20.194
2007.1,19.126
2007.2,18.052
2007.2,17.092
2007.3,16.035
2007.4,15.004
2007.5,13.938
2007.6,12.945
2007.7,11.958
2007.8,11.003
2007.8,10.102
2007.9,9.1885
2008,8.3483
2008.1,7.5511
2008.2,6.8363
2008.2,6.2362
2008.3,5.676
2008.4,5.2041
2008.5,4.7638
2008.6,4.4042
2008.7,4.1048
2008.8,3.8992
2008.8,3.7775
2008.9,3.7563
2009,3.831
2009.1,4.0487
2009.2,4.4173
2009.2,4.828
2009.3,5.4246
2009.4,6.1137
2009.5,6.9145
2009.6,7.8229
2009.7,8.8603
2009.8,10.03
2009.8,11.246
2009.9,12.583
2010,13.966
2010.1,15.551
2010.2,17.348
2010.2,19.141
2010.3,21.327
2010.4,23.622
2010.5,26.11
2010.6,28.661
2010.7,31.39
2010.8,34.266
2010.8,37.186
2010.9,40.376
2011,43.587
2011.1,46.998
2011.2,50.41
2011.2,53.438
2011.3,56.716
2011.4,59.804
2011.5,62.951
2011.6,65.881
2011.7,68.813
2011.8,71.58
2011.8,74.076
2011.9,76.53
2012,78.706
2012.1,80.674
2012.2,82.356
2012.2,83.768
2012.3,85.049
2012.4,86.107
2012.5,87.083
2012.6,87.822
2012.7,88.385
2012.8,88.776
2012.8,89.132
2012.9,89.656
2013,90.366
2013.1,91.378
2013.2,92.631
2013.2,93.833
2013.3,95.262
2013.4,96.628
2013.5,97.947
2013.6,99.204
2013.7,100.47
2013.8,101.71
2013.8,102.88
2013.9,104.04
2014,105.05
2014.1,105.82
2014.2,106.23
2014.2,106.37
2014.3,106.13
2014.4,105.49
2014.5,104.53
2014.6,103.18
2014.7,101.52
2014.8,99.464
2014.8,97.188
2014.9,94.586
2015,91.92
2015.1,89.081
2015.2,86.192
2015.2,83.552
2015.3,80.597
2015.4,77.707
2015.5,74.707
2015.6,71.809
2015.7,68.821
2015.8,65.87
2015.8,63.071
2015.9,60.246
2016,57.611
2016.1,55.011
2016.2,52.483
2016.2,50.157
2016.3,47.689
2016.4,45.307
2016.5,42.846
2016.6,40.463
2016.7,37.998
2016.8,35.533
2016.8,33.147
2016.9,30.681
2017,28.294
2017.1,25.829
2017.2,23.366
2017.2,21.146
2017.3,18.695


==> d_sundata.dat <==
1.0007,6.8644e+05,3.2925e-09,945.58,1.6407,4348.2
1.0007,6.8657e+05,3.4691e-09,996.28,1.6414,4348.5
1.0007,6.8671e+05,3.6565e-09,1050.1,1.642,4348.8
1.0007,6.8684e+05,3.8556e-09,1107.3,1.6426,4349.2
1.0007,6.8698e+05,4.0668e-09,1168,1.6432,4349.6
1.0007,6.8712e+05,4.291e-09,1232.4,1.6439,4350
1.0007,6.8726e+05,4.5288e-09,1300.8,1.6445,4350.5
1.0007,6.8741e+05,4.781e-09,1373.3,1.645,4351.1
1.0006,6.8755e+05,5.0485e-09,1450.3,1.6456,4351.7
1.0006,6.877e+05,5.3321e-09,1531.9,1.6461,4352.4
1.0006,6.8785e+05,5.6328e-09,1618.5,1.6467,4353.1
1.0006,6.8801e+05,5.9514e-09,1710.3,1.6472,4353.9
1.0006,6.8818e+05,6.2891e-09,1807.6,1.6477,4354.9
1.0006,6.8834e+05,6.647e-09,1910.8,1.6482,4355.9
1.0006,6.8852e+05,7.0261e-09,2020.2,1.6487,4357
1.0006,6.887e+05,7.4276e-09,2136.2,1.6491,4358.3
1.0006,6.8889e+05,7.8529e-09,2259.2,1.6496,4359.6
1.0006,6.8909e+05,8.3033e-09,2389.5,1.65,4361.2
1.0006,6.893e+05,8.7801e-09,2527.6,1.6505,4362.9
1.0006,6.8952e+05,9.2849e-09,2674,1.6508,4364.7
1.0005,6.8973e+05,9.8192e-09,2829.1,1.6512,4366.8
1.0005,6.8996e+05,1.0385e-08,2993.5,1.6514,4369.1
1.0005,6.9017e+05,1.0983e-08,3167.7,1.6515,4371.7
1.0005,6.9039e+05,1.1616e-08,3352.4,1.6516,4374.5
1.0005,6.9061e+05,1.2286e-08,3548,1.6515,4377.5
1.0005,6.9085e+05,1.2994e-08,3755.2,1.6515,4381
1.0005,6.9112e+05,1.3742e-08,3974.8,1.6514,4384.7
1.0005,6.9139e+05,1.4533e-08,4207.4,1.6512,4388.9
1.0005,6.9167e+05,1.5369e-08,4453.8,1.6509,4393.5
1.0005,6.9198e+05,1.6251e-08,4714.7,1.6505,4398.5
1.0005,6.9233e+05,1.7183e-08,4991,1.6502,4404
1.0005,6.9275e+05,1.8165e-08,5283.6,1.6499,4410.1
1.0004,6.9322e+05,1.9201e-08,5593.1,1.6498,4416.8
1.0004,6.9376e+05,2.0292e-08,5920.6,1.6496,4424.1
1.0004,6.9437e+05,2.1441e-08,6266.9,1.6496,4432.1
1.0004,6.9503e+05,2.265e-08,6633.2,1.6495,4440.9
1.0004,6.9575e+05,2.3921e-08,7020.3,1.6494,4450.5
1.0004,6.9654e+05,2.5257e-08,7429.5,1.6493,4460.9
1.0004,6.974e+05,2.6659e-08,7861.8,1.6492,4472.2
1.0004,6.9834e+05,2.813e-08,8318.4,1.6492,4484.6
1.0004,6.9936e+05,2.9673e-08,8800.6,1.6491,4498
1.0004,7.0044e+05,3.1289e-08,9309.5,1.649,4512.4
1.0004,7.0161e+05,3.2981e-08,9846.5,1.6488,4528
1.0003,7.0284e+05,3.475e-08,10413,1.6485,4544.8
1.0003,7.0416e+05,3.66e-08,11011,1.6482,4562.9
1.0003,7.0557e+05,3.8533e-08,11641,1.6479,4582.1
1.0003,7.0706e+05,4.0552e-08,12305,1.6475,4602.7
1.0003,7.0865e+05,4.266e-08,13006,1.6471,4624.6
1.0003,7.1032e+05,4.4863e-08,13746,1.6467,4647.7
1.0003,7.1208e+05,4.7163e-08,14526,1.6463,4672.1
1.0003,7.1392e+05,4.9564e-08,15349,1.6458,4697.7
1.0003,7.1583e+05,5.2069e-08,16216,1.6453,4724.5
1.0003,7.1782e+05,5.4686e-08,17131,1.6448,4752.3
1.0003,7.1986e+05,5.7421e-08,18097,1.6442,4781.2
1.0002,7.2195e+05,6.0283e-08,19116,1.6437,4810.9
1.0002,7.2409e+05,6.3284e-08,20194,1.643,4841.3
1.0002,7.2625e+05,6.6434e-08,21335,1.6423,4872.4
1.0002,7.2842e+05,6.9735e-08,22539,1.6416,4903.9
1.0002,7.306e+05,7.3192e-08,23809,1.6409,4935.7
1.0002,7.3278e+05,7.6819e-08,25150,1.6401,4967.7
1.0002,7.3494e+05,8.0631e-08,26567,1.6393,4999.7
1.0002,7.3729e+05,8.4633e-08,28064,1.6394,5031.6
1.0002,7.3979e+05,8.8817e-08,29644,1.6397,5063.4
1.0002,7.4235e+05,9.32e-08,31314,1.6402,5094.9
1.0002,7.448e+05,9.7804e-08,33073,1.6405,5126.3
1.0001,7.4702e+05,1.0266e-07,34923,1.6405,5157.6
1.0001,7.491e+05,1.0778e-07,36872,1.6402,5188.9
1.0001,7.5122e+05,1.1313e-07,38926,1.6401,5220.5
1.0001,7.5349e+05,1.187e-07,41092,1.6401,5252.6
1.0001,7.5588e+05,1.245e-07,43373,1.6401,5285.5
1.0001,7.583e+05,1.3055e-07,45773,1.6401,5319.5
1.0001,7.608e+05,1.3684e-07,48294,1.64,5354.9
1.0001,7.6347e+05,1.4332e-07,50937,1.64,5392.1
1.0001,7.6626e+05,1.4999e-07,53700,1.64,5431.3
1.0001,7.691e+05,1.5686e-07,56584,1.6397,5472.8
1,7.7212e+05,1.6386e-07,59585,1.6394,5516.7
1,7.755e+05,1.7091e-07,62699,1.6393,5563.2
1,7.7906e+05,1.7802e-07,65918,1.6391,5612.5
1,7.8243e+05,1.8527e-07,69231,1.6383,5664.6
1,7.8575e+05,1.9258e-07,72625,1.6371,5719.6
1,7.8926e+05,1.998e-07,76085,1.6358,5777.5
1,7.9064e+05,2.0253e-07,77423,1.6352,5800.4
0.99999,7.9206e+05,2.0524e-07,78768,1.6347,5823.8
0.99999,7.9351e+05,2.0792e-07,80118,1.634,5847.5
0.99999,7.95e+05,2.1055e-07,81471,1.6334,5871.6
0.99998,7.9653e+05,2.1315e-07,82827,1.6327,5896.1
0.99998,7.9809e+05,2.157e-07,84182,1.632,5921
0.99998,7.9965e+05,2.1821e-07,85537,1.6312,5946.3
0.99997,8.012e+05,2.2068e-07,86888,1.6304,5971.9
0.99997,8.0274e+05,2.2311e-07,88234,1.6294,5997.9
0.99997,8.0426e+05,2.255e-07,89572,1.6284,6024.3
0.99996,8.0578e+05,2.2783e-07,90901,1.6274,6051
0.99996,8.073e+05,2.301e-07,92220,1.6262,6078
0.99996,8.0882e+05,2.3231e-07,93525,1.625,6105.3
0.99995,8.1034e+05,2.3446e-07,94815,1.6237,6132.9
0.99995,8.1184e+05,2.3653e-07,96089,1.6224,6160.7
0.99995,8.1334e+05,2.3852e-07,97343,1.6209,6188.8
0.99995,8.1482e+05,2.4044e-07,98577,1.6194,6217
0.99994,8.1628e+05,2.4228e-07,99789,1.6178,6245.5
0.99994,8.1772e+05,2.4404e-07,1.0098e+05,1.616,6274
0.99994,8.1915e+05,2.4573e-07,1.0214e+05,1.6142,6302.7
0.99994,8.2055e+05,2.4733e-07,1.0328e+05,1.6124,6331.5
0.99993,8.2193e+05,2.4884e-07,1.0439e+05,1.6104,6360.3
0.99993,8.2329e+05,2.5028e-07,1.0547e+05,1.6084,6389.1
0.99993,8.2461e+05,2.5164e-07,1.0652e+05,1.6063,6418
0.99993,8.2591e+05,2.5291e-07,1.0755e+05,1.6041,6446.7
0.99993,8.2717e+05,2.5411e-07,1.0854e+05,1.6018,6475.4
0.99992,8.2839e+05,2.5523e-07,1.0951e+05,1.5994,6504
0.99992,8.2959e+05,2.5628e-07,1.1044e+05,1.597,6532.6
0.99992,8.3076e+05,2.5726e-07,1.1135e+05,1.5945,6561
0.99992,8.319e+05,2.5817e-07,1.1224e+05,1.5919,6589.4
0.99992,8.3301e+05,2.5902e-07,1.131e+05,1.5893,6617.8
0.99991,8.341e+05,2.5982e-07,1.1393e+05,1.5865,6646.3
0.99991,8.3516e+05,2.6056e-07,1.1475e+05,1.5837,6674.8
0.99991,8.3619e+05,2.6124e-07,1.1555e+05,1.5808,6703.4
0.99991,8.3721e+05,2.6188e-07,1.1634e+05,1.5777,6732.3
0.99991,8.382e+05,2.6248e-07,1.1712e+05,1.5746,6761.4
0.99991,8.3918e+05,2.6304e-07,1.1789e+05,1.5713,6791
0.9999,8.4016e+05,2.6357e-07,1.1866e+05,1.5679,6821.2
0.9999,8.4113e+05,2.6406e-07,1.1942e+05,1.5644,6852.1
0.9999,8.421e+05,2.6453e-07,1.202e+05,1.5606,6883.9
0.9999,8.4306e+05,2.6496e-07,1.2098e+05,1.5567,6916.6
0.9999,8.4402e+05,2.6538e-07,1.2177e+05,1.5525,6950.5
0.9999,8.4497e+05,2.6577e-07,1.2257e+05,1.5481,6985.5
0.9999,8.459e+05,2.6615e-07,1.234e+05,1.5434,7021.8
0.99989,8.4684e+05,2.6651e-07,1.2424e+05,1.5384,7059.5
0.99989,8.4777e+05,2.6686e-07,1.251e+05,1.5331,7098.6
0.99989,8.487e+05,2.672e-07,1.2598e+05,1.5276,7138.9
0.99989,8.496e+05,2.6753e-07,1.2689e+05,1.5219,7180.3
0.99989,8.5047e+05,2.6785e-07,1.2781e+05,1.5158,7222.8
0.99989,8.513e+05,2.6818e-07,1.2875e+05,1.5095,7266
0.99988,8.5211e+05,2.6851e-07,1.297e+05,1.5031,7309.9
0.99988,8.5289e+05,2.6884e-07,1.3067e+05,1.4966,7354.3
0.99988,8.5364e+05,2.6918e-07,1.3165e+05,1.4899,7398.9
0.99988,8.5435e+05,2.6953e-07,1.3264e+05,1.4831,7443.6
0.99988,8.5502e+05,2.6989e-07,1.3365e+05,1.4763,7488.5
0.99987,8.5566e+05,2.7027e-07,1.3467e+05,1.4694,7533.4
0.99987,8.5628e+05,2.7068e-07,1.357e+05,1.4625,7578.3
0.99987,8.5689e+05,2.711e-07,1.3675e+05,1.4557,7623.2
0.99987,8.5747e+05,2.7155e-07,1.3781e+05,1.4488,7668.1
0.99987,8.5804e+05,2.7202e-07,1.3889e+05,1.4419,7713
0.99986,8.5858e+05,2.7253e-07,1.4e+05,1.435,7758
0.99986,8.5913e+05,2.7306e-07,1.4112e+05,1.4281,7803
0.99986,8.5967e+05,2.7363e-07,1.4227e+05,1.4213,7848
0.99986,8.6021e+05,2.7423e-07,1.4345e+05,1.4146,7893.2
0.99985,8.6075e+05,2.7487e-07,1.4465e+05,1.4079,7938.5
0.99985,8.613e+05,2.7555e-07,1.4589e+05,1.4012,7983.8
0.99985,8.6185e+05,2.7627e-07,1.4715e+05,1.3945,8029.3
0.99985,8.6242e+05,2.7704e-07,1.4845e+05,1.388,8074.9
0.99984,8.63e+05,2.7785e-07,1.4979e+05,1.3815,8120.7
0.99984,8.6361e+05,2.7871e-07,1.5116e+05,1.3752,8166.6
0.99984,8.6423e+05,2.7961e-07,1.5257e+05,1.3689,8212.7
0.99984,8.6487e+05,2.8057e-07,1.5402e+05,1.3626,8258.8
0.99983,8.6554e+05,2.8158e-07,1.5551e+05,1.3565,8305.2
0.99983,8.6625e+05,2.8265e-07,1.5705e+05,1.3505,8351.6
0.99983,8.6698e+05,2.8378e-07,1.5863e+05,1.3447,8398.2
0.99982,8.6774e+05,2.8496e-07,1.6026e+05,1.3389,8445
0.99982,8.6855e+05,2.862e-07,1.6194e+05,1.3333,8491.8
0.99982,8.6939e+05,2.8751e-07,1.6367e+05,1.3278,8538.7
0.99982,8.7027e+05,2.8888e-07,1.6545e+05,1.3224,8585.8
0.99981,8.712e+05,2.9032e-07,1.6729e+05,1.3172,8632.9
0.99981,8.7217e+05,2.9182e-07,1.6918e+05,1.3121,8680.1
0.99981,8.7318e+05,2.934e-07,1.7113e+05,1.3072,8727.4
0.9998,8.7422e+05,2.9504e-07,1.7314e+05,1.3024,8774.7
0.9998,8.7531e+05,2.9676e-07,1.7521e+05,1.2977,8822.1
0.99979,8.7644e+05,2.9855e-07,1.7735e+05,1.2931,8869.5
0.99979,8.7761e+05,3.0042e-07,1.7955e+05,1.2887,8916.9
0.99979,8.7883e+05,3.0237e-07,1.8181e+05,1.2845,8964.3
0.99978,8.8009e+05,3.044e-07,1.8414e+05,1.2804,9011.7
0.99978,8.8139e+05,3.065e-07,1.8655e+05,1.2764,9059
0.99977,8.8273e+05,3.0869e-07,1.8902e+05,1.2725,9106.4
0.99977,8.8412e+05,3.1097e-07,1.9157e+05,1.2688,9153.7
0.99977,8.8555e+05,3.1333e-07,1.9419e+05,1.2653,9200.9
0.99976,8.8703e+05,3.1577e-07,1.9689e+05,1.2619,9248
0.99976,8.8855e+05,3.183e-07,1.9967e+05,1.2586,9295.1
0.99975,8.9011e+05,3.2092e-07,2.0253e+05,1.2554,9342.1
0.99975,8.9171e+05,3.2363e-07,2.0547e+05,1.2524,9388.9
0.99974,8.9334e+05,3.2644e-07,2.0849e+05,1.2495,9435.7
0.99974,8.9501e+05,3.2933e-07,2.116e+05,1.2467,9482.3
0.99973,8.9672e+05,3.3232e-07,2.148e+05,1.244,9528.8
0.99973,8.9845e+05,3.354e-07,2.1808e+05,1.2414,9575.2
0.99972,9.0022e+05,3.3858e-07,2.2146e+05,1.239,9621.4
0.99972,9.0201e+05,3.4186e-07,2.2493e+05,1.2366,9667.5
0.99971,9.0384e+05,3.4524e-07,2.2849e+05,1.2343,9713.4
0.99971,9.0569e+05,3.4871e-07,2.3216e+05,1.2321,9759.1
0.9997,9.0757e+05,3.5229e-07,2.3591e+05,1.23,9804.7
0.99969,9.0948e+05,3.5597e-07,2.3977e+05,1.228,9850
0.99969,9.1142e+05,3.5975e-07,2.4374e+05,1.2261,9895.2
0.99968,9.1337e+05,3.6364e-07,2.478e+05,1.2242,9940.3
0.99968,9.1536e+05,3.6764e-07,2.5198e+05,1.2225,9985.1
0.99967,9.1736e+05,3.7174e-07,2.5626e+05,1.2208,10030
0.99966,9.1938e+05,3.7595e-07,2.6065e+05,1.2192,10074
0.99966,9.2142e+05,3.8028e-07,2.6516e+05,1.2176,10118
0.99965,9.2348e+05,3.8471e-07,2.6978e+05,1.2161,10162
0.99965,9.2555e+05,3.8926e-07,2.7451e+05,1.2147,10206
0.99964,9.2765e+05,3.9392e-07,2.7937e+05,1.2134,10250
0.99963,9.2976e+05,3.987e-07,2.8435e+05,1.2121,10293
0.99963,9.3188e+05,4.036e-07,2.8945e+05,1.2109,10337
0.99962,9.3402e+05,4.0861e-07,2.9468e+05,1.2097,10380
0.99961,9.3618e+05,4.1375e-07,3.0004e+05,1.2086,10423
0.9996,9.3835e+05,4.1901e-07,3.0553e+05,1.2076,10465
0.9996,9.4053e+05,4.244e-07,3.1115e+05,1.2066,10508
0.99959,9.4273e+05,4.2991e-07,3.1691e+05,1.2056,10550
0.99958,9.4494e+05,4.3554e-07,3.228e+05,1.2047,10592
0.99958,9.4715e+05,4.413e-07,3.2884e+05,1.2039,10634
0.99957,9.4938e+05,4.4719e-07,3.3503e+05,1.2031,10676
0.99956,9.5161e+05,4.5321e-07,3.4136e+05,1.2023,10718
0.99955,9.5386e+05,4.5936e-07,3.4784e+05,1.2015,10759
0.99955,9.5611e+05,4.6565e-07,3.5448e+05,1.2008,10800
0.99954,9.5836e+05,4.7207e-07,3.6127e+05,1.2002,10841
0.99953,9.6063e+05,4.7862e-07,3.6822e+05,1.1995,10882
0.99952,9.629e+05,4.8532e-07,3.7533e+05,1.1989,10923
0.99952,9.6519e+05,4.9216e-07,3.8261e+05,1.1983,10964
0.99951,9.6748e+05,4.9914e-07,3.9007e+05,1.1977,11004
0.9995,9.6977e+05,5.0627e-07,3.9769e+05,1.1972,11045
0.99949,9.7207e+05,5.1355e-07,4.0549e+05,1.1967,11085
0.99948,9.7437e+05,5.2098e-07,4.1347e+05,1.1963,11125
0.99948,9.7668e+05,5.2856e-07,4.2164e+05,1.1958,11165
0.99947,9.7899e+05,5.3631e-07,4.2999e+05,1.1954,11204
0.99946,9.813e+05,5.4421e-07,4.3853e+05,1.195,11244
0.99945,9.8362e+05,5.5228e-07,4.4727e+05,1.1946,11284
0.99944,9.8593e+05,5.6051e-07,4.5621e+05,1.1943,11323
0.99943,9.8825e+05,5.6892e-07,4.6536e+05,1.194,11362
0.99943,9.9057e+05,5.7749e-07,4.7471e+05,1.1937,11401
0.99942,9.929e+05,5.8623e-07,4.8427e+05,1.1934,11440
0.99941,9.9523e+05,5.9514e-07,4.9405e+05,1.1931,11479
0.9994,9.9756e+05,6.0422e-07,5.0405e+05,1.1929,11518
0.99939,9.999e+05,6.1348e-07,5.1427e+05,1.1927,11557
0.99938,1.0022e+06,6.2291e-07,5.2473e+05,1.1924,11595
0.99937,1.0046e+06,6.3253e-07,5.3542e+05,1.1922,11634
0.99936,1.0069e+06,6.4233e-07,5.4636e+05,1.1921,11672
0.99935,1.0093e+06,6.5233e-07,5.5753e+05,1.1919,11711
0.99935,1.0117e+06,6.6251e-07,5.6896e+05,1.1917,11749
0.99934,1.014e+06,6.7289e-07,5.8065e+05,1.1915,11787
0.99933,1.0164e+06,6.8347e-07,5.926e+05,1.1914,11825
0.99932,1.0187e+06,6.9425e-07,6.0481e+05,1.1913,11864
0.99931,1.0211e+06,7.0525e-07,6.173e+05,1.1911,11902
0.9993,1.0234e+06,7.1646e-07,6.3007e+05,1.191,11939
0.99929,1.0258e+06,7.2789e-07,6.4312e+05,1.191,11977
0.99928,1.0282e+06,7.3954e-07,6.5646e+05,1.1909,12015
0.99927,1.0305e+06,7.5143e-07,6.701e+05,1.1908,12053
0.99926,1.0329e+06,7.6355e-07,6.8404e+05,1.1908,12091
0.99925,1.0352e+06,7.7589e-07,6.9829e+05,1.1908,12128
0.99924,1.0376e+06,7.8845e-07,7.1286e+05,1.1907,12166
0.99923,1.04e+06,8.0125e-07,7.2775e+05,1.1907,12204
0.99922,1.0423e+06,8.1428e-07,7.4297e+05,1.1907,12241
0.99921,1.0447e+06,8.2755e-07,7.5853e+05,1.1907,12279
0.9992,1.0471e+06,8.4107e-07,7.7443e+05,1.1907,12316
0.99919,1.0495e+06,8.5483e-07,7.9068e+05,1.1907,12354
0.99918,1.0518e+06,8.6884e-07,8.073e+05,1.1907,12391
0.99917,1.0542e+06,8.8312e-07,8.2428e+05,1.1907,12428
0.99916,1.0566e+06,8.9766e-07,8.4163e+05,1.1908,12466
0.99915,1.059e+06,9.1247e-07,8.5937e+05,1.1908,12503
0.99914,1.0614e+06,9.2756e-07,8.775e+05,1.1908,12540
0.99913,1.0638e+06,9.4293e-07,8.9603e+05,1.1909,12578
0.99912,1.0662e+06,9.586e-07,9.1497e+05,1.191,12615
0.99911,1.0686e+06,9.7456e-07,9.3432e+05,1.191,12652
0.9991,1.071e+06,9.9084e-07,9.541e+05,1.1911,12690
0.99909,1.0733e+06,1.0074e-06,9.7432e+05,1.1912,12727
0.99908,1.0757e+06,1.0243e-06,9.9498e+05,1.1913,12764
0.99907,1.0781e+06,1.0415e-06,1.0161e+06,1.1914,12802
0.99906,1.0805e+06,1.059e-06,1.0377e+06,1.1915,12839
0.99905,1.0829e+06,1.0769e-06,1.0597e+06,1.1916,12876
0.99904,1.0853e+06,1.095e-06,1.0823e+06,1.1917,12914
0.99902,1.0877e+06,1.1135e-06,1.1053e+06,1.1918,12951
0.99901,1.0901e+06,1.1323e-06,1.1288e+06,1.1919,12988
0.999,1.0925e+06,1.1514e-06,1.1529e+06,1.1921,13026
0.99899,1.0949e+06,1.1709e-06,1.1774e+06,1.1922,13063
0.99898,1.0974e+06,1.1907e-06,1.2026e+06,1.1923,13101
0.99897,1.0998e+06,1.2109e-06,1.2282e+06,1.1924,13138
0.99896,1.1022e+06,1.2314e-06,1.2545e+06,1.1926,13176
0.99895,1.1047e+06,1.2523e-06,1.2813e+06,1.1927,13213
0.99893,1.1071e+06,1.2737e-06,1.3087e+06,1.1929,13251
0.99892,1.1095e+06,1.2954e-06,1.3367e+06,1.193,13288
0.99891,1.1119e+06,1.3176e-06,1.3653e+06,1.1932,13326
0.9989,1.1143e+06,1.3401e-06,1.3945e+06,1.1933,13364
0.99889,1.1167e+06,1.3631e-06,1.4244e+06,1.1935,13401
0.99888,1.1192e+06,1.3865e-06,1.4549e+06,1.1937,13439
0.99887,1.1216e+06,1.4103e-06,1.4861e+06,1.1939,13477
0.99885,1.124e+06,1.4346e-06,1.5179e+06,1.1941,13515
0.99884,1.1265e+06,1.4592e-06,1.5505e+06,1.1942,13552
0.99883,1.1289e+06,1.4843e-06,1.5838e+06,1.1944,13590
0.99882,1.1314e+06,1.5098e-06,1.6178e+06,1.1946,13628
0.99881,1.1338e+06,1.5358e-06,1.6525e+06,1.1948,13666
0.99879,1.1363e+06,1.5622e-06,1.688e+06,1.1949,13704
0.99878,1.1388e+06,1.5891e-06,1.7243e+06,1.1951,13743
0.99877,1.1413e+06,1.6164e-06,1.7613e+06,1.1953,13781
0.99876,1.1437e+06,1.6443e-06,1.7992e+06,1.1955,13819
0.99875,1.1462e+06,1.6727e-06,1.8379e+06,1.1957,13857
0.99873,1.1487e+06,1.7016e-06,1.8774e+06,1.1959,13896
0.99872,1.1512e+06,1.7311e-06,1.9178e+06,1.1961,13934
0.99871,1.1536e+06,1.7611e-06,1.9591e+06,1.1964,13973
0.9987,1.1561e+06,1.7917e-06,2.0013e+06,1.1966,14011
0.99868,1.1586e+06,1.8229e-06,2.0444e+06,1.1968,14050
0.99867,1.161e+06,1.8546e-06,2.0884e+06,1.1971,14089
0.99866,1.1635e+06,1.8868e-06,2.1334e+06,1.1973,14128
0.99865,1.166e+06,1.9196e-06,2.1793e+06,1.1975,14166
0.99863,1.1685e+06,1.9529e-06,2.2263e+06,1.1978,14205
0.99862,1.171e+06,1.9868e-06,2.2743e+06,1.198,14244
0.99861,1.1736e+06,2.0213e-06,2.3233e+06,1.1983,14284
0.9986,1.1761e+06,2.0564e-06,2.3734e+06,1.1985,14323
0.99858,1.1786e+06,2.0921e-06,2.4246e+06,1.1987,14362
0.99857,1.1812e+06,2.1285e-06,2.4768e+06,1.199,14401
0.99856,1.1837e+06,2.1655e-06,2.5303e+06,1.1993,14441
0.99854,1.1863e+06,2.2032e-06,2.5848e+06,1.1995,14480
0.99853,1.1888e+06,2.2416e-06,2.6406e+06,1.1998,14520
0.99852,1.1914e+06,2.2806e-06,2.6976e+06,1.2,14560
0.9985,1.1939e+06,2.3205e-06,2.7558e+06,1.2003,14600
0.99849,1.1965e+06,2.361e-06,2.8152e+06,1.2006,14640
0.99848,1.199e+06,2.4024e-06,2.876e+06,1.2009,14680
0.99846,1.2016e+06,2.4444e-06,2.938e+06,1.2012,14720
0.99845,1.2041e+06,2.4871e-06,3.0015e+06,1.2014,14760
0.99844,1.2067e+06,2.5306e-06,3.0662e+06,1.2017,14800
0.99842,1.2093e+06,2.5748e-06,3.1324e+06,1.202,14841
0.99841,1.2118e+06,2.6197e-06,3.2e+06,1.2023,14881
0.9984,1.2144e+06,2.6655e-06,3.2691e+06,1.2025,14922
0.99838,1.2171e+06,2.712e-06,3.3397e+06,1.2028,14963
0.99837,1.2197e+06,2.7593e-06,3.4117e+06,1.2031,15004
0.99835,1.2223e+06,2.8075e-06,3.4854e+06,1.2034,15045
0.99834,1.2249e+06,2.8564e-06,3.5606e+06,1.2037,15086
0.99833,1.2276e+06,2.9063e-06,3.6375e+06,1.204,15127
0.99831,1.2302e+06,2.957e-06,3.716e+06,1.2043,15168
0.9983,1.2329e+06,3.0087e-06,3.7962e+06,1.2046,15210
0.99828,1.2355e+06,3.0613e-06,3.8781e+06,1.2049,15251
0.99827,1.2381e+06,3.1148e-06,3.9618e+06,1.2052,15293
0.99826,1.2408e+06,3.1695e-06,4.0474e+06,1.2056,15335
0.99824,1.2434e+06,3.2251e-06,4.1347e+06,1.2059,15377
0.99823,1.246e+06,3.2816e-06,4.2239e+06,1.2062,15419
0.99821,1.2487e+06,3.3391e-06,4.3151e+06,1.2065,15461
0.9982,1.2513e+06,3.3975e-06,4.4082e+06,1.2069,15503
0.99818,1.254e+06,3.457e-06,4.5033e+06,1.2072,15546
0.99817,1.2567e+06,3.5174e-06,4.6005e+06,1.2075,15588
0.99816,1.2594e+06,3.5788e-06,4.6997e+06,1.2078,15631
0.99814,1.2621e+06,3.6412e-06,4.8011e+06,1.2081,15674
0.99813,1.2648e+06,3.7047e-06,4.9046e+06,1.2084,15717
0.99811,1.2676e+06,3.7693e-06,5.0104e+06,1.2088,15760
0.9981,1.2703e+06,3.8351e-06,5.1185e+06,1.2091,15803
0.99808,1.2731e+06,3.9019e-06,5.2288e+06,1.2094,15846
0.99807,1.2758e+06,3.97e-06,5.3416e+06,1.2098,15890
0.99805,1.2786e+06,4.0393e-06,5.4567e+06,1.2101,15934
0.99804,1.2813e+06,4.11e-06,5.5743e+06,1.2105,15977
0.99802,1.284e+06,4.1819e-06,5.6945e+06,1.2108,16021
0.99801,1.2868e+06,4.2552e-06,5.8172e+06,1.2112,16066
0.99799,1.2895e+06,4.3297e-06,5.9425e+06,1.2115,16110
0.99798,1.2923e+06,4.4054e-06,6.0705e+06,1.2119,16154
0.99796,1.295e+06,4.4824e-06,6.2013e+06,1.2123,16199
0.99794,1.2978e+06,4.5606e-06,6.3349e+06,1.2126,16244
0.99793,1.3006e+06,4.6401e-06,6.4713e+06,1.213,16288
0.99791,1.3035e+06,4.7209e-06,6.6106e+06,1.2133,16333
0.9979,1.3063e+06,4.8031e-06,6.7529e+06,1.2137,16379
0.99788,1.3091e+06,4.8867e-06,6.8982e+06,1.2141,16424
0.99787,1.312e+06,4.9717e-06,7.0467e+06,1.2145,16470
0.99785,1.3149e+06,5.0581e-06,7.1983e+06,1.2149,16515
0.99783,1.3177e+06,5.1461e-06,7.3531e+06,1.2152,16561
0.99782,1.3206e+06,5.2355e-06,7.5112e+06,1.2156,16607
0.9978,1.3235e+06,5.3265e-06,7.6727e+06,1.216,16653
0.99779,1.3264e+06,5.4192e-06,7.8377e+06,1.2164,16700
0.99777,1.3292e+06,5.5135e-06,8.0061e+06,1.2168,16746
0.99775,1.3321e+06,5.6096e-06,8.1782e+06,1.2172,16793
0.99774,1.335e+06,5.7075e-06,8.3539e+06,1.2176,16840
0.99772,1.3378e+06,5.8069e-06,8.5333e+06,1.218,16887
0.99771,1.3407e+06,5.9079e-06,8.7165e+06,1.2184,16934
0.99769,1.3437e+06,6.0106e-06,8.9037e+06,1.2188,16981
0.99767,1.3466e+06,6.115e-06,9.0948e+06,1.2192,17029
0.99766,1.3495e+06,6.221e-06,9.2899e+06,1.2196,17077
0.99764,1.3525e+06,6.3288e-06,9.4892e+06,1.22,17125
0.99762,1.3555e+06,6.4383e-06,9.6927e+06,1.2204,17173
0.99761,1.3585e+06,6.5496e-06,9.9006e+06,1.2208,17221
0.99759,1.3615e+06,6.6628e-06,1.0113e+07,1.2212,17270
0.99757,1.3645e+06,6.7778e-06,1.033e+07,1.2217,17319
0.99756,1.3675e+06,6.8949e-06,1.0551e+07,1.2221,17367
0.99754,1.3705e+06,7.0139e-06,1.0777e+07,1.2225,17417
0.99752,1.3736e+06,7.1351e-06,1.1008e+07,1.2229,17466
0.99751,1.3766e+06,7.2584e-06,1.1243e+07,1.2234,17515
0.99749,1.3796e+06,7.384e-06,1.1484e+07,1.2238,17565
0.99747,1.3826e+06,7.5118e-06,1.1729e+07,1.2243,17615
0.99745,1.3857e+06,7.6418e-06,1.198e+07,1.2247,17665
0.99744,1.3887e+06,7.7738e-06,1.2237e+07,1.2252,17715
0.99742,1.3918e+06,7.908e-06,1.2498e+07,1.2256,17766
0.9974,1.3949e+06,8.0442e-06,1.2765e+07,1.2261,17817
0.99738,1.398e+06,8.1827e-06,1.3038e+07,1.2266,17868
0.99737,1.4011e+06,8.3233e-06,1.3316e+07,1.227,17919
0.99735,1.4042e+06,8.4663e-06,1.36e+07,1.2275,17970
0.99733,1.4074e+06,8.6116e-06,1.3891e+07,1.228,18022
0.99731,1.4106e+06,8.7592e-06,1.4187e+07,1.2285,18074
0.9973,1.4137e+06,8.9092e-06,1.449e+07,1.2289,18126
0.99728,1.4169e+06,9.0617e-06,1.4798e+07,1.2294,18178
0.99726,1.4201e+06,9.2167e-06,1.5114e+07,1.2299,18230
0.99724,1.4233e+06,9.3744e-06,1.5436e+07,1.2304,18283
0.99722,1.4266e+06,9.5347e-06,1.5765e+07,1.2308,18336
0.9972,1.4298e+06,9.6979e-06,1.61e+07,1.2313,18389
0.99719,1.433e+06,9.864e-06,1.6443e+07,1.2318,18443
0.99717,1.4362e+06,1.0033e-05,1.6792e+07,1.2323,18496
0.99715,1.4394e+06,1.0205e-05,1.715e+07,1.2328,18550
0.99713,1.4426e+06,1.038e-05,1.7514e+07,1.2333,18604
0.99711,1.4458e+06,1.0557e-05,1.7886e+07,1.2338,18659
0.99709,1.4491e+06,1.0737e-05,1.8266e+07,1.2343,18713
0.99708,1.4524e+06,1.092e-05,1.8654e+07,1.2349,18768
0.99706,1.4557e+06,1.1105e-05,1.905e+07,1.2354,18823
0.99704,1.4591e+06,1.1294e-05,1.9454e+07,1.2359,18878
0.99702,1.4624e+06,1.1485e-05,1.9866e+07,1.2364,18934
0.997,1.4658e+06,1.168e-05,2.0288e+07,1.237,18990
0.99698,1.4692e+06,1.1878e-05,2.0717e+07,1.2375,19046
0.99696,1.4726e+06,1.2079e-05,2.1156e+07,1.238,19102
0.99694,1.476e+06,1.2283e-05,2.1604e+07,1.2386,19159
0.99692,1.4794e+06,1.2491e-05,2.2061e+07,1.2391,19216
0.9969,1.4828e+06,1.2702e-05,2.2528e+07,1.2397,19273
0.99688,1.4862e+06,1.2916e-05,2.3004e+07,1.2402,19330
0.99687,1.4896e+06,1.3135e-05,2.349e+07,1.2408,19388
0.99685,1.493e+06,1.3357e-05,2.3986e+07,1.2413,19446
0.99683,1.4964e+06,1.3583e-05,2.4492e+07,1.2419,19504
0.99681,1.4999e+06,1.3812e-05,2.5009e+07,1.2424,19563
0.99679,1.5033e+06,1.4045e-05,2.5537e+07,1.243,19621
0.99677,1.5068e+06,1.4281e-05,2.6075e+07,1.2435,19680
0.99675,1.5103e+06,1.4521e-05,2.6625e+07,1.2441,19740
0.99673,1.5138e+06,1.4765e-05,2.7185e+07,1.2447,19799
0.99671,1.5174e+06,1.5012e-05,2.7758e+07,1.2452,19859
0.99669,1.521e+06,1.5263e-05,2.8342e+07,1.2458,19919
0.99667,1.5245e+06,1.5518e-05,2.8938e+07,1.2464,19980
0.99665,1.5281e+06,1.5778e-05,2.9546e+07,1.247,20040
0.99663,1.5317e+06,1.6041e-05,3.0166e+07,1.2476,20101
0.99661,1.5354e+06,1.6308e-05,3.08e+07,1.2482,20163
0.99659,1.539e+06,1.658e-05,3.1446e+07,1.2488,20224
0.99657,1.5427e+06,1.6856e-05,3.2106e+07,1.2494,20286
0.99654,1.5463e+06,1.7137e-05,3.2779e+07,1.2501,20349
0.99652,1.55e+06,1.7422e-05,3.3466e+07,1.2507,20411
0.9965,1.5536e+06,1.7712e-05,3.4166e+07,1.2513,20474
0.99648,1.5573e+06,1.8006e-05,3.4881e+07,1.2519,20537
0.99646,1.561e+06,1.8306e-05,3.5611e+07,1.2526,20601
0.99644,1.5647e+06,1.8609e-05,3.6355e+07,1.2532,20665
0.99642,1.5685e+06,1.8917e-05,3.7115e+07,1.2539,20729
0.9964,1.5722e+06,1.923e-05,3.789e+07,1.2545,20793
0.99638,1.576e+06,1.9547e-05,3.8681e+07,1.2552,20858
0.99636,1.5798e+06,1.9869e-05,3.9487e+07,1.2558,20923
0.99633,1.5836e+06,2.0196e-05,4.0311e+07,1.2565,20988
0.99631,1.5875e+06,2.0528e-05,4.115e+07,1.2572,21054
0.99629,1.5913e+06,2.0865e-05,4.2007e+07,1.2579,21120
0.99627,1.5952e+06,2.1208e-05,4.2881e+07,1.2586,21187
0.99625,1.5991e+06,2.1556e-05,4.3772e+07,1.2592,21253
0.99623,1.603e+06,2.1909e-05,4.4682e+07,1.2599,21321
0.9962,1.6069e+06,2.2267e-05,4.561e+07,1.2606,21388
0.99618,1.6108e+06,2.2632e-05,4.6557e+07,1.2614,21456
0.99616,1.6148e+06,2.3001e-05,4.7522e+07,1.2621,21524
0.99614,1.6187e+06,2.3377e-05,4.8507e+07,1.2628,21593
0.99612,1.6226e+06,2.3759e-05,4.9512e+07,1.2635,21661
0.99609,1.6266e+06,2.4147e-05,5.0537e+07,1.2642,21731
0.99607,1.6306e+06,2.454e-05,5.1582e+07,1.2649,21800
0.99605,1.6346e+06,2.4939e-05,5.2648e+07,1.2657,21870
0.99603,1.6387e+06,2.5343e-05,5.3736e+07,1.2664,21941
0.996,1.6427e+06,2.5753e-05,5.4845e+07,1.2672,22011
0.99598,1.6468e+06,2.617e-05,5.5977e+07,1.2679,22083
0.99596,1.651e+06,2.6592e-05,5.713e+07,1.2687,22154
0.99594,1.6551e+06,2.702e-05,5.8307e+07,1.2694,22226
0.99591,1.6593e+06,2.7455e-05,5.9507e+07,1.2702,22298
0.99589,1.6634e+06,2.7896e-05,6.0731e+07,1.271,22371
0.99587,1.6676e+06,2.8344e-05,6.1979e+07,1.2718,22444
0.99584,1.6718e+06,2.8798e-05,6.3252e+07,1.2726,22517
0.99582,1.6761e+06,2.926e-05,6.455e+07,1.2734,22591
0.9958,1.6803e+06,2.9728e-05,6.5874e+07,1.2742,22665
0.99577,1.6845e+06,3.0204e-05,6.7224e+07,1.275,22740
0.99575,1.6888e+06,3.0686e-05,6.8601e+07,1.2758,22815
0.99573,1.6931e+06,3.1176e-05,7.0004e+07,1.2766,22890
0.9957,1.6974e+06,3.1674e-05,7.1435e+07,1.2774,22966
0.99568,1.7017e+06,3.2179e-05,7.2895e+07,1.2782,23043
0.99565,1.706e+06,3.269e-05,7.4383e+07,1.2791,23119
0.99563,1.7103e+06,3.3209e-05,7.59e+07,1.2799,23197
0.99561,1.7147e+06,3.3735e-05,7.7446e+07,1.2808,23274
0.99558,1.7191e+06,3.4268e-05,7.9023e+07,1.2816,23352
0.99556,1.7236e+06,3.4809e-05,8.0631e+07,1.2825,23431
0.99553,1.728e+06,3.5357e-05,8.227e+07,1.2833,23509
0.99551,1.7325e+06,3.5913e-05,8.3941e+07,1.2842,23589
0.99549,1.737e+06,3.6477e-05,8.5645e+07,1.2851,23669
0.99546,1.7416e+06,3.7049e-05,8.7381e+07,1.286,23749
0.99544,1.7461e+06,3.7629e-05,8.9152e+07,1.2869,23829
0.99541,1.7507e+06,3.8217e-05,9.0956e+07,1.2878,23911
0.99539,1.7553e+06,3.8813e-05,9.2796e+07,1.2887,23992
0.99536,1.7599e+06,3.9418e-05,9.4671e+07,1.2896,24074
0.99534,1.7645e+06,4.0032e-05,9.6582e+07,1.2905,24157
0.99531,1.7692e+06,4.0654e-05,9.853e+07,1.2914,24240
0.99529,1.7738e+06,4.1286e-05,1.0052e+08,1.2924,24323
0.99526,1.7785e+06,4.1927e-05,1.0254e+08,1.2933,24407
0.99524,1.7831e+06,4.2577e-05,1.046e+08,1.2942,24492
0.99521,1.7878e+06,4.3236e-05,1.067e+08,1.2952,24577
0.99518,1.7926e+06,4.3904e-05,1.0885e+08,1.2961,24662
0.99516,1.7973e+06,4.458e-05,1.1103e+08,1.297,24748
0.99513,1.8021e+06,4.5266e-05,1.1326e+08,1.298,24834
0.99511,1.8069e+06,4.596e-05,1.1552e+08,1.2989,24921
0.99508,1.8117e+06,4.6664e-05,1.1783e+08,1.2999,25008
0.99506,1.8166e+06,4.7378e-05,1.2019e+08,1.3008,25096
0.99503,1.8215e+06,4.81e-05,1.2259e+08,1.3018,25185
0.995,1.8264e+06,4.8833e-05,1.2503e+08,1.3027,25274
0.99498,1.8313e+06,4.9575e-05,1.2752e+08,1.3037,25363
0.99495,1.8363e+06,5.0327e-05,1.3006e+08,1.3047,25453
0.99492,1.8413e+06,5.1089e-05,1.3265e+08,1.3057,25544
0.9949,1.8463e+06,5.1862e-05,1.3529e+08,1.3067,25635
0.99487,1.8513e+06,5.2644e-05,1.3797e+08,1.3077,25726
0.99484,1.8563e+06,5.3438e-05,1.4071e+08,1.3087,25818
0.99482,1.8614e+06,5.4243e-05,1.4349e+08,1.3098,25911
0.99479,1.8665e+06,5.5059e-05,1.4633e+08,1.3108,26004
0.99476,1.8715e+06,5.5886e-05,1.4922e+08,1.3118,26098
0.99474,1.8766e+06,5.6725e-05,1.5217e+08,1.3128,26192
0.99471,1.8817e+06,5.7575e-05,1.5517e+08,1.3138,26287
0.99468,1.8868e+06,5.8435e-05,1.5823e+08,1.3147,26382
0.99465,1.892e+06,5.9307e-05,1.6135e+08,1.3158,26478
0.99463,1.8972e+06,6.0189e-05,1.6452e+08,1.3168,26575
0.9946,1.9024e+06,6.1083e-05,1.6775e+08,1.3178,26672
0.99457,1.9076e+06,6.1988e-05,1.7104e+08,1.3188,26769
0.99454,1.9129e+06,6.2904e-05,1.744e+08,1.3198,26868
0.99452,1.9182e+06,6.3832e-05,1.7781e+08,1.3209,26966
0.99449,1.9235e+06,6.4771e-05,1.8129e+08,1.3219,27066
0.99446,1.9289e+06,6.5723e-05,1.8483e+08,1.323,27166
0.99443,1.9343e+06,6.6686e-05,1.8844e+08,1.324,27266
0.9944,1.9397e+06,6.7663e-05,1.9212e+08,1.3251,27367
0.99437,1.9451e+06,6.8651e-05,1.9586e+08,1.3261,27469
0.99435,1.9505e+06,6.9653e-05,1.9967e+08,1.3272,27571
0.99432,1.956e+06,7.0668e-05,2.0355e+08,1.3282,27674
0.99429,1.9614e+06,7.1696e-05,2.0751e+08,1.3293,27778
0.99426,1.9669e+06,7.2737e-05,2.1153e+08,1.3303,27882
0.99423,1.9724e+06,7.3793e-05,2.1563e+08,1.3314,27987
0.9942,1.9779e+06,7.4862e-05,2.198e+08,1.3324,28092
0.99417,1.9834e+06,7.5946e-05,2.2405e+08,1.3335,28198
0.99414,1.989e+06,7.7042e-05,2.2838e+08,1.3345,28305
0.99411,1.9946e+06,7.8152e-05,2.3279e+08,1.3356,28412
0.99408,2.0002e+06,7.9275e-05,2.3727e+08,1.3367,28520
0.99405,2.0058e+06,8.0411e-05,2.4184e+08,1.3377,28629
0.99402,2.0115e+06,8.1561e-05,2.4649e+08,1.3388,28738
0.99399,2.0172e+06,8.2725e-05,2.5122e+08,1.3399,28848
0.99396,2.0229e+06,8.3904e-05,2.5604e+08,1.341,28958
0.99393,2.0286e+06,8.5096e-05,2.6095e+08,1.342,29069
0.9939,2.0344e+06,8.6303e-05,2.6594e+08,1.3431,29181
0.99387,2.0402e+06,8.7525e-05,2.7103e+08,1.3442,29293
0.99384,2.046e+06,8.8762e-05,2.7621e+08,1.3453,29406
0.99381,2.0519e+06,9.0014e-05,2.8147e+08,1.3464,29520
0.99378,2.0578e+06,9.1281e-05,2.8684e+08,1.3475,29635
0.99375,2.0637e+06,9.2563e-05,2.923e+08,1.3486,29750
0.99372,2.0696e+06,9.3861e-05,2.9785e+08,1.3498,29866
0.99369,2.0756e+06,9.5175e-05,3.0351e+08,1.3509,29982
0.99366,2.0815e+06,9.6506e-05,3.0927e+08,1.352,30099
0.99363,2.0875e+06,9.7853e-05,3.1513e+08,1.3531,30217
0.9936,2.0935e+06,9.9217e-05,3.2109e+08,1.3543,30336
0.99356,2.0995e+06,0.0001006,3.2716e+08,1.3554,30455
0.99353,2.1055e+06,0.000102,3.3334e+08,1.3565,30575
0.9935,2.1116e+06,0.00010341,3.3962e+08,1.3577,30696
0.99347,2.1177e+06,0.00010484,3.4602e+08,1.3588,30817
0.99344,2.1239e+06,0.00010629,3.5253e+08,1.36,30939
0.99341,2.13e+06,0.00010775,3.5916e+08,1.3611,31062
0.99337,2.1362e+06,0.00010923,3.659e+08,1.3623,31186
0.99334,2.1425e+06,0.00011072,3.7276e+08,1.3635,31310
0.99331,2.1488e+06,0.00011224,3.7974e+08,1.3647,31435
0.99328,2.1551e+06,0.00011377,3.8684e+08,1.3658,31561
0.99324,2.1614e+06,0.00011531,3.9407e+08,1.367,31687
0.99321,2.1678e+06,0.00011688,4.0142e+08,1.3682,31815
0.99318,2.1741e+06,0.00011846,4.089e+08,1.3694,31943
0.99314,2.1806e+06,0.00012006,4.1651e+08,1.3707,32071
0.99311,2.187e+06,0.00012169,4.2425e+08,1.3719,32201
0.99308,2.1935e+06,0.00012332,4.3213e+08,1.3731,32331
0.99304,2.2e+06,0.00012498,4.4015e+08,1.3743,32462
0.99301,2.2065e+06,0.00012666,4.483e+08,1.3755,32594
0.99298,2.213e+06,0.00012835,4.566e+08,1.3767,32727
0.99294,2.2195e+06,0.00013007,4.6503e+08,1.3779,32860
0.99291,2.226e+06,0.00013181,4.7362e+08,1.3791,32995
0.99288,2.2326e+06,0.00013357,4.8235e+08,1.3802,33130
0.99284,2.2392e+06,0.00013534,4.9123e+08,1.3814,33265
0.99281,2.2458e+06,0.00013714,5.0027e+08,1.3826,33402
0.99277,2.2524e+06,0.00013895,5.0946e+08,1.3838,33539
0.99274,2.2591e+06,0.00014079,5.188e+08,1.385,33678
0.9927,2.2658e+06,0.00014264,5.2831e+08,1.3862,33817
0.99267,2.2726e+06,0.00014452,5.3798e+08,1.3874,33957
0.99263,2.2793e+06,0.00014641,5.4781e+08,1.3886,34097
0.9926,2.2862e+06,0.00014833,5.5781e+08,1.3898,34239
0.99256,2.293e+06,0.00015027,5.6798e+08,1.391,34381
0.99253,2.2999e+06,0.00015222,5.7832e+08,1.3923,34525
0.99249,2.3068e+06,0.0001542,5.8884e+08,1.3935,34669
0.99246,2.3138e+06,0.0001562,5.9954e+08,1.3948,34814
0.99242,2.3208e+06,0.00015822,6.1041e+08,1.3961,34960
0.99239,2.3278e+06,0.00016026,6.2147e+08,1.3974,35106
0.99235,2.3349e+06,0.00016232,6.3271e+08,1.3987,35254
0.99231,2.342e+06,0.00016441,6.4414e+08,1.4,35402
0.99228,2.3492e+06,0.00016652,6.5576e+08,1.4014,35552
0.99224,2.3565e+06,0.00016865,6.6757e+08,1.4028,35702
0.9922,2.3637e+06,0.0001708,6.7958e+08,1.4043,35853
0.99217,2.3711e+06,0.00017298,6.9179e+08,1.4057,36006
0.99213,2.3784e+06,0.00017518,7.042e+08,1.4072,36159
0.99209,2.3859e+06,0.0001774,7.1682e+08,1.4087,36313
0.99206,2.3933e+06,0.00017965,7.2964e+08,1.4103,36468
0.99202,2.4008e+06,0.00018191,7.4267e+08,1.4119,36624
0.99198,2.4084e+06,0.0001842,7.5592e+08,1.4135,36780
0.99195,2.416e+06,0.00018651,7.6938e+08,1.4151,36938
0.99191,2.4237e+06,0.00018885,7.8306e+08,1.4167,37097
0.99187,2.4315e+06,0.0001912,7.9696e+08,1.4184,37257
0.99183,2.4393e+06,0.00019358,8.1109e+08,1.4201,37418
0.99179,2.4471e+06,0.00019598,8.2544e+08,1.4218,37580
0.99176,2.455e+06,0.00019841,8.4003e+08,1.4235,37743
0.99172,2.463e+06,0.00020085,8.5485e+08,1.4253,37906
0.99168,2.4709e+06,0.00020332,8.6991e+08,1.4271,38071
0.99164,2.479e+06,0.00020582,8.852e+08,1.4288,38237
0.9916,2.487e+06,0.00020833,9.0075e+08,1.4306,38404
0.99156,2.4951e+06,0.00021087,9.1653e+08,1.4324,38572
0.99152,2.5032e+06,0.00021344,9.3257e+08,1.4341,38741
0.99148,2.5114e+06,0.00021602,9.4886e+08,1.4359,38912
0.99145,2.5196e+06,0.00021863,9.6542e+08,1.4377,39083
0.99141,2.5278e+06,0.00022127,9.8223e+08,1.4395,39255
0.99137,2.5361e+06,0.00022393,9.993e+08,1.4412,39429
0.99133,2.5443e+06,0.00022662,1.0166e+09,1.443,39603
0.99129,2.5526e+06,0.00022933,1.0343e+09,1.4448,39779
0.99125,2.561e+06,0.00023206,1.0522e+09,1.4465,39956
0.99121,2.5693e+06,0.00023482,1.0703e+09,1.4483,40134
0.99117,2.5777e+06,0.00023761,1.0888e+09,1.4501,40313
0.99113,2.5861e+06,0.00024042,1.1075e+09,1.4518,40493
0.99109,2.5945e+06,0.00024326,1.1266e+09,1.4535,40674
0.99105,2.6029e+06,0.00024613,1.1459e+09,1.4552,40857
0.991,2.6114e+06,0.00024901,1.1655e+09,1.4569,41040
0.99096,2.6199e+06,0.00025192,1.1854e+09,1.4586,41225
0.99092,2.6284e+06,0.00025486,1.2057e+09,1.4603,41411
0.99088,2.6369e+06,0.00025782,1.2262e+09,1.462,41598
0.99084,2.6455e+06,0.00026081,1.2471e+09,1.4637,41786
0.9908,2.6542e+06,0.00026382,1.2683e+09,1.4654,41976
0.99076,2.6628e+06,0.00026686,1.2898e+09,1.4671,42166
0.99071,2.6715e+06,0.00026993,1.3116e+09,1.4688,42358
0.99067,2.6803e+06,0.00027302,1.3337e+09,1.4706,42551
0.99063,2.6891e+06,0.00027613,1.3562e+09,1.4723,42745
0.99059,2.6979e+06,0.00027928,1.3791e+09,1.474,42941
0.99055,2.7068e+06,0.00028245,1.4022e+09,1.4758,43138
0.9905,2.7157e+06,0.00028564,1.4258e+09,1.4776,43336
0.99046,2.7247e+06,0.00028886,1.4496e+09,1.4794,43535
0.99042,2.7338e+06,0.00029211,1.4739e+09,1.4812,43736
0.99037,2.7428e+06,0.00029539,1.4985e+09,1.483,43937
0.99033,2.752e+06,0.00029869,1.5234e+09,1.4849,44140
0.99029,2.7612e+06,0.00030202,1.5488e+09,1.4868,44345
0.99024,2.7704e+06,0.00030538,1.5745e+09,1.4887,44551
0.9902,2.7797e+06,0.00030876,1.6005e+09,1.4906,44758
0.99016,2.789e+06,0.00031217,1.627e+09,1.4925,44966
0.99011,2.7983e+06,0.00031561,1.6539e+09,1.4944,45176
0.99007,2.8077e+06,0.00031908,1.6811e+09,1.4963,45387
0.99002,2.8171e+06,0.00032258,1.7088e+09,1.4982,45599
0.98998,2.8266e+06,0.0003261,1.7368e+09,1.5001,45813
0.98994,2.836e+06,0.00032965,1.7653e+09,1.502,46028
0.98989,2.8456e+06,0.00033322,1.7941e+09,1.5039,46244
0.98985,2.8552e+06,0.00033683,1.8234e+09,1.5058,46462
0.9898,2.8648e+06,0.00034046,1.8531e+09,1.5078,46681
0.98976,2.8744e+06,0.00034411,1.8833e+09,1.5097,46901
0.98971,2.8841e+06,0.0003478,1.9139e+09,1.5116,47123
0.98966,2.8938e+06,0.00035151,1.9449e+09,1.5135,47347
0.98962,2.9036e+06,0.00035525,1.9764e+09,1.5154,47571
0.98957,2.9134e+06,0.00035902,2.0083e+09,1.5173,47798
0.98953,2.9232e+06,0.00036282,2.0407e+09,1.5192,48025
0.98948,2.933e+06,0.00036665,2.0735e+09,1.5211,48254
0.98943,2.9428e+06,0.0003705,2.1068e+09,1.523,48485
0.98939,2.9527e+06,0.00037439,2.1406e+09,1.5249,48716
0.98934,2.9626e+06,0.0003783,2.1749e+09,1.5267,48950
0.98929,2.9726e+06,0.00038224,2.2096e+09,1.5286,49185
0.98925,2.9825e+06,0.00038622,2.2449e+09,1.5304,49421
0.9892,2.9925e+06,0.00039022,2.2806e+09,1.5322,49659
0.98915,3.0025e+06,0.00039425,2.3169e+09,1.534,49898
0.9891,3.0125e+06,0.00039831,2.3536e+09,1.5358,50139
0.98906,3.0225e+06,0.00040241,2.3909e+09,1.5375,50381
0.98901,3.0325e+06,0.00040653,2.4287e+09,1.5393,50625
0.98896,3.0426e+06,0.00041068,2.4671e+09,1.541,50870
0.98891,3.0526e+06,0.00041487,2.506e+09,1.5427,51116
0.98886,3.0627e+06,0.00041909,2.5454e+09,1.5444,51365
0.98881,3.0728e+06,0.00042334,2.5854e+09,1.5461,51614
0.98877,3.083e+06,0.00042762,2.626e+09,1.5478,51866
0.98872,3.0932e+06,0.00043194,2.6671e+09,1.5495,52119
0.98867,3.1033e+06,0.00043628,2.7088e+09,1.5511,52373
0.98862,3.1135e+06,0.00044066,2.7511e+09,1.5527,52629
0.98857,3.1237e+06,0.00044507,2.794e+09,1.5543,52886
0.98852,3.1339e+06,0.00044951,2.8375e+09,1.5559,53145
0.98847,3.1441e+06,0.00045398,2.8816e+09,1.5574,53406
0.98842,3.1544e+06,0.00045849,2.9263e+09,1.559,53668
0.98837,3.1646e+06,0.00046303,2.9716e+09,1.5605,53932
0.98832,3.1749e+06,0.0004676,3.0176e+09,1.562,54197
0.98827,3.1852e+06,0.0004722,3.0642e+09,1.5635,54464
0.98822,3.1955e+06,0.00047684,3.1115e+09,1.5649,54733
0.98816,3.2058e+06,0.00048152,3.1594e+09,1.5664,55003
0.98811,3.2162e+06,0.00048623,3.208e+09,1.5678,55275
0.98806,3.2265e+06,0.00049097,3.2573e+09,1.5691,55548
0.98801,3.2368e+06,0.00049575,3.3072e+09,1.5705,55823
0.98796,3.2472e+06,0.00050056,3.3579e+09,1.5718,56100
0.98791,3.2575e+06,0.00050541,3.4092e+09,1.5731,56378
0.98785,3.2679e+06,0.0005103,3.4613e+09,1.5744,56658
0.9878,3.2783e+06,0.00051523,3.5141e+09,1.5757,56939
0.98775,3.2887e+06,0.00052019,3.5677e+09,1.5769,57223
0.98769,3.299e+06,0.00052519,3.622e+09,1.5781,57508
0.98764,3.3094e+06,0.00053023,3.677e+09,1.5793,57794
0.98759,3.3197e+06,0.00053531,3.7329e+09,1.5804,58082
0.98753,3.3301e+06,0.00054043,3.7895e+09,1.5815,58372
0.98748,3.3405e+06,0.00054558,3.8469e+09,1.5826,58664
0.98742,3.3508e+06,0.00055078,3.9051e+09,1.5837,58957
0.98737,3.3612e+06,0.00055602,3.9641e+09,1.5847,59252
0.98732,3.3716e+06,0.0005613,4.0239e+09,1.5857,59549
0.98726,3.3819e+06,0.00056662,4.0846e+09,1.5866,59847
0.98721,3.3923e+06,0.00057199,4.1461e+09,1.5876,60147
0.98715,3.4027e+06,0.00057739,4.2085e+09,1.5885,60449
0.98709,3.413e+06,0.00058284,4.2718e+09,1.5893,60752
0.98704,3.4234e+06,0.00058833,4.336e+09,1.5902,61057
0.98698,3.4338e+06,0.00059386,4.401e+09,1.591,61364
0.98693,3.4441e+06,0.00059944,4.467e+09,1.5918,61673
0.98687,3.4545e+06,0.00060506,4.5339e+09,1.5925,61983
0.98681,3.4649e+06,0.00061073,4.6018e+09,1.5933,62295
0.98675,3.4752e+06,0.00061644,4.6706e+09,1.594,62609
0.9867,3.4856e+06,0.00062219,4.7403e+09,1.5947,62925
0.98664,3.496e+06,0.00062799,4.8111e+09,1.5953,63242
0.98658,3.5063e+06,0.00063385,4.8829e+09,1.5959,63562
0.98652,3.5167e+06,0.00063975,4.9556e+09,1.5965,63882
0.98646,3.527e+06,0.00064569,5.0294e+09,1.5971,64205
0.9864,3.5374e+06,0.00065169,5.1043e+09,1.5976,64530
0.98635,3.5477e+06,0.00065773,5.1802e+09,1.5981,64856
0.98629,3.5581e+06,0.00066383,5.2572e+09,1.5986,65184
0.98623,3.5684e+06,0.00066997,5.3353e+09,1.599,65514
0.98617,3.5787e+06,0.00067617,5.4145e+09,1.5994,65845
0.98611,3.589e+06,0.00068242,5.4948e+09,1.5997,66179
0.98605,3.5992e+06,0.00068873,5.5763e+09,1.6,66514
0.98598,3.6095e+06,0.00069509,5.6589e+09,1.6003,66851
0.98592,3.6198e+06,0.0007015,5.7427e+09,1.6005,67190
0.98586,3.63e+06,0.00070797,5.8278e+09,1.6008,67531
0.9858,3.6403e+06,0.00071449,5.914e+09,1.601,67873
0.98574,3.6505e+06,0.00072107,6.0015e+09,1.6011,68218
0.98568,3.6607e+06,0.00072771,6.0902e+09,1.6012,68564
0.98561,3.6709e+06,0.00073441,6.1802e+09,1.6013,68912
0.98555,3.6811e+06,0.00074116,6.2716e+09,1.6014,69262
0.98549,3.6913e+06,0.00074798,6.3642e+09,1.6014,69613
0.98542,3.7015e+06,0.00075486,6.4582e+09,1.6015,69967
0.98536,3.7117e+06,0.00076179,6.5535e+09,1.6015,70322
0.98529,3.7219e+06,0.00076879,6.6502e+09,1.6014,70679
0.98523,3.7321e+06,0.00077586,6.7484e+09,1.6014,71039
0.98516,3.7423e+06,0.00078298,6.8479e+09,1.6013,71400
0.9851,3.7525e+06,0.00079017,6.9489e+09,1.6012,71762
0.98503,3.7627e+06,0.00079742,7.0514e+09,1.6011,72127
0.98497,3.7729e+06,0.00080474,7.1554e+09,1.6009,72494
0.9849,3.783e+06,0.00081213,7.2609e+09,1.6007,72862
0.98483,3.7932e+06,0.00081958,7.3679e+09,1.6005,73233
0.98477,3.8033e+06,0.0008271,7.4765e+09,1.6003,73605
0.9847,3.8135e+06,0.0008347,7.5867e+09,1.6,73979
0.98463,3.8236e+06,0.00084236,7.6985e+09,1.5997,74355
0.98456,3.8338e+06,0.00085009,7.812e+09,1.5994,74733
0.9845,3.844e+06,0.0008579,7.9271e+09,1.5991,75113
0.98443,3.8542e+06,0.00086578,8.0439e+09,1.5988,75495
0.98436,3.8643e+06,0.00087373,8.1625e+09,1.5985,75879
0.98429,3.8745e+06,0.00088176,8.2828e+09,1.5981,76264
0.98422,3.8847e+06,0.00088987,8.4049e+09,1.5977,76652
0.98415,3.8949e+06,0.00089805,8.5289e+09,1.5974,77042
0.98408,3.9051e+06,0.00090631,8.6546e+09,1.5969,77433
0.98401,3.9153e+06,0.00091465,8.7822e+09,1.5965,77827
0.98393,3.9254e+06,0.00092307,8.9118e+09,1.5961,78222
0.98386,3.9356e+06,0.00093158,9.0432e+09,1.5956,78619
0.98379,3.9458e+06,0.00094016,9.1766e+09,1.5951,79019
0.98372,3.956e+06,0.00094884,9.3121e+09,1.5946,79420
0.98364,3.9662e+06,0.00095759,9.4495e+09,1.5941,79823
0.98357,3.9764e+06,0.00096643,9.589e+09,1.5936,80228
0.9835,3.9866e+06,0.00097536,9.7306e+09,1.5931,80636
0.98342,3.9969e+06,0.00098438,9.8743e+09,1.5926,81045
0.98335,4.0071e+06,0.0009935,1.002e+10,1.592,81456
0.98327,4.0174e+06,0.0010027,1.0168e+10,1.5915,81869
0.9832,4.0277e+06,0.001012,1.0319e+10,1.591,82285
0.98312,4.038e+06,0.0010214,1.0471e+10,1.5905,82702
0.98304,4.0483e+06,0.0010309,1.0626e+10,1.59,83121
0.98297,4.0587e+06,0.0010404,1.0783e+10,1.5894,83542
0.98289,4.0691e+06,0.0010501,1.0943e+10,1.5889,83966
0.98281,4.0795e+06,0.0010598,1.1105e+10,1.5884,84391
0.98273,4.0899e+06,0.0010697,1.1269e+10,1.5878,84819
0.98265,4.1004e+06,0.0010797,1.1436e+10,1.5873,85248
0.98258,4.1109e+06,0.0010897,1.1605e+10,1.5868,85680
0.9825,4.1214e+06,0.0010999,1.1777e+10,1.5863,86114
0.98242,4.1319e+06,0.0011101,1.1952e+10,1.5858,86550
0.98234,4.1426e+06,0.0011205,1.2129e+10,1.5853,86988
0.98225,4.1532e+06,0.0011309,1.2309e+10,1.5848,87428
0.98217,4.1639e+06,0.0011415,1.2491e+10,1.5844,87870
0.98209,4.1747e+06,0.0011521,1.2676e+10,1.584,88315
0.98201,4.1855e+06,0.0011629,1.2865e+10,1.5835,88761
0.98193,4.1963e+06,0.0011737,1.3056e+10,1.5831,89210
0.98184,4.2072e+06,0.0011847,1.3249e+10,1.5827,89661
0.98176,4.2181e+06,0.0011958,1.3446e+10,1.5823,90114
0.98168,4.229e+06,0.001207,1.3646e+10,1.5819,90569
0.98159,4.2399e+06,0.0012183,1.3849e+10,1.5814,91027
0.98151,4.2508e+06,0.0012297,1.4054e+10,1.581,91486
0.98142,4.2618e+06,0.0012412,1.4263e+10,1.5806,91948
0.98134,4.2729e+06,0.0012529,1.4475e+10,1.5802,92412
0.98125,4.284e+06,0.0012646,1.4691e+10,1.5798,92879
0.98116,4.2952e+06,0.0012765,1.4909e+10,1.5795,93347
0.98107,4.3064e+06,0.0012884,1.5131e+10,1.5792,93818
0.98099,4.3177e+06,0.0013005,1.5356e+10,1.5789,94292
0.9809,4.3291e+06,0.0013128,1.5585e+10,1.5786,94767
0.98081,4.3405e+06,0.0013251,1.5817e+10,1.5783,95245
0.98072,4.352e+06,0.0013375,1.6053e+10,1.5781,95725
0.98063,4.3636e+06,0.0013501,1.6292e+10,1.5779,96208
0.98054,4.3752e+06,0.0013628,1.6534e+10,1.5778,96693
0.98045,4.3869e+06,0.0013756,1.6781e+10,1.5776,97180
0.98036,4.3986e+06,0.0013886,1.7031e+10,1.5775,97670
0.98027,4.4104e+06,0.0014016,1.7284e+10,1.5774,98162
0.98018,4.4223e+06,0.0014148,1.7542e+10,1.5773,98657
0.98008,4.4342e+06,0.0014281,1.7803e+10,1.5772,99154
0.97999,4.4462e+06,0.0014416,1.8069e+10,1.5772,99653
0.9799,4.4583e+06,0.0014551,1.8338e+10,1.5772,1.0016e+05
0.9798,4.4704e+06,0.0014688,1.8611e+10,1.5772,1.0066e+05
0.97971,4.4826e+06,0.0014826,1.8888e+10,1.5773,1.0117e+05
0.97961,4.4949e+06,0.0014966,1.917e+10,1.5774,1.0168e+05
0.97952,4.5073e+06,0.0015106,1.9455e+10,1.5774,1.0219e+05
0.97942,4.5197e+06,0.0015248,1.9745e+10,1.5776,1.027e+05
0.97932,4.5321e+06,0.0015392,2.0039e+10,1.5777,1.0322e+05
0.97923,4.5447e+06,0.0015536,2.0337e+10,1.5779,1.0374e+05
0.97913,4.5573e+06,0.0015682,2.064e+10,1.578,1.0426e+05
0.97903,4.5699e+06,0.001583,2.0947e+10,1.5782,1.0479e+05
0.97893,4.5827e+06,0.0015978,2.1259e+10,1.5784,1.0532e+05
0.97883,4.5955e+06,0.0016129,2.1575e+10,1.5787,1.0585e+05
0.97873,4.6083e+06,0.001628,2.1896e+10,1.579,1.0638e+05
0.97863,4.6212e+06,0.0016433,2.2222e+10,1.5792,1.0692e+05
0.97853,4.6342e+06,0.0016587,2.2552e+10,1.5796,1.0746e+05
0.97843,4.6473e+06,0.0016743,2.2887e+10,1.5799,1.08e+05
0.97833,4.6604e+06,0.00169,2.3227e+10,1.5802,1.0854e+05
0.97823,4.6735e+06,0.0017058,2.3572e+10,1.5806,1.0909e+05
0.97813,4.6867e+06,0.0017218,2.3923e+10,1.5809,1.0964e+05
0.97802,4.7e+06,0.0017379,2.4278e+10,1.5813,1.1019e+05
0.97792,4.7133e+06,0.0017542,2.4638e+10,1.5817,1.1075e+05
0.97782,4.7266e+06,0.0017706,2.5004e+10,1.5821,1.1131e+05
0.97771,4.74e+06,0.0017872,2.5374e+10,1.5825,1.1187e+05
0.97761,4.7535e+06,0.0018039,2.5751e+10,1.5829,1.1244e+05
0.9775,4.767e+06,0.0018208,2.6132e+10,1.5834,1.13e+05
0.9774,4.7806e+06,0.0018378,2.652e+10,1.5838,1.1357e+05
0.97729,4.7943e+06,0.001855,2.6912e+10,1.5843,1.1415e+05
0.97718,4.808e+06,0.0018723,2.7311e+10,1.5848,1.1472e+05
0.97707,4.8218e+06,0.0018898,2.7715e+10,1.5853,1.153e+05
0.97697,4.8356e+06,0.0019074,2.8125e+10,1.5858,1.1589e+05
0.97686,4.8495e+06,0.0019251,2.8541e+10,1.5863,1.1647e+05
0.97675,4.8636e+06,0.001943,2.8963e+10,1.5869,1.1706e+05
0.97664,4.8776e+06,0.0019611,2.939e+10,1.5875,1.1765e+05
0.97653,4.8918e+06,0.0019793,2.9824e+10,1.5881,1.1825e+05
0.97642,4.906e+06,0.0019976,3.0264e+10,1.5887,1.1885e+05
0.97631,4.9202e+06,0.0020161,3.0711e+10,1.5893,1.1945e+05
0.97619,4.9346e+06,0.0020348,3.1163e+10,1.5899,1.2005e+05
0.97608,4.949e+06,0.0020536,3.1622e+10,1.5906,1.2066e+05
0.97597,4.9635e+06,0.0020725,3.2088e+10,1.5912,1.2127e+05
0.97586,4.978e+06,0.0020916,3.256e+10,1.5919,1.2189e+05
0.97574,4.9927e+06,0.0021109,3.3039e+10,1.5926,1.2251e+05
0.97563,5.0074e+06,0.0021303,3.3524e+10,1.5934,1.2313e+05
0.97551,5.0222e+06,0.0021499,3.4016e+10,1.5941,1.2375e+05
0.9754,5.0371e+06,0.0021696,3.4516e+10,1.5949,1.2438e+05
0.97528,5.052e+06,0.0021895,3.5022e+10,1.5957,1.2501e+05
0.97517,5.067e+06,0.0022095,3.5535e+10,1.5964,1.2565e+05
0.97505,5.0821e+06,0.0022297,3.6055e+10,1.5972,1.2629e+05
0.97493,5.0971e+06,0.0022501,3.6583e+10,1.598,1.2693e+05
0.97481,5.1123e+06,0.0022706,3.7118e+10,1.5988,1.2757e+05
0.9747,5.1275e+06,0.0022912,3.766e+10,1.5995,1.2822e+05
0.97458,5.1427e+06,0.0023121,3.821e+10,1.6003,1.2887e+05
0.97446,5.158e+06,0.0023331,3.8768e+10,1.6011,1.2953e+05
0.97434,5.1734e+06,0.0023542,3.9333e+10,1.6019,1.3019e+05
0.97422,5.1889e+06,0.0023755,3.9906e+10,1.6028,1.3085e+05
0.97409,5.2044e+06,0.002397,4.0487e+10,1.6036,1.3152e+05
0.97397,5.2199e+06,0.0024187,4.1076e+10,1.6044,1.3219e+05
0.97385,5.2355e+06,0.0024405,4.1673e+10,1.6052,1.3287e+05
0.97373,5.2511e+06,0.0024625,4.2279e+10,1.606,1.3354e+05
0.9736,5.2668e+06,0.0024846,4.2892e+10,1.6069,1.3423e+05
0.97348,5.2825e+06,0.0025069,4.3514e+10,1.6077,1.3491e+05
0.97336,5.2983e+06,0.0025294,4.4145e+10,1.6084,1.356e+05
0.97323,5.314e+06,0.0025521,4.4784e+10,1.6092,1.3629e+05
0.97311,5.3299e+06,0.0025749,4.5433e+10,1.61,1.3699e+05
0.97298,5.3458e+06,0.002598,4.609e+10,1.6108,1.3769e+05
0.97285,5.3617e+06,0.0026212,4.6756e+10,1.6116,1.384e+05
0.97273,5.3777e+06,0.0026445,4.7431e+10,1.6124,1.3911e+05
0.9726,5.3937e+06,0.0026681,4.8115e+10,1.6132,1.3982e+05
0.97247,5.4097e+06,0.0026919,4.8809e+10,1.614,1.4053e+05
0.97234,5.4258e+06,0.0027158,4.9512e+10,1.6148,1.4125e+05
0.97221,5.4419e+06,0.0027399,5.0225e+10,1.6155,1.4198e+05
0.97208,5.458e+06,0.0027642,5.0948e+10,1.6163,1.4271e+05
0.97195,5.4742e+06,0.0027887,5.168e+10,1.617,1.4344e+05
0.97182,5.4903e+06,0.0028134,5.2423e+10,1.6177,1.4418e+05
0.97169,5.5065e+06,0.0028383,5.3175e+10,1.6185,1.4492e+05
0.97155,5.5228e+06,0.0028633,5.3938e+10,1.6192,1.4566e+05
0.97142,5.539e+06,0.0028886,5.4711e+10,1.6199,1.4641e+05
0.97129,5.5553e+06,0.0029141,5.5495e+10,1.6206,1.4716e+05
0.97115,5.5716e+06,0.0029398,5.629e+10,1.6212,1.4792e+05
0.97102,5.588e+06,0.0029656,5.7095e+10,1.6219,1.4868e+05
0.97088,5.6044e+06,0.0029917,5.7912e+10,1.6226,1.4944e+05
0.97075,5.6208e+06,0.003018,5.8739e+10,1.6232,1.5021e+05
0.97061,5.6372e+06,0.0030445,5.9578e+10,1.6239,1.5099e+05
0.97047,5.6537e+06,0.0030712,6.0428e+10,1.6245,1.5176e+05
0.97033,5.6702e+06,0.0030981,6.129e+10,1.6252,1.5255e+05
0.9702,5.6867e+06,0.0031252,6.2164e+10,1.6258,1.5333e+05
0.97006,5.7033e+06,0.0031525,6.3049e+10,1.6264,1.5412e+05
0.96992,5.7199e+06,0.0031801,6.3946e+10,1.6271,1.5492e+05
0.96978,5.7366e+06,0.0032079,6.4856e+10,1.6277,1.5572e+05
0.96964,5.7533e+06,0.0032359,6.5778e+10,1.6283,1.5652e+05
0.96949,5.77e+06,0.0032641,6.6713e+10,1.6289,1.5733e+05
0.96935,5.7868e+06,0.0032925,6.766e+10,1.6295,1.5814e+05
0.96921,5.8036e+06,0.0033211,6.862e+10,1.6302,1.5896e+05
0.96906,5.8205e+06,0.0033499,6.9593e+10,1.6308,1.5978e+05
0.96892,5.8374e+06,0.003379,7.0579e+10,1.6314,1.606e+05
0.96877,5.8544e+06,0.0034083,7.1578e+10,1.632,1.6143e+05
0.96863,5.8715e+06,0.0034377,7.2591e+10,1.6326,1.6227e+05
0.96848,5.8885e+06,0.0034674,7.3618e+10,1.6332,1.6311e+05
0.96834,5.9057e+06,0.0034974,7.4658e+10,1.6338,1.6395e+05
0.96819,5.9228e+06,0.0035275,7.5713e+10,1.6344,1.648e+05
0.96804,5.9401e+06,0.0035579,7.6781e+10,1.635,1.6565e+05
0.96789,5.9573e+06,0.0035886,7.7865e+10,1.6356,1.6651e+05
0.96774,5.9746e+06,0.0036194,7.8962e+10,1.6362,1.6737e+05
0.96759,5.992e+06,0.0036505,8.0075e+10,1.6368,1.6824e+05
0.96744,6.0094e+06,0.0036818,8.1202e+10,1.6374,1.6911e+05
0.96729,6.0268e+06,0.0037134,8.2345e+10,1.638,1.6999e+05
0.96714,6.0443e+06,0.0037452,8.3502e+10,1.6386,1.7087e+05
0.96698,6.0619e+06,0.0037772,8.4676e+10,1.6392,1.7175e+05
0.96683,6.0794e+06,0.0038094,8.5865e+10,1.6397,1.7265e+05
0.96668,6.097e+06,0.0038419,8.707e+10,1.6403,1.7354e+05
0.96652,6.1147e+06,0.0038747,8.8292e+10,1.6408,1.7444e+05
0.96636,6.1324e+06,0.0039077,8.9529e+10,1.6414,1.7535e+05
0.96621,6.1501e+06,0.0039409,9.0783e+10,1.6419,1.7626e+05
0.96605,6.1679e+06,0.0039744,9.2054e+10,1.6425,1.7717e+05
0.96589,6.1856e+06,0.0040081,9.3343e+10,1.643,1.7809e+05
0.96573,6.2035e+06,0.0040421,9.4648e+10,1.6435,1.7902e+05
0.96557,6.2213e+06,0.0040764,9.5971e+10,1.644,1.7995e+05
0.96541,6.2392e+06,0.0041109,9.7311e+10,1.6445,1.8088e+05
0.96525,6.2572e+06,0.0041457,9.867e+10,1.645,1.8182e+05
0.96509,6.2751e+06,0.0041807,1.0005e+11,1.6455,1.8277e+05
0.96493,6.2931e+06,0.004216,1.0144e+11,1.646,1.8372e+05
0.96477,6.3112e+06,0.0042516,1.0286e+11,1.6464,1.8467e+05
0.9646,6.3292e+06,0.0042874,1.0429e+11,1.6469,1.8564e+05
0.96444,6.3473e+06,0.0043235,1.0574e+11,1.6473,1.866e+05
0.96427,6.3654e+06,0.0043599,1.0721e+11,1.6478,1.8757e+05
0.96411,6.3836e+06,0.0043965,1.087e+11,1.6482,1.8855e+05
0.96394,6.4018e+06,0.0044335,1.1021e+11,1.6486,1.8953e+05
0.96377,6.4199e+06,0.0044707,1.1174e+11,1.649,1.9052e+05
0.9636,6.4382e+06,0.0045082,1.133e+11,1.6493,1.9151e+05
0.96344,6.4564e+06,0.004546,1.1487e+11,1.6497,1.9251e+05
0.96327,6.4746e+06,0.0045841,1.1646e+11,1.6501,1.9351e+05
0.96309,6.4929e+06,0.0046225,1.1808e+11,1.6504,1.9452e+05
0.96292,6.5112e+06,0.0046611,1.1971e+11,1.6507,1.9553e+05
0.96275,6.5296e+06,0.0047001,1.2137e+11,1.6511,1.9655e+05
0.96258,6.5479e+06,0.0047394,1.2305e+11,1.6514,1.9758e+05
0.9624,6.5664e+06,0.004779,1.2476e+11,1.6517,1.9861e+05
0.96223,6.5848e+06,0.0048189,1.2648e+11,1.652,1.9964e+05
0.96205,6.6033e+06,0.0048591,1.2823e+11,1.6523,2.0068e+05
0.96188,6.6218e+06,0.0048996,1.3e+11,1.6525,2.0173e+05
0.9617,6.6403e+06,0.0049404,1.318e+11,1.6528,2.0278e+05
0.96152,6.6588e+06,0.0049815,1.3362e+11,1.6531,2.0384e+05
0.96134,6.6774e+06,0.005023,1.3546e+11,1.6533,2.049e+05
0.96116,6.696e+06,0.0050648,1.3733e+11,1.6535,2.0597e+05
0.96098,6.7146e+06,0.005107,1.3923e+11,1.6538,2.0705e+05
0.9608,6.7332e+06,0.0051494,1.4115e+11,1.654,2.0813e+05
0.96062,6.7519e+06,0.0051923,1.4309e+11,1.6542,2.0921e+05
0.96044,6.7707e+06,0.0052354,1.4507e+11,1.6544,2.103e+05
0.96025,6.7895e+06,0.0052789,1.4707e+11,1.6546,2.114e+05
0.96007,6.8083e+06,0.0053227,1.4909e+11,1.6549,2.125e+05
0.95988,6.8272e+06,0.0053668,1.5114e+11,1.6551,2.1361e+05
0.9597,6.8462e+06,0.0054113,1.5322e+11,1.6553,2.1473e+05
0.95951,6.8652e+06,0.0054562,1.5533e+11,1.6555,2.1585e+05
0.95932,6.8842e+06,0.0055014,1.5747e+11,1.6558,2.1698e+05
0.95913,6.9033e+06,0.005547,1.5963e+11,1.656,2.1811e+05
0.95894,6.9224e+06,0.0055929,1.6182e+11,1.6562,2.1925e+05
0.95875,6.9416e+06,0.0056392,1.6405e+11,1.6564,2.2039e+05
0.95856,6.9608e+06,0.0056859,1.663e+11,1.6566,2.2154e+05
0.95837,6.98e+06,0.0057329,1.6858e+11,1.6569,2.227e+05
0.95817,6.9993e+06,0.0057803,1.7089e+11,1.6571,2.2386e+05
0.95798,7.0187e+06,0.005828,1.7324e+11,1.6573,2.2503e+05
0.95778,7.0381e+06,0.0058761,1.7561e+11,1.6575,2.2621e+05
0.95759,7.0576e+06,0.0059246,1.7802e+11,1.6577,2.2739e+05
0.95739,7.0771e+06,0.0059735,1.8046e+11,1.6579,2.2858e+05
0.95719,7.0967e+06,0.0060227,1.8293e+11,1.6581,2.2977e+05
0.95699,7.1163e+06,0.0060723,1.8543e+11,1.6583,2.3097e+05
0.95679,7.1359e+06,0.0061223,1.8797e+11,1.6585,2.3218e+05
0.95659,7.1556e+06,0.0061727,1.9054e+11,1.6588,2.3339e+05
0.95639,7.1754e+06,0.0062234,1.9315e+11,1.659,2.3461e+05
0.95619,7.1952e+06,0.0062746,1.9579e+11,1.6592,2.3583e+05
0.95598,7.2151e+06,0.0063261,1.9846e+11,1.6594,2.3707e+05
0.95578,7.235e+06,0.0063781,2.0117e+11,1.6596,2.383e+05
0.95557,7.2549e+06,0.0064304,2.0392e+11,1.6598,2.3955e+05
0.95537,7.2749e+06,0.0064831,2.067e+11,1.66,2.408e+05
0.95516,7.295e+06,0.0065363,2.0952e+11,1.6602,2.4206e+05
0.95495,7.3151e+06,0.0065898,2.1238e+11,1.6603,2.4332e+05
0.95474,7.3352e+06,0.0066438,2.1528e+11,1.6605,2.4459e+05
0.95453,7.3554e+06,0.0066982,2.1821e+11,1.6607,2.4587e+05
0.95432,7.3757e+06,0.0067529,2.2118e+11,1.6609,2.4716e+05
0.95411,7.3959e+06,0.0068081,2.242e+11,1.6611,2.4845e+05
0.9539,7.4163e+06,0.0068638,2.2725e+11,1.6612,2.4975e+05
0.95368,7.4366e+06,0.0069198,2.3034e+11,1.6614,2.5105e+05
0.95347,7.457e+06,0.0069763,2.3347e+11,1.6615,2.5236e+05
0.95325,7.4774e+06,0.0070332,2.3665e+11,1.6617,2.5368e+05
0.95303,7.4979e+06,0.0070905,2.3987e+11,1.6618,2.5501e+05
0.95282,7.5184e+06,0.0071484,2.4313e+11,1.662,2.5634e+05
0.9526,7.5389e+06,0.0072066,2.4643e+11,1.6621,2.5768e+05
0.95238,7.5595e+06,0.0072653,2.4978e+11,1.6622,2.5902e+05
0.95215,7.5801e+06,0.0073245,2.5317e+11,1.6623,2.6038e+05
0.95193,7.6008e+06,0.0073841,2.5661e+11,1.6624,2.6174e+05
0.95171,7.6214e+06,0.0074442,2.6009e+11,1.6625,2.631e+05
0.95149,7.6422e+06,0.0075048,2.6362e+11,1.6626,2.6448e+05
0.95126,7.6629e+06,0.0075658,2.6719e+11,1.6627,2.6586e+05
0.95103,7.6838e+06,0.0076273,2.7082e+11,1.6628,2.6725e+05
0.95081,7.7046e+06,0.0076893,2.7449e+11,1.6629,2.6865e+05
0.95058,7.7255e+06,0.0077517,2.7821e+11,1.663,2.7005e+05
0.95035,7.7465e+06,0.0078146,2.8198e+11,1.6631,2.7146e+05
0.95012,7.7675e+06,0.0078781,2.858e+11,1.6631,2.7288e+05
0.94989,7.7886e+06,0.007942,2.8967e+11,1.6632,2.743e+05
0.94965,7.8097e+06,0.0080064,2.9359e+11,1.6633,2.7573e+05
0.94942,7.8309e+06,0.0080713,2.9756e+11,1.6634,2.7717e+05
0.94918,7.8521e+06,0.0081367,3.0158e+11,1.6635,2.7862e+05
0.94895,7.8734e+06,0.0082027,3.0566e+11,1.6635,2.8008e+05
0.94871,7.8947e+06,0.0082691,3.098e+11,1.6636,2.8154e+05
0.94847,7.916e+06,0.0083361,3.1398e+11,1.6637,2.8301e+05
0.94823,7.9374e+06,0.0084036,3.1823e+11,1.6637,2.8448e+05
0.94799,7.9588e+06,0.0084717,3.2252e+11,1.6638,2.8597e+05
0.94775,7.9802e+06,0.0085403,3.2688e+11,1.6639,2.8746e+05
0.94751,8.0018e+06,0.0086094,3.3129e+11,1.6639,2.8896e+05
0.94727,8.0233e+06,0.0086791,3.3576e+11,1.664,2.9047e+05
0.94702,8.045e+06,0.0087493,3.403e+11,1.664,2.9198e+05
0.94678,8.0667e+06,0.00882,3.4489e+11,1.6641,2.9351e+05
0.94653,8.0884e+06,0.0088913,3.4954e+11,1.6642,2.9504e+05
0.94628,8.1102e+06,0.0089631,3.5425e+11,1.6642,2.9658e+05
0.94603,8.1321e+06,0.0090355,3.5902e+11,1.6643,2.9813e+05
0.94578,8.1541e+06,0.0091084,3.6386e+11,1.6644,2.9968e+05
0.94553,8.1761e+06,0.0091819,3.6876e+11,1.6645,3.0124e+05
0.94528,8.1981e+06,0.0092559,3.7373e+11,1.6645,3.0281e+05
0.94502,8.2203e+06,0.0093305,3.7876e+11,1.6646,3.0439e+05
0.94477,8.2424e+06,0.0094058,3.8386e+11,1.6647,3.0598e+05
0.94451,8.2647e+06,0.0094816,3.8902e+11,1.6648,3.0757e+05
0.94426,8.2869e+06,0.009558,3.9425e+11,1.6649,3.0918e+05
0.944,8.3093e+06,0.009635,3.9955e+11,1.665,3.1079e+05
0.94374,8.3317e+06,0.0097126,4.0492e+11,1.665,3.1241e+05
0.94348,8.3541e+06,0.0097908,4.1036e+11,1.6651,3.1404e+05
0.94322,8.3766e+06,0.0098696,4.1588e+11,1.6652,3.1567e+05
0.94295,8.3991e+06,0.009949,4.2146e+11,1.6653,3.1732e+05
0.94269,8.4217e+06,0.010029,4.2712e+11,1.6654,3.1897e+05
0.94242,8.4443e+06,0.01011,4.3285e+11,1.6655,3.2063e+05
0.94216,8.467e+06,0.010191,4.3866e+11,1.6655,3.223e+05
0.94189,8.4898e+06,0.010273,4.4454e+11,1.6656,3.2398e+05
0.94162,8.5126e+06,0.010356,4.505e+11,1.6657,3.2567e+05
0.94135,8.5354e+06,0.010439,4.5654e+11,1.6658,3.2736e+05
0.94108,8.5584e+06,0.010523,4.6266e+11,1.6659,3.2907e+05
0.94081,8.5813e+06,0.010607,4.6885e+11,1.666,3.3078e+05
0.94053,8.6044e+06,0.010692,4.7513e+11,1.666,3.325e+05
0.94026,8.6274e+06,0.010778,4.8149e+11,1.6661,3.3423e+05
0.93998,8.6506e+06,0.010864,4.8793e+11,1.6662,3.3597e+05
0.93971,8.6738e+06,0.010951,4.9446e+11,1.6663,3.3772e+05
0.93943,8.697e+06,0.011039,5.0107e+11,1.6663,3.3948e+05
0.93915,8.7203e+06,0.011127,5.0777e+11,1.6664,3.4124e+05
0.93887,8.7437e+06,0.011216,5.1456e+11,1.6665,3.4302e+05
0.93858,8.7671e+06,0.011306,5.2144e+11,1.6665,3.448e+05
0.9383,8.7906e+06,0.011396,5.284e+11,1.6666,3.466e+05
0.93802,8.8141e+06,0.011487,5.3545e+11,1.6667,3.484e+05
0.93773,8.8377e+06,0.011579,5.426e+11,1.6667,3.5021e+05
0.93744,8.8613e+06,0.011671,5.4984e+11,1.6668,3.5203e+05
0.93715,8.885e+06,0.011764,5.5718e+11,1.6668,3.5386e+05
0.93686,8.9087e+06,0.011858,5.6461e+11,1.6668,3.557e+05
0.93657,8.9325e+06,0.011953,5.7214e+11,1.6669,3.5754e+05
0.93628,8.9563e+06,0.012048,5.7976e+11,1.6669,3.594e+05
0.93599,8.9801e+06,0.012144,5.8748e+11,1.6669,3.6127e+05
0.93569,9.004e+06,0.01224,5.9531e+11,1.667,3.6314e+05
0.9354,9.0279e+06,0.012338,6.0324e+11,1.667,3.6503e+05
0.9351,9.0519e+06,0.012436,6.1127e+11,1.667,3.6692e+05
0.9348,9.0759e+06,0.012535,6.194e+11,1.667,3.6883e+05
0.9345,9.1e+06,0.012635,6.2764e+11,1.667,3.7074e+05
0.9342,9.1241e+06,0.012735,6.3599e+11,1.667,3.7267e+05
0.93389,9.1483e+06,0.012837,6.4444e+11,1.6671,3.746e+05
0.93359,9.1725e+06,0.012939,6.5301e+11,1.6671,3.7654e+05
0.93328,9.1968e+06,0.013042,6.6169e+11,1.6671,3.7849e+05
0.93298,9.2211e+06,0.013145,6.7048e+11,1.6671,3.8046e+05
0.93267,9.2455e+06,0.01325,6.7938e+11,1.6671,3.8243e+05
0.93236,9.27e+06,0.013355,6.884e+11,1.6671,3.8441e+05
0.93205,9.2945e+06,0.013461,6.9754e+11,1.6671,3.864e+05
0.93174,9.319e+06,0.013568,7.0679e+11,1.6671,3.884e+05
0.93142,9.3436e+06,0.013675,7.1617e+11,1.6671,3.9042e+05
0.93111,9.3683e+06,0.013784,7.2567e+11,1.6671,3.9244e+05
0.93079,9.3931e+06,0.013893,7.3529e+11,1.6671,3.9447e+05
0.93048,9.4179e+06,0.014003,7.4503e+11,1.6671,3.9651e+05
0.93016,9.4428e+06,0.014114,7.549e+11,1.6671,3.9856e+05
0.92984,9.4678e+06,0.014226,7.649e+11,1.6671,4.0062e+05
0.92952,9.4928e+06,0.014339,7.7503e+11,1.6671,4.027e+05
0.92919,9.5179e+06,0.014452,7.8528e+11,1.6672,4.0478e+05
0.92887,9.543e+06,0.014566,7.9567e+11,1.6672,4.0687e+05
0.92854,9.5682e+06,0.014681,8.062e+11,1.6672,4.0898e+05
0.92821,9.5934e+06,0.014798,8.1686e+11,1.6672,4.1109e+05
0.92789,9.6187e+06,0.014915,8.2766e+11,1.6672,4.1321e+05
0.92756,9.644e+06,0.015032,8.3859e+11,1.6672,4.1535e+05
0.92723,9.6694e+06,0.015151,8.4967e+11,1.6672,4.1749e+05
0.92689,9.6949e+06,0.015271,8.6089e+11,1.6672,4.1965e+05
0.92656,9.7204e+06,0.015392,8.7226e+11,1.6673,4.2181e+05
0.92622,9.7459e+06,0.015513,8.8377e+11,1.6673,4.2399e+05
0.92589,9.7715e+06,0.015636,8.9543e+11,1.6673,4.2618e+05
0.92555,9.7972e+06,0.015759,9.0724e+11,1.6673,4.2838e+05
0.92521,9.823e+06,0.015883,9.192e+11,1.6673,4.3059e+05
0.92487,9.8487e+06,0.016009,9.3132e+11,1.6673,4.3281e+05
0.92452,9.8746e+06,0.016135,9.4359e+11,1.6673,4.3504e+05
0.92418,9.9005e+06,0.016262,9.5601e+11,1.6673,4.3728e+05
0.92383,9.9265e+06,0.01639,9.686e+11,1.6673,4.3953e+05
0.92349,9.9525e+06,0.016519,9.8135e+11,1.6674,4.418e+05
0.92314,9.9786e+06,0.016649,9.9426e+11,1.6674,4.4407e+05
0.92279,1.0005e+07,0.01678,1.0073e+12,1.6674,4.4636e+05
0.92244,1.0031e+07,0.016912,1.0206e+12,1.6674,4.4866e+05
0.92208,1.0057e+07,0.017045,1.034e+12,1.6674,4.5096e+05
0.92173,1.0084e+07,0.017179,1.0476e+12,1.6674,4.5328e+05
0.92138,1.011e+07,0.017314,1.0613e+12,1.6675,4.5561e+05
0.92102,1.0137e+07,0.01745,1.0753e+12,1.6675,4.5796e+05
0.92066,1.0163e+07,0.017587,1.0894e+12,1.6675,4.6031e+05
0.9203,1.019e+07,0.017725,1.1037e+12,1.6675,4.6268e+05
0.91994,1.0216e+07,0.017864,1.1182e+12,1.6675,4.6505e+05
0.91958,1.0243e+07,0.018004,1.1328e+12,1.6676,4.6744e+05
0.91921,1.027e+07,0.018145,1.1477e+12,1.6676,4.6984e+05
0.91884,1.0297e+07,0.018288,1.1627e+12,1.6676,4.7225e+05
0.91848,1.0324e+07,0.018431,1.1779e+12,1.6677,4.7468e+05
0.91811,1.0351e+07,0.018575,1.1933e+12,1.6677,4.7711e+05
0.91774,1.0378e+07,0.018721,1.2089e+12,1.6677,4.7956e+05
0.91737,1.0405e+07,0.018867,1.2248e+12,1.6677,4.8202e+05
0.91699,1.0432e+07,0.019015,1.2408e+12,1.6678,4.8449e+05
0.91662,1.0459e+07,0.019163,1.257e+12,1.6678,4.8697e+05
0.91624,1.0487e+07,0.019313,1.2734e+12,1.6678,4.8947e+05
0.91586,1.0514e+07,0.019464,1.29e+12,1.6678,4.9198e+05
0.91548,1.0541e+07,0.019616,1.3069e+12,1.6679,4.9449e+05
0.9151,1.0569e+07,0.019769,1.3239e+12,1.6679,4.9703e+05
0.91472,1.0596e+07,0.019923,1.3412e+12,1.6679,4.9957e+05
0.91434,1.0624e+07,0.020078,1.3587e+12,1.6679,5.0212e+05
0.91395,1.0651e+07,0.020235,1.3764e+12,1.6679,5.0469e+05
0.91356,1.0679e+07,0.020392,1.3943e+12,1.668,5.0727e+05
0.91318,1.0707e+07,0.020551,1.4125e+12,1.668,5.0987e+05
0.91279,1.0735e+07,0.020711,1.4309e+12,1.668,5.1247e+05
0.91239,1.0763e+07,0.020872,1.4495e+12,1.668,5.1509e+05
0.912,1.0791e+07,0.021035,1.4683e+12,1.668,5.1772e+05
0.91161,1.0819e+07,0.021198,1.4874e+12,1.668,5.2036e+05
0.91121,1.0847e+07,0.021363,1.5068e+12,1.668,5.2302e+05
0.91081,1.0875e+07,0.021529,1.5263e+12,1.668,5.2568e+05
0.91041,1.0903e+07,0.021696,1.5461e+12,1.668,5.2836e+05
0.91001,1.0931e+07,0.021864,1.5662e+12,1.668,5.3106e+05
0.90961,1.0959e+07,0.022034,1.5865e+12,1.668,5.3376e+05
0.90921,1.0988e+07,0.022205,1.6071e+12,1.668,5.3648e+05
0.9088,1.1016e+07,0.022377,1.6279e+12,1.668,5.3921e+05
0.90839,1.1044e+07,0.02255,1.649e+12,1.668,5.4196e+05
0.90798,1.1073e+07,0.022725,1.6704e+12,1.668,5.4472e+05
0.90757,1.1101e+07,0.022901,1.692e+12,1.668,5.4749e+05
0.90716,1.113e+07,0.023078,1.7139e+12,1.668,5.5027e+05
0.90675,1.1159e+07,0.023256,1.7361e+12,1.668,5.5307e+05
0.90633,1.1187e+07,0.023436,1.7586e+12,1.668,5.5588e+05
0.90592,1.1216e+07,0.023617,1.7813e+12,1.668,5.587e+05
0.9055,1.1245e+07,0.0238,1.8043e+12,1.668,5.6154e+05
0.90508,1.1274e+07,0.023984,1.8276e+12,1.6679,5.6439e+05
0.90466,1.1303e+07,0.024169,1.8512e+12,1.6679,5.6725e+05
0.90423,1.1332e+07,0.024355,1.8751e+12,1.6679,5.7013e+05
0.90381,1.1361e+07,0.024543,1.8993e+12,1.6679,5.7302e+05
0.90338,1.139e+07,0.024732,1.9238e+12,1.6679,5.7593e+05
0.90296,1.1419e+07,0.024923,1.9486e+12,1.6679,5.7884e+05
0.90253,1.1448e+07,0.025115,1.9737e+12,1.6678,5.8177e+05
0.9021,1.1478e+07,0.025308,1.9991e+12,1.6678,5.8472e+05
0.90166,1.1507e+07,0.025503,2.0248e+12,1.6678,5.8768e+05
0.90123,1.1536e+07,0.025699,2.0508e+12,1.6678,5.9065e+05
0.90079,1.1566e+07,0.025897,2.0772e+12,1.6678,5.9364e+05
0.90035,1.1596e+07,0.026096,2.1039e+12,1.6677,5.9664e+05
0.89992,1.1625e+07,0.026297,2.131e+12,1.6677,5.9965e+05
0.89947,1.1655e+07,0.026498,2.1583e+12,1.6677,6.0268e+05
0.89903,1.1685e+07,0.026702,2.186e+12,1.6677,6.0572e+05
0.89859,1.1715e+07,0.026907,2.2141e+12,1.6677,6.0878e+05
0.89814,1.1744e+07,0.027113,2.2425e+12,1.6677,6.1185e+05
0.8977,1.1774e+07,0.027321,2.2712e+12,1.6677,6.1493e+05
0.89725,1.1804e+07,0.02753,2.3003e+12,1.6677,6.1803e+05
0.8968,1.1834e+07,0.027741,2.3298e+12,1.6677,6.2114e+05
0.89634,1.1865e+07,0.027954,2.3596e+12,1.6677,6.2427e+05
0.89589,1.1895e+07,0.028167,2.3898e+12,1.6677,6.2741e+05
0.89543,1.1925e+07,0.028383,2.4203e+12,1.6676,6.3057e+05
0.89498,1.1955e+07,0.0286,2.4513e+12,1.6676,6.3374e+05
0.89452,1.1986e+07,0.028819,2.4826e+12,1.6676,6.3693e+05
0.89406,1.2016e+07,0.029039,2.5143e+12,1.6676,6.4013e+05
0.89359,1.2047e+07,0.029261,2.5464e+12,1.6676,6.4334e+05
0.89313,1.2077e+07,0.029484,2.5789e+12,1.6676,6.4657e+05
0.89267,1.2108e+07,0.029709,2.6118e+12,1.6676,6.4981e+05
0.8922,1.2139e+07,0.029935,2.645e+12,1.6676,6.5307e+05
0.89173,1.2169e+07,0.030164,2.6787e+12,1.6676,6.5635e+05
0.89126,1.22e+07,0.030393,2.7128e+12,1.6676,6.5964e+05
0.89079,1.2231e+07,0.030625,2.7474e+12,1.6676,6.6294e+05
0.89031,1.2262e+07,0.030858,2.7823e+12,1.6676,6.6626e+05
0.88984,1.2293e+07,0.031093,2.8177e+12,1.6676,6.6959e+05
0.88936,1.2324e+07,0.031329,2.8535e+12,1.6676,6.7294e+05
0.88888,1.2355e+07,0.031567,2.8897e+12,1.6676,6.7631e+05
0.8884,1.2386e+07,0.031807,2.9264e+12,1.6676,6.7968e+05
0.88792,1.2418e+07,0.032049,2.9635e+12,1.6676,6.8308e+05
0.88743,1.2449e+07,0.032292,3.0011e+12,1.6676,6.8649e+05
0.88695,1.248e+07,0.032536,3.0391e+12,1.6676,6.8991e+05
0.88646,1.2512e+07,0.032783,3.0776e+12,1.6676,6.9336e+05
0.88597,1.2543e+07,0.033031,3.1166e+12,1.6676,6.9681e+05
0.88548,1.2575e+07,0.033281,3.156e+12,1.6675,7.0028e+05
0.88499,1.2607e+07,0.033533,3.1959e+12,1.6675,7.0377e+05
0.8845,1.2638e+07,0.033786,3.2363e+12,1.6675,7.0727e+05
0.884,1.267e+07,0.034042,3.2772e+12,1.6675,7.1079e+05
0.8835,1.2702e+07,0.034299,3.3186e+12,1.6675,7.1433e+05
0.883,1.2734e+07,0.034558,3.3605e+12,1.6675,7.1788e+05
0.8825,1.2766e+07,0.034818,3.4029e+12,1.6675,7.2144e+05
0.882,1.2798e+07,0.035081,3.4457e+12,1.6675,7.2503e+05
0.8815,1.283e+07,0.035345,3.4892e+12,1.6675,7.2862e+05
0.88099,1.2862e+07,0.035612,3.5331e+12,1.6675,7.3224e+05
0.88048,1.2894e+07,0.03588,3.5776e+12,1.6675,7.3587e+05
0.87998,1.2927e+07,0.03615,3.6226e+12,1.6674,7.3951e+05
0.87946,1.2959e+07,0.036422,3.6681e+12,1.6674,7.4318e+05
0.87895,1.2991e+07,0.036695,3.7142e+12,1.6674,7.4686e+05
0.87844,1.3024e+07,0.036971,3.7608e+12,1.6674,7.5055e+05
0.87792,1.3056e+07,0.037249,3.808e+12,1.6674,7.5426e+05
0.8774,1.3089e+07,0.037528,3.8558e+12,1.6674,7.5799e+05
0.87689,1.3121e+07,0.03781,3.9041e+12,1.6674,7.6173e+05
0.87636,1.3154e+07,0.038093,3.953e+12,1.6674,7.6549e+05
0.87584,1.3187e+07,0.038379,4.0025e+12,1.6673,7.6927e+05
0.87532,1.3219e+07,0.038666,4.0526e+12,1.6673,7.7306e+05
0.87479,1.3252e+07,0.038955,4.1033e+12,1.6673,7.7687e+05
0.87426,1.3285e+07,0.039247,4.1546e+12,1.6673,7.807e+05
0.87373,1.3318e+07,0.03954,4.2065e+12,1.6673,7.8454e+05
0.8732,1.3351e+07,0.039835,4.259e+12,1.6673,7.8841e+05
0.87267,1.3384e+07,0.040133,4.3122e+12,1.6672,7.9228e+05
0.87213,1.3418e+07,0.040432,4.366e+12,1.6672,7.9618e+05
0.8716,1.3451e+07,0.040733,4.4204e+12,1.6672,8.0009e+05
0.87106,1.3484e+07,0.041037,4.4754e+12,1.6672,8.0402e+05
0.87052,1.3517e+07,0.041342,4.5312e+12,1.6672,8.0796e+05
0.86998,1.3551e+07,0.04165,4.5875e+12,1.6671,8.1192e+05
0.86944,1.3584e+07,0.04196,4.6446e+12,1.6671,8.159e+05
0.86889,1.3618e+07,0.042272,4.7023e+12,1.6671,8.199e+05
0.86835,1.3651e+07,0.042586,4.7607e+12,1.6671,8.2391e+05
0.8678,1.3685e+07,0.042902,4.8198e+12,1.6671,8.2794e+05
0.86725,1.3719e+07,0.043221,4.8796e+12,1.667,8.3199e+05
0.8667,1.3753e+07,0.043541,4.9401e+12,1.667,8.3606e+05
0.86614,1.3786e+07,0.043864,5.0013e+12,1.667,8.4014e+05
0.86559,1.382e+07,0.044189,5.0632e+12,1.667,8.4424e+05
0.86503,1.3854e+07,0.044516,5.1259e+12,1.6669,8.4836e+05
0.86447,1.3888e+07,0.044846,5.1892e+12,1.6669,8.525e+05
0.86391,1.3922e+07,0.045177,5.2534e+12,1.6669,8.5665e+05
0.86335,1.3957e+07,0.045511,5.3183e+12,1.6669,8.6082e+05
0.86279,1.3991e+07,0.045848,5.3839e+12,1.6669,8.6501e+05
0.86222,1.4025e+07,0.046186,5.4503e+12,1.6668,8.6922e+05
0.86165,1.4059e+07,0.046527,5.5175e+12,1.6668,8.7344e+05
0.86108,1.4094e+07,0.04687,5.5855e+12,1.6668,8.7769e+05
0.86051,1.4128e+07,0.047215,5.6543e+12,1.6668,8.8195e+05
0.85994,1.4163e+07,0.047563,5.7239e+12,1.6668,8.8623e+05
0.85937,1.4197e+07,0.047913,5.7942e+12,1.6667,8.9052e+05
0.85879,1.4232e+07,0.048265,5.8654e+12,1.6667,8.9484e+05
0.85822,1.4267e+07,0.04862,5.9375e+12,1.6667,8.9917e+05
0.85764,1.4301e+07,0.048977,6.0104e+12,1.6667,9.0352e+05
0.85706,1.4336e+07,0.049336,6.0841e+12,1.6667,9.0789e+05
0.85647,1.4371e+07,0.049698,6.1587e+12,1.6666,9.1228e+05
0.85589,1.4406e+07,0.050063,6.2341e+12,1.6666,9.1669e+05
0.8553,1.4441e+07,0.050429,6.3104e+12,1.6666,9.2111e+05
0.85472,1.4476e+07,0.050799,6.3876e+12,1.6666,9.2556e+05
0.85413,1.4511e+07,0.05117,6.4657e+12,1.6666,9.3002e+05
0.85354,1.4547e+07,0.051544,6.5447e+12,1.6665,9.345e+05
0.85294,1.4582e+07,0.051921,6.6246e+12,1.6665,9.39e+05
0.85235,1.4617e+07,0.0523,6.7054e+12,1.6665,9.4352e+05
0.85175,1.4653e+07,0.052682,6.7872e+12,1.6665,9.4806e+05
0.85116,1.4688e+07,0.053066,6.8699e+12,1.6665,9.5261e+05
0.85056,1.4723e+07,0.053453,6.9536e+12,1.6664,9.5719e+05
0.84996,1.4759e+07,0.053843,7.0382e+12,1.6664,9.6178e+05
0.84935,1.4795e+07,0.054235,7.1238e+12,1.6664,9.6639e+05
0.84875,1.483e+07,0.054629,7.2104e+12,1.6664,9.7102e+05
0.84814,1.4866e+07,0.055026,7.2979e+12,1.6663,9.7567e+05
0.84754,1.4902e+07,0.055426,7.3865e+12,1.6663,9.8034e+05
0.84693,1.4938e+07,0.055829,7.4761e+12,1.6663,9.8503e+05
0.84632,1.4974e+07,0.056234,7.5667e+12,1.6663,9.8974e+05
0.8457,1.501e+07,0.056642,7.6583e+12,1.6663,9.9447e+05
0.84509,1.5046e+07,0.057052,7.751e+12,1.6662,9.9922e+05
0.84447,1.5082e+07,0.057465,7.8448e+12,1.6662,1.004e+06
0.84385,1.5118e+07,0.057881,7.9396e+12,1.6662,1.0088e+06
0.84323,1.5154e+07,0.0583,8.0355e+12,1.6662,1.0136e+06
0.84261,1.519e+07,0.058721,8.1325e+12,1.6661,1.0184e+06
0.84199,1.5227e+07,0.059146,8.2306e+12,1.6661,1.0232e+06
0.84137,1.5263e+07,0.059572,8.3298e+12,1.6661,1.0281e+06
0.84074,1.5299e+07,0.060002,8.4301e+12,1.666,1.033e+06
0.84011,1.5336e+07,0.060435,8.5316e+12,1.666,1.0379e+06
0.83948,1.5372e+07,0.06087,8.6342e+12,1.666,1.0428e+06
0.83885,1.5409e+07,0.061308,8.738e+12,1.666,1.0478e+06
0.83822,1.5446e+07,0.061749,8.8429e+12,1.6659,1.0527e+06
0.83758,1.5482e+07,0.062193,8.9491e+12,1.6659,1.0577e+06
0.83695,1.5519e+07,0.06264,9.0564e+12,1.6659,1.0627e+06
0.83631,1.5556e+07,0.06309,9.1649e+12,1.6658,1.0677e+06
0.83567,1.5593e+07,0.063542,9.2747e+12,1.6658,1.0728e+06
0.83503,1.563e+07,0.063998,9.3857e+12,1.6658,1.0778e+06
0.83439,1.5667e+07,0.064456,9.498e+12,1.6657,1.0829e+06
0.83374,1.5704e+07,0.064917,9.6115e+12,1.6657,1.088e+06
0.8331,1.5741e+07,0.065382,9.7263e+12,1.6657,1.0932e+06
0.83245,1.5779e+07,0.065849,9.8424e+12,1.6657,1.0983e+06
0.8318,1.5816e+07,0.066319,9.9597e+12,1.6656,1.1035e+06
0.83115,1.5853e+07,0.066793,1.0078e+13,1.6656,1.1087e+06
0.8305,1.5891e+07,0.067269,1.0198e+13,1.6656,1.1139e+06
0.82984,1.5928e+07,0.067748,1.032e+13,1.6655,1.1191e+06
0.82919,1.5966e+07,0.068231,1.0443e+13,1.6655,1.1243e+06
0.82853,1.6003e+07,0.068716,1.0567e+13,1.6655,1.1296e+06
0.82787,1.6041e+07,0.069205,1.0692e+13,1.6655,1.1349e+06
0.82721,1.6079e+07,0.069697,1.0819e+13,1.6655,1.1402e+06
0.82655,1.6116e+07,0.070192,1.0947e+13,1.6654,1.1455e+06
0.82588,1.6154e+07,0.07069,1.1077e+13,1.6654,1.1509e+06
0.82522,1.6192e+07,0.071191,1.1208e+13,1.6654,1.1563e+06
0.82455,1.623e+07,0.071696,1.1341e+13,1.6654,1.1617e+06
0.82388,1.6268e+07,0.072203,1.1475e+13,1.6653,1.1671e+06
0.82321,1.6306e+07,0.072714,1.161e+13,1.6653,1.1725e+06
0.82254,1.6345e+07,0.073228,1.1747e+13,1.6653,1.178e+06
0.82187,1.6383e+07,0.073746,1.1886e+13,1.6653,1.1835e+06
0.82119,1.6421e+07,0.074266,1.2026e+13,1.6652,1.189e+06
0.82052,1.6459e+07,0.07479,1.2168e+13,1.6652,1.1945e+06
0.81984,1.6498e+07,0.075317,1.2311e+13,1.6652,1.2e+06
0.81916,1.6536e+07,0.075848,1.2455e+13,1.6652,1.2056e+06
0.81848,1.6575e+07,0.076382,1.2602e+13,1.6652,1.2112e+06
0.81779,1.6613e+07,0.076919,1.275e+13,1.6651,1.2168e+06
0.81711,1.6652e+07,0.077459,1.2899e+13,1.6651,1.2224e+06
0.81642,1.6691e+07,0.078003,1.3051e+13,1.6651,1.2281e+06
0.81573,1.673e+07,0.078551,1.3203e+13,1.6651,1.2337e+06
0.81505,1.6768e+07,0.079102,1.3358e+13,1.6651,1.2394e+06
0.81435,1.6807e+07,0.079656,1.3514e+13,1.665,1.2452e+06
0.81366,1.6846e+07,0.080214,1.3672e+13,1.665,1.2509e+06
0.81297,1.6885e+07,0.080775,1.3832e+13,1.665,1.2567e+06
0.81227,1.6924e+07,0.08134,1.3993e+13,1.665,1.2624e+06
0.81157,1.6964e+07,0.081908,1.4156e+13,1.665,1.2682e+06
0.81088,1.7003e+07,0.08248,1.4321e+13,1.665,1.2741e+06
0.81018,1.7042e+07,0.083056,1.4488e+13,1.6649,1.2799e+06
0.80947,1.7081e+07,0.083635,1.4657e+13,1.6649,1.2858e+06
0.80877,1.7121e+07,0.084217,1.4827e+13,1.6649,1.2917e+06
0.80807,1.716e+07,0.084803,1.4999e+13,1.6649,1.2976e+06
0.80736,1.72e+07,0.085393,1.5173e+13,1.6649,1.3036e+06
0.80665,1.7239e+07,0.085987,1.5349e+13,1.6649,1.3095e+06
0.80594,1.7279e+07,0.086584,1.5527e+13,1.6649,1.3155e+06
0.80523,1.7319e+07,0.087185,1.5707e+13,1.6649,1.3215e+06
0.80452,1.7358e+07,0.087789,1.5889e+13,1.6648,1.3275e+06
0.8038,1.7398e+07,0.088397,1.6072e+13,1.6648,1.3336e+06
0.80309,1.7438e+07,0.089009,1.6258e+13,1.6648,1.3397e+06
0.80237,1.7478e+07,0.089625,1.6446e+13,1.6648,1.3458e+06
0.80165,1.7518e+07,0.090244,1.6635e+13,1.6648,1.3519e+06
0.80093,1.7558e+07,0.090867,1.6827e+13,1.6648,1.358e+06
0.80021,1.7598e+07,0.091495,1.7021e+13,1.6648,1.3642e+06
0.79949,1.7639e+07,0.092125,1.7217e+13,1.6648,1.3704e+06
0.79876,1.7679e+07,0.09276,1.7415e+13,1.6648,1.3766e+06
0.79804,1.7719e+07,0.093399,1.7615e+13,1.6648,1.3829e+06
0.79731,1.776e+07,0.094041,1.7817e+13,1.6648,1.3891e+06
0.79658,1.78e+07,0.094688,1.8021e+13,1.6648,1.3954e+06
0.79585,1.7841e+07,0.095338,1.8228e+13,1.6648,1.4017e+06
0.79512,1.7881e+07,0.095993,1.8437e+13,1.6648,1.408e+06
0.79439,1.7922e+07,0.096651,1.8647e+13,1.6648,1.4144e+06
0.79365,1.7963e+07,0.097314,1.8861e+13,1.6648,1.4208e+06
0.79292,1.8003e+07,0.09798,1.9076e+13,1.6648,1.4272e+06
0.79218,1.8044e+07,0.098651,1.9294e+13,1.6648,1.4336e+06
0.79144,1.8085e+07,0.099325,1.9514e+13,1.6648,1.4401e+06
0.7907,1.8126e+07,0.1,1.9736e+13,1.6648,1.4465e+06
0.78996,1.8167e+07,0.10069,1.9961e+13,1.6648,1.453e+06
0.78921,1.8208e+07,0.10137,2.0188e+13,1.6648,1.4596e+06
0.78847,1.8249e+07,0.10206,2.0418e+13,1.6647,1.4661e+06
0.78772,1.829e+07,0.10276,2.065e+13,1.6647,1.4727e+06
0.78697,1.8331e+07,0.10346,2.0884e+13,1.6647,1.4793e+06
0.78622,1.8373e+07,0.10416,2.1121e+13,1.6647,1.4859e+06
0.78547,1.8414e+07,0.10487,2.136e+13,1.6647,1.4925e+06
0.78472,1.8455e+07,0.10558,2.1602e+13,1.6647,1.4992e+06
0.78397,1.8497e+07,0.1063,2.1846e+13,1.6647,1.5059e+06
0.78321,1.8538e+07,0.10702,2.2093e+13,1.6647,1.5126e+06
0.78246,1.858e+07,0.10774,2.2343e+13,1.6647,1.5193e+06
0.7817,1.8622e+07,0.10847,2.2595e+13,1.6647,1.5261e+06
0.78094,1.8663e+07,0.1092,2.285e+13,1.6647,1.5329e+06
0.78018,1.8705e+07,0.10994,2.3107e+13,1.6647,1.5397e+06
0.77942,1.8747e+07,0.11068,2.3367e+13,1.6647,1.5466e+06
0.77865,1.8789e+07,0.11143,2.363e+13,1.6647,1.5534e+06
0.77789,1.8831e+07,0.11218,2.3896e+13,1.6647,1.5603e+06
0.77712,1.8873e+07,0.11294,2.4164e+13,1.6647,1.5672e+06
0.77636,1.8915e+07,0.1137,2.4435e+13,1.6647,1.5742e+06
0.77559,1.8957e+07,0.11446,2.4709e+13,1.6646,1.5811e+06
0.77482,1.8999e+07,0.11523,2.4986e+13,1.6646,1.5881e+06
0.77405,1.9041e+07,0.116,2.5266e+13,1.6646,1.5951e+06
0.77327,1.9084e+07,0.11678,2.5549e+13,1.6646,1.6022e+06
0.7725,1.9126e+07,0.11756,2.5834e+13,1.6646,1.6093e+06
0.77172,1.9168e+07,0.11835,2.6123e+13,1.6646,1.6163e+06
0.77095,1.9211e+07,0.11914,2.6414e+13,1.6646,1.6235e+06
0.77017,1.9253e+07,0.11994,2.6709e+13,1.6646,1.6306e+06
0.76939,1.9296e+07,0.12074,2.7006e+13,1.6646,1.6378e+06
0.76861,1.9339e+07,0.12154,2.7307e+13,1.6646,1.645e+06
0.76783,1.9381e+07,0.12235,2.761e+13,1.6646,1.6522e+06
0.76704,1.9424e+07,0.12317,2.7917e+13,1.6646,1.6594e+06
0.76626,1.9467e+07,0.12399,2.8227e+13,1.6646,1.6667e+06
0.76547,1.951e+07,0.12481,2.854e+13,1.6646,1.674e+06
0.76469,1.9553e+07,0.12564,2.8857e+13,1.6646,1.6813e+06
0.7639,1.9596e+07,0.12648,2.9176e+13,1.6646,1.6887e+06
0.76311,1.9639e+07,0.12732,2.9499e+13,1.6646,1.6961e+06
0.76232,1.9682e+07,0.12816,2.9826e+13,1.6646,1.7035e+06
0.76152,1.9725e+07,0.12901,3.0155e+13,1.6646,1.7109e+06
0.76073,1.9769e+07,0.12986,3.0488e+13,1.6646,1.7184e+06
0.75993,1.9812e+07,0.13072,3.0824e+13,1.6646,1.7258e+06
0.75914,1.9855e+07,0.13158,3.1164e+13,1.6646,1.7334e+06
0.75834,1.9899e+07,0.13245,3.1507e+13,1.6646,1.7409e+06
0.75754,1.9942e+07,0.13333,3.1854e+13,1.6645,1.7484e+06
0.75674,1.9986e+07,0.1342,3.2204e+13,1.6645,1.756e+06
0.75594,2.0029e+07,0.13509,3.2558e+13,1.6645,1.7637e+06
0.75514,2.0073e+07,0.13598,3.2915e+13,1.6645,1.7713e+06
0.75433,2.0117e+07,0.13687,3.3277e+13,1.6645,1.779e+06
0.75353,2.0161e+07,0.13777,3.3641e+13,1.6645,1.7867e+06
0.75272,2.0205e+07,0.13867,3.401e+13,1.6645,1.7944e+06
0.75191,2.0249e+07,0.13958,3.4382e+13,1.6645,1.8021e+06
0.7511,2.0293e+07,0.1405,3.4758e+13,1.6645,1.8099e+06
0.75029,2.0337e+07,0.14142,3.5137e+13,1.6645,1.8177e+06
0.74948,2.0381e+07,0.14234,3.5521e+13,1.6645,1.8256e+06
0.74867,2.0425e+07,0.14327,3.5908e+13,1.6645,1.8334e+06
0.74786,2.0469e+07,0.14421,3.63e+13,1.6645,1.8413e+06
0.74704,2.0513e+07,0.14515,3.6695e+13,1.6645,1.8492e+06
0.74622,2.0558e+07,0.1461,3.7094e+13,1.6645,1.8572e+06
0.74541,2.0602e+07,0.14705,3.7497e+13,1.6645,1.8651e+06
0.74459,2.0647e+07,0.148,3.7905e+13,1.6645,1.8731e+06
0.74377,2.0691e+07,0.14897,3.8316e+13,1.6645,1.8812e+06
0.74295,2.0736e+07,0.14994,3.8732e+13,1.6645,1.8892e+06
0.74213,2.078e+07,0.15091,3.9151e+13,1.6645,1.8973e+06
0.7413,2.0825e+07,0.15189,3.9575e+13,1.6645,1.9054e+06
0.74048,2.087e+07,0.15287,4.0003e+13,1.6645,1.9136e+06
0.73965,2.0915e+07,0.15386,4.0436e+13,1.6645,1.9217e+06
0.73882,2.096e+07,0.15486,4.0873e+13,1.6645,1.9299e+06
0.738,2.1005e+07,0.15586,4.1314e+13,1.6645,1.9382e+06
0.73717,2.105e+07,0.15687,4.1759e+13,1.6645,1.9464e+06
0.73634,2.1095e+07,0.15788,4.2209e+13,1.6645,1.9547e+06
0.73551,2.114e+07,0.1589,4.2664e+13,1.6645,1.963e+06
0.73467,2.1185e+07,0.15993,4.3123e+13,1.6645,1.9713e+06
0.73384,2.123e+07,0.16096,4.3586e+13,1.6645,1.9797e+06
0.733,2.1276e+07,0.16199,4.4054e+13,1.6645,1.9881e+06
0.73217,2.1321e+07,0.16304,4.4527e+13,1.6645,1.9965e+06
0.73133,2.1366e+07,0.16408,4.5005e+13,1.6645,2.005e+06
0.73049,2.1412e+07,0.16514,4.5487e+13,1.6645,2.0135e+06
0.72965,2.1457e+07,0.1662,4.5974e+13,1.6645,2.022e+06
0.72881,2.1503e+07,0.16726,4.6466e+13,1.6645,2.0305e+06
0.72797,2.1549e+07,0.16834,4.6963e+13,1.6645,2.0391e+06
0.72713,2.1595e+07,0.16941,4.7464e+13,1.6645,2.0477e+06
0.72628,2.164e+07,0.1705,4.7971e+13,1.6645,2.0563e+06
0.72544,2.1686e+07,0.17159,4.8482e+13,1.6645,2.065e+06
0.72459,2.1732e+07,0.17268,4.8999e+13,1.6645,2.0737e+06
0.72375,2.1778e+07,0.17379,4.9521e+13,1.6645,2.0824e+06
0.7229,2.1824e+07,0.1749,5.0048e+13,1.6645,2.0912e+06
0.72205,2.187e+07,0.17601,5.058e+13,1.6645,2.1e+06
0.7212,2.1917e+07,0.17713,5.1117e+13,1.6645,2.1088e+06
0.72035,2.1963e+07,0.17826,5.166e+13,1.6645,2.1176e+06
0.7195,2.2009e+07,0.17939,5.2208e+13,1.6645,2.1265e+06
0.71864,2.2055e+07,0.18053,5.2761e+13,1.6645,2.1354e+06
0.71779,2.2102e+07,0.18168,5.332e+13,1.6645,2.1443e+06
0.71693,2.2148e+07,0.18283,5.3884e+13,1.6645,2.1533e+06
0.71607,2.2195e+07,0.18399,5.4454e+13,1.6645,2.1623e+06
0.71522,2.2242e+07,0.18516,5.5029e+13,1.6645,2.1713e+06
0.71436,2.2288e+07,0.18633,5.561e+13,1.6645,2.1804e+06
0.7135,2.2335e+07,0.18751,5.6197e+13,1.6645,2.1894e+06
0.71264,2.2382e+07,0.1887,5.6789e+13,1.6645,2.1986e+06
0.71178,2.2429e+07,0.18989,5.7387e+13,1.6645,2.2077e+06
0.71091,2.2473e+07,0.19112,5.7991e+13,1.6645,2.2168e+06
0.71005,2.2515e+07,0.1924,5.8599e+13,1.6645,2.2259e+06
0.7092,2.2557e+07,0.1937,5.921e+13,1.6645,2.2348e+06
0.70834,2.2598e+07,0.19501,5.9829e+13,1.6645,2.2437e+06
0.70747,2.2639e+07,0.19635,6.0458e+13,1.6645,2.2525e+06
0.7066,2.2679e+07,0.19771,6.1097e+13,1.6645,2.2613e+06
0.70572,2.272e+07,0.1991,6.1745e+13,1.6645,2.2701e+06
0.70484,2.276e+07,0.20051,6.2404e+13,1.6645,2.2789e+06
0.70395,2.2801e+07,0.20194,6.3072e+13,1.6645,2.2876e+06
0.70306,2.2841e+07,0.2034,6.3751e+13,1.6645,2.2963e+06
0.70216,2.2881e+07,0.20488,6.444e+13,1.6645,2.305e+06
0.70126,2.292e+07,0.20639,6.5138e+13,1.6645,2.3137e+06
0.70035,2.296e+07,0.20792,6.5847e+13,1.6645,2.3223e+06
0.69944,2.2999e+07,0.20947,6.6567e+13,1.6645,2.3309e+06
0.69853,2.3038e+07,0.21105,6.7297e+13,1.6645,2.3395e+06
0.69761,2.3077e+07,0.21265,6.8037e+13,1.6646,2.3481e+06
0.69669,2.3116e+07,0.21428,6.8787e+13,1.6646,2.3566e+06
0.69576,2.3155e+07,0.21593,6.9549e+13,1.6646,2.3651e+06
0.69483,2.3193e+07,0.2176,7.0321e+13,1.6646,2.3736e+06
0.6939,2.3232e+07,0.2193,7.1104e+13,1.6646,2.3821e+06
0.69296,2.327e+07,0.22102,7.1897e+13,1.6646,2.3906e+06
0.69202,2.3308e+07,0.22277,7.2702e+13,1.6646,2.399e+06
0.69108,2.3346e+07,0.22453,7.3518e+13,1.6646,2.4074e+06
0.69014,2.3384e+07,0.22633,7.4344e+13,1.6646,2.4158e+06
0.68919,2.3421e+07,0.22814,7.5182e+13,1.6646,2.4242e+06
0.68824,2.3459e+07,0.22998,7.6032e+13,1.6646,2.4325e+06
0.68729,2.3496e+07,0.23185,7.6893e+13,1.6646,2.4409e+06
0.68633,2.3534e+07,0.23374,7.7765e+13,1.6646,2.4492e+06
0.68537,2.3571e+07,0.23565,7.865e+13,1.6646,2.4575e+06
0.68441,2.3608e+07,0.23759,7.9546e+13,1.6647,2.4658e+06
0.68345,2.3645e+07,0.23955,8.0454e+13,1.6647,2.474e+06
0.68248,2.3682e+07,0.24153,8.1374e+13,1.6647,2.4823e+06
0.68151,2.3719e+07,0.24354,8.2306e+13,1.6647,2.4905e+06
0.68054,2.3756e+07,0.24557,8.325e+13,1.6647,2.4987e+06
0.67957,2.3792e+07,0.24763,8.4207e+13,1.6647,2.507e+06
0.6786,2.3829e+07,0.24971,8.5176e+13,1.6647,2.5152e+06
0.67762,2.3865e+07,0.25182,8.6158e+13,1.6647,2.5233e+06
0.67664,2.3902e+07,0.25395,8.7153e+13,1.6647,2.5315e+06
0.67567,2.3938e+07,0.25611,8.8161e+13,1.6647,2.5397e+06
0.67468,2.3975e+07,0.25829,8.9181e+13,1.6647,2.5478e+06
0.6737,2.4011e+07,0.2605,9.0216e+13,1.6647,2.556e+06
0.67272,2.4047e+07,0.26273,9.1263e+13,1.6647,2.5641e+06
0.67173,2.4083e+07,0.26499,9.2324e+13,1.6647,2.5722e+06
0.67074,2.4119e+07,0.26727,9.3399e+13,1.6647,2.5803e+06
0.66975,2.4155e+07,0.26959,9.4488e+13,1.6647,2.5884e+06
0.66876,2.4191e+07,0.27192,9.5591e+13,1.6647,2.5964e+06
0.66777,2.4227e+07,0.27429,9.6709e+13,1.6647,2.6045e+06
0.66677,2.4263e+07,0.27668,9.7841e+13,1.6647,2.6125e+06
0.66578,2.4299e+07,0.2791,9.8988e+13,1.6647,2.6205e+06
0.66478,2.4334e+07,0.28155,1.0015e+14,1.6647,2.6286e+06
0.66378,2.437e+07,0.28403,1.0133e+14,1.6647,2.6366e+06
0.66278,2.4406e+07,0.28653,1.0252e+14,1.6647,2.6446e+06
0.66178,2.4441e+07,0.28907,1.0373e+14,1.6647,2.6525e+06
0.66078,2.4477e+07,0.29163,1.0495e+14,1.6647,2.6605e+06
0.65977,2.4512e+07,0.29422,1.0619e+14,1.6647,2.6684e+06
0.65877,2.4547e+07,0.29684,1.0745e+14,1.6647,2.6764e+06
0.65776,2.4583e+07,0.29949,1.0872e+14,1.6647,2.6843e+06
0.65675,2.4618e+07,0.30218,1.1001e+14,1.6647,2.6922e+06
0.65574,2.4653e+07,0.30489,1.1131e+14,1.6648,2.7001e+06
0.65473,2.4689e+07,0.30763,1.1263e+14,1.6648,2.708e+06
0.65372,2.4724e+07,0.3104,1.1397e+14,1.6648,2.7159e+06
0.65271,2.4759e+07,0.31321,1.1533e+14,1.6648,2.7238e+06
0.65169,2.4794e+07,0.31605,1.1671e+14,1.6648,2.7317e+06
0.65068,2.4829e+07,0.31891,1.181e+14,1.6648,2.7396e+06
0.64966,2.4864e+07,0.32181,1.1951e+14,1.6648,2.7474e+06
0.64864,2.4899e+07,0.32475,1.2094e+14,1.6648,2.7553e+06
0.64763,2.4934e+07,0.32771,1.2238e+14,1.6648,2.7631e+06
0.64661,2.4969e+07,0.33071,1.2385e+14,1.6648,2.771e+06
0.64559,2.5004e+07,0.33374,1.2533e+14,1.6648,2.7788e+06
0.64457,2.5039e+07,0.3368,1.2683e+14,1.6648,2.7867e+06
0.64355,2.5074e+07,0.3399,1.2836e+14,1.6648,2.7945e+06
0.64253,2.5109e+07,0.34303,1.299e+14,1.6649,2.8023e+06
0.6415,2.5143e+07,0.3462,1.3146e+14,1.6649,2.8102e+06
0.64048,2.5178e+07,0.3494,1.3304e+14,1.6649,2.818e+06
0.63946,2.5213e+07,0.35264,1.3464e+14,1.6649,2.8258e+06
0.63843,2.5247e+07,0.35591,1.3627e+14,1.6649,2.8336e+06
0.63741,2.5282e+07,0.35922,1.3791e+14,1.6649,2.8415e+06
0.63638,2.5317e+07,0.36256,1.3957e+14,1.6649,2.8493e+06
0.63535,2.5351e+07,0.36594,1.4126e+14,1.6649,2.8571e+06
0.63433,2.5386e+07,0.36936,1.4297e+14,1.6649,2.8649e+06
0.6333,2.542e+07,0.37282,1.447e+14,1.665,2.8727e+06
0.63227,2.5455e+07,0.37631,1.4645e+14,1.665,2.8806e+06
0.63124,2.5489e+07,0.37985,1.4822e+14,1.665,2.8884e+06
0.63021,2.5524e+07,0.38342,1.5002e+14,1.665,2.8962e+06
0.62918,2.5558e+07,0.38703,1.5184e+14,1.665,2.904e+06
0.62815,2.5592e+07,0.39068,1.5368e+14,1.665,2.9119e+06
0.62712,2.5627e+07,0.39437,1.5555e+14,1.665,2.9197e+06
0.62609,2.5661e+07,0.3981,1.5744e+14,1.665,2.9275e+06
0.62506,2.5695e+07,0.40187,1.5935e+14,1.6651,2.9354e+06
0.62403,2.573e+07,0.40568,1.6129e+14,1.6651,2.9432e+06
0.623,2.5764e+07,0.40953,1.6326e+14,1.6651,2.951e+06
0.62196,2.5798e+07,0.41343,1.6525e+14,1.6651,2.9589e+06
0.62093,2.5832e+07,0.41736,1.6726e+14,1.6651,2.9667e+06
0.6199,2.5866e+07,0.42135,1.693e+14,1.6651,2.9746e+06
0.61887,2.5901e+07,0.42537,1.7137e+14,1.6651,2.9825e+06
0.61783,2.5935e+07,0.42944,1.7346e+14,1.6651,2.9903e+06
0.6168,2.5969e+07,0.43355,1.7558e+14,1.6651,2.9982e+06
0.61576,2.6003e+07,0.43771,1.7773e+14,1.6652,3.0061e+06
0.61473,2.6037e+07,0.44191,1.7991e+14,1.6652,3.014e+06
0.61369,2.6071e+07,0.44616,1.8211e+14,1.6652,3.0218e+06
0.61266,2.6105e+07,0.45045,1.8434e+14,1.6652,3.0297e+06
0.61162,2.6139e+07,0.45479,1.866e+14,1.6652,3.0377e+06
0.61059,2.6173e+07,0.45918,1.8889e+14,1.6652,3.0456e+06
0.60955,2.6207e+07,0.46361,1.9121e+14,1.6652,3.0535e+06
0.60852,2.6241e+07,0.4681,1.9356e+14,1.6652,3.0614e+06
0.60748,2.6275e+07,0.47263,1.9594e+14,1.6652,3.0694e+06
0.60645,2.6309e+07,0.47721,1.9835e+14,1.6653,3.0773e+06
0.60541,2.6342e+07,0.48184,2.0079e+14,1.6653,3.0853e+06
0.60438,2.6376e+07,0.48652,2.0326e+14,1.6653,3.0932e+06
0.60334,2.641e+07,0.49125,2.0576e+14,1.6653,3.1012e+06
0.6023,2.6444e+07,0.49604,2.0829e+14,1.6653,3.1092e+06
0.60127,2.6478e+07,0.50087,2.1086e+14,1.6653,3.1172e+06
0.60023,2.6512e+07,0.50576,2.1346e+14,1.6653,3.1252e+06
0.59919,2.6546e+07,0.5107,2.161e+14,1.6653,3.1332e+06
0.59816,2.658e+07,0.51569,2.1877e+14,1.6653,3.1412e+06
0.59712,2.6613e+07,0.52074,2.2147e+14,1.6654,3.1493e+06
0.59609,2.6647e+07,0.52584,2.2421e+14,1.6654,3.1573e+06
0.59505,2.6681e+07,0.531,2.2698e+14,1.6654,3.1654e+06
0.59401,2.6715e+07,0.53621,2.2979e+14,1.6654,3.1734e+06
0.59298,2.6749e+07,0.54148,2.3263e+14,1.6654,3.1815e+06
0.59194,2.6783e+07,0.54681,2.3551e+14,1.6654,3.1896e+06
0.5909,2.6816e+07,0.5522,2.3843e+14,1.6654,3.1977e+06
0.58987,2.685e+07,0.55764,2.4139e+14,1.6654,3.2058e+06
0.58883,2.6884e+07,0.56314,2.4438e+14,1.6655,3.2139e+06
0.58779,2.6918e+07,0.5687,2.4742e+14,1.6655,3.2221e+06
0.58676,2.6952e+07,0.57433,2.5049e+14,1.6655,3.2302e+06
0.58572,2.6986e+07,0.58001,2.536e+14,1.6655,3.2384e+06
0.58469,2.7019e+07,0.58575,2.5676e+14,1.6655,3.2465e+06
0.58365,2.7053e+07,0.59156,2.5995e+14,1.6655,3.2547e+06
0.58261,2.7087e+07,0.59743,2.6318e+14,1.6655,3.2629e+06
0.58158,2.7121e+07,0.60336,2.6646e+14,1.6655,3.2711e+06
0.58054,2.7155e+07,0.60936,2.6978e+14,1.6655,3.2794e+06
0.57951,2.7189e+07,0.61542,2.7314e+14,1.6656,3.2876e+06
0.57847,2.7223e+07,0.62154,2.7655e+14,1.6656,3.2958e+06
0.57744,2.7256e+07,0.62774,2.8e+14,1.6656,3.3041e+06
0.5764,2.729e+07,0.634,2.8349e+14,1.6656,3.3124e+06
0.57536,2.7324e+07,0.64032,2.8703e+14,1.6656,3.3207e+06
0.57433,2.7358e+07,0.64672,2.9062e+14,1.6656,3.329e+06
0.5733,2.7392e+07,0.65318,2.9425e+14,1.6656,3.3373e+06
0.57226,2.7426e+07,0.65972,2.9793e+14,1.6656,3.3456e+06
0.57123,2.746e+07,0.66632,3.0165e+14,1.6656,3.354e+06
0.57019,2.7494e+07,0.673,3.0543e+14,1.6656,3.3623e+06
0.56916,2.7528e+07,0.67974,3.0925e+14,1.6657,3.3707e+06
0.56812,2.7562e+07,0.68656,3.1313e+14,1.6657,3.3791e+06
0.56709,2.7596e+07,0.69346,3.1705e+14,1.6657,3.3875e+06
0.56606,2.763e+07,0.70042,3.2103e+14,1.6657,3.3959e+06
0.56502,2.7664e+07,0.70747,3.2505e+14,1.6657,3.4044e+06
0.56399,2.7698e+07,0.71458,3.2913e+14,1.6657,3.4128e+06
0.56296,2.7733e+07,0.72178,3.3326e+14,1.6657,3.4213e+06
0.56193,2.7767e+07,0.72905,3.3745e+14,1.6657,3.4298e+06
0.56089,2.7801e+07,0.7364,3.4169e+14,1.6657,3.4383e+06
0.55986,2.7835e+07,0.74383,3.4598e+14,1.6657,3.4468e+06
0.55883,2.7869e+07,0.75134,3.5033e+14,1.6657,3.4553e+06
0.5578,2.7903e+07,0.75893,3.5474e+14,1.6657,3.4639e+06
0.55677,2.7938e+07,0.7666,3.592e+14,1.6658,3.4724e+06
0.55574,2.7972e+07,0.77435,3.6373e+14,1.6658,3.481e+06
0.55471,2.8006e+07,0.78219,3.6831e+14,1.6658,3.4896e+06
0.55368,2.8041e+07,0.79011,3.7295e+14,1.6658,3.4982e+06
0.55265,2.8075e+07,0.79812,3.7765e+14,1.6658,3.5069e+06
0.55162,2.8109e+07,0.80621,3.8241e+14,1.6658,3.5155e+06
0.55059,2.8144e+07,0.81439,3.8723e+14,1.6658,3.5242e+06
0.54956,2.8178e+07,0.82265,3.9212e+14,1.6658,3.5328e+06
0.54853,2.8213e+07,0.83101,3.9707e+14,1.6658,3.5415e+06
0.5475,2.8247e+07,0.83945,4.0208e+14,1.6658,3.5503e+06
0.54648,2.8281e+07,0.84799,4.0716e+14,1.6658,3.559e+06
0.54545,2.8316e+07,0.85661,4.123e+14,1.6658,3.5677e+06
0.54442,2.8351e+07,0.86533,4.1751e+14,1.6658,3.5765e+06
0.5434,2.8385e+07,0.87414,4.2279e+14,1.6659,3.5853e+06
0.54237,2.842e+07,0.88305,4.2814e+14,1.6659,3.5941e+06
0.54135,2.8454e+07,0.89205,4.3356e+14,1.6659,3.6029e+06
0.54032,2.8489e+07,0.90115,4.3904e+14,1.6659,3.6117e+06
0.5393,2.8524e+07,0.91034,4.446e+14,1.6659,3.6206e+06
0.53827,2.8558e+07,0.91964,4.5023e+14,1.6659,3.6295e+06
0.53725,2.8593e+07,0.92903,4.5593e+14,1.6659,3.6384e+06
0.53623,2.8628e+07,0.93853,4.6171e+14,1.6659,3.6473e+06
0.5352,2.8663e+07,0.94812,4.6756e+14,1.6659,3.6562e+06
0.53418,2.8697e+07,0.95782,4.7349e+14,1.6659,3.6651e+06
0.53316,2.8732e+07,0.96762,4.7949e+14,1.666,3.6741e+06
0.53214,2.8767e+07,0.97752,4.8558e+14,1.666,3.6831e+06
0.53112,2.8802e+07,0.98754,4.9174e+14,1.666,3.6921e+06
0.5301,2.8837e+07,0.99765,4.9798e+14,1.666,3.7011e+06
0.52908,2.8872e+07,1.0079,5.043e+14,1.666,3.7101e+06
0.52806,2.8907e+07,1.0182,5.107e+14,1.666,3.7192e+06
0.52704,2.8942e+07,1.0287,5.1719e+14,1.666,3.7283e+06
0.52602,2.8977e+07,1.0392,5.2376e+14,1.666,3.7374e+06
0.525,2.9012e+07,1.0499,5.3041e+14,1.6661,3.7465e+06
0.52399,2.9047e+07,1.0607,5.3715e+14,1.6661,3.7556e+06
0.52297,2.9083e+07,1.0716,5.4398e+14,1.6661,3.7648e+06
0.52195,2.9118e+07,1.0826,5.509e+14,1.6661,3.774e+06
0.52094,2.9153e+07,1.0937,5.579e+14,1.6661,3.7832e+06
0.51992,2.9188e+07,1.1049,5.65e+14,1.6661,3.7924e+06
0.51891,2.9224e+07,1.1163,5.7219e+14,1.6661,3.8016e+06
0.5179,2.9259e+07,1.1278,5.7947e+14,1.6661,3.8109e+06
0.51688,2.9294e+07,1.1394,5.8684e+14,1.6662,3.8202e+06
0.51587,2.933e+07,1.1511,5.9431e+14,1.6662,3.8295e+06
0.51486,2.9365e+07,1.163,6.0188e+14,1.6662,3.8388e+06
0.51385,2.9401e+07,1.1749,6.0954e+14,1.6662,3.8481e+06
0.51284,2.9436e+07,1.187,6.173e+14,1.6662,3.8575e+06
0.51183,2.9472e+07,1.1993,6.2516e+14,1.6662,3.8669e+06
0.51082,2.9507e+07,1.2116,6.3313e+14,1.6662,3.8763e+06
0.50981,2.9543e+07,1.2241,6.4119e+14,1.6663,3.8857e+06
0.5088,2.9579e+07,1.2367,6.4936e+14,1.6663,3.8951e+06
0.5078,2.9614e+07,1.2495,6.5764e+14,1.6663,3.9046e+06
0.50679,2.965e+07,1.2624,6.6602e+14,1.6663,3.9141e+06
0.50579,2.9686e+07,1.2754,6.7451e+14,1.6663,3.9236e+06
0.50478,2.9722e+07,1.2885,6.8311e+14,1.6663,3.9331e+06
0.50378,2.9758e+07,1.3018,6.9182e+14,1.6663,3.9427e+06
0.50277,2.9794e+07,1.3153,7.0064e+14,1.6663,3.9522e+06
0.50177,2.983e+07,1.3288,7.0958e+14,1.6663,3.9618e+06
0.50077,2.9866e+07,1.3426,7.1863e+14,1.6664,3.9715e+06
0.49977,2.9902e+07,1.3564,7.278e+14,1.6664,3.9811e+06
0.49876,2.9938e+07,1.3704,7.3708e+14,1.6664,3.9908e+06
0.49776,2.9974e+07,1.3846,7.4649e+14,1.6664,4.0005e+06
0.49676,3.001e+07,1.3989,7.5601e+14,1.6664,4.0102e+06
0.49577,3.0046e+07,1.4133,7.6566e+14,1.6664,4.0199e+06
0.49477,3.0082e+07,1.4279,7.7543e+14,1.6664,4.0296e+06
0.49377,3.0118e+07,1.4427,7.8533e+14,1.6664,4.0394e+06
0.49277,3.0155e+07,1.4576,7.9535e+14,1.6664,4.0492e+06
0.49178,3.0191e+07,1.4727,8.0551e+14,1.6664,4.059e+06
0.49078,3.0227e+07,1.4879,8.1579e+14,1.6664,4.0689e+06
0.48979,3.0264e+07,1.5033,8.2621e+14,1.6664,4.0788e+06
0.48879,3.03e+07,1.5188,8.3676e+14,1.6665,4.0887e+06
0.4878,3.0337e+07,1.5345,8.4745e+14,1.6665,4.0986e+06
0.48681,3.0373e+07,1.5504,8.5827e+14,1.6665,4.1085e+06
0.48581,3.041e+07,1.5664,8.6923e+14,1.6665,4.1185e+06
0.48482,3.0447e+07,1.5826,8.8034e+14,1.6665,4.1285e+06
0.48383,3.0483e+07,1.599,8.9158e+14,1.6665,4.1385e+06
0.48284,3.052e+07,1.6155,9.0298e+14,1.6665,4.1485e+06
0.48185,3.0557e+07,1.6322,9.1451e+14,1.6665,4.1586e+06
0.48086,3.0594e+07,1.6491,9.262e+14,1.6665,4.1687e+06
0.47988,3.063e+07,1.6662,9.3804e+14,1.6665,4.1788e+06
0.47889,3.0667e+07,1.6835,9.5003e+14,1.6665,4.1889e+06
0.4779,3.0704e+07,1.7009,9.6217e+14,1.6665,4.1991e+06
0.47692,3.0741e+07,1.7185,9.7447e+14,1.6666,4.2092e+06
0.47593,3.0778e+07,1.7363,9.8693e+14,1.6666,4.2195e+06
0.47495,3.0815e+07,1.7543,9.9955e+14,1.6666,4.2297e+06
0.47396,3.0852e+07,1.7725,1.0123e+15,1.6666,4.2399e+06
0.47298,3.0889e+07,1.7908,1.0253e+15,1.6666,4.2502e+06
0.472,3.0927e+07,1.8094,1.0384e+15,1.6666,4.2605e+06
0.47102,3.0964e+07,1.8281,1.0517e+15,1.6666,4.2709e+06
0.47004,3.1001e+07,1.8471,1.0651e+15,1.6666,4.2812e+06
0.46906,3.1039e+07,1.8662,1.0787e+15,1.6666,4.2916e+06
0.46808,3.1076e+07,1.8855,1.0925e+15,1.6666,4.302e+06
0.4671,3.1113e+07,1.9051,1.1065e+15,1.6667,4.3125e+06
0.46612,3.1151e+07,1.9248,1.1207e+15,1.6667,4.323e+06
0.46514,3.1188e+07,1.9448,1.135e+15,1.6667,4.3334e+06
0.46417,3.1226e+07,1.9649,1.1496e+15,1.6667,4.344e+06
0.46319,3.1264e+07,1.9853,1.1643e+15,1.6667,4.3545e+06
0.46221,3.1301e+07,2.0059,1.1792e+15,1.6667,4.3651e+06
0.46124,3.1339e+07,2.0267,1.1943e+15,1.6667,4.3757e+06
0.46026,3.1377e+07,2.0477,1.2096e+15,1.6667,4.3863e+06
0.45929,3.1415e+07,2.0689,1.2251e+15,1.6667,4.397e+06
0.45832,3.1453e+07,2.0904,1.2407e+15,1.6667,4.4077e+06
0.45735,3.1491e+07,2.1121,1.2566e+15,1.6667,4.4184e+06
0.45637,3.1529e+07,2.134,1.2727e+15,1.6667,4.4291e+06
0.4554,3.1567e+07,2.1561,1.289e+15,1.6668,4.4399e+06
0.45443,3.1605e+07,2.1785,1.3055e+15,1.6668,4.4507e+06
0.45346,3.1643e+07,2.2011,1.3223e+15,1.6668,4.4615e+06
0.45249,3.1682e+07,2.2239,1.3392e+15,1.6668,4.4724e+06
0.45153,3.172e+07,2.247,1.3564e+15,1.6668,4.4833e+06
0.45056,3.1758e+07,2.2703,1.3738e+15,1.6668,4.4942e+06
0.44959,3.1797e+07,2.2938,1.3914e+15,1.6668,4.5051e+06
0.44862,3.1835e+07,2.3176,1.4092e+15,1.6668,4.5161e+06
0.44766,3.1874e+07,2.3417,1.4273e+15,1.6668,4.5271e+06
0.44669,3.1912e+07,2.366,1.4456e+15,1.6668,4.5382e+06
0.44573,3.1951e+07,2.3905,1.4641e+15,1.6668,4.5492e+06
0.44476,3.199e+07,2.4154,1.4829e+15,1.6668,4.5603e+06
0.4438,3.2029e+07,2.4404,1.5019e+15,1.6668,4.5715e+06
0.44284,3.2068e+07,2.4658,1.5212e+15,1.6668,4.5826e+06
0.44188,3.2106e+07,2.4914,1.5407e+15,1.6668,4.5938e+06
0.44091,3.2145e+07,2.5172,1.5605e+15,1.6669,4.605e+06
0.43995,3.2184e+07,2.5434,1.5805e+15,1.6669,4.6163e+06
0.43899,3.2224e+07,2.5698,1.6008e+15,1.6669,4.6275e+06
0.43803,3.2263e+07,2.5965,1.6214e+15,1.6669,4.6389e+06
0.43707,3.2302e+07,2.6234,1.6422e+15,1.6669,4.6502e+06
0.43611,3.2341e+07,2.6507,1.6633e+15,1.6669,4.6616e+06
0.43516,3.2381e+07,2.6782,1.6846e+15,1.6669,4.673e+06
0.4342,3.242e+07,2.7061,1.7063e+15,1.6669,4.6844e+06
0.43324,3.2459e+07,2.7342,1.7282e+15,1.6669,4.6959e+06
0.43228,3.2499e+07,2.7626,1.7504e+15,1.6669,4.7074e+06
0.43133,3.2539e+07,2.7913,1.7729e+15,1.6669,4.719e+06
0.43037,3.2578e+07,2.8203,1.7957e+15,1.6669,4.7305e+06
0.42942,3.2618e+07,2.8496,1.8188e+15,1.6669,4.7421e+06
0.42846,3.2658e+07,2.8792,1.8422e+15,1.6669,4.7538e+06
0.42751,3.2698e+07,2.9092,1.8659e+15,1.6669,4.7654e+06
0.42656,3.2737e+07,2.9394,1.8899e+15,1.6669,4.7771e+06
0.4256,3.2777e+07,2.97,1.9142e+15,1.667,4.7889e+06
0.42465,3.2817e+07,3.0009,1.9388e+15,1.667,4.8007e+06
0.4237,3.2858e+07,3.0321,1.9637e+15,1.667,4.8125e+06
0.42275,3.2898e+07,3.0636,1.989e+15,1.667,4.8243e+06
0.4218,3.2938e+07,3.0955,2.0146e+15,1.667,4.8362e+06
0.42085,3.2978e+07,3.1277,2.0405e+15,1.667,4.8481e+06
0.4199,3.3019e+07,3.1602,2.0668e+15,1.667,4.86e+06
0.41895,3.3059e+07,3.1931,2.0934e+15,1.667,4.872e+06
0.418,3.31e+07,3.2263,2.1204e+15,1.667,4.884e+06
0.41705,3.314e+07,3.2599,2.1477e+15,1.667,4.8961e+06
0.4161,3.3181e+07,3.2938,2.1754e+15,1.667,4.9082e+06
0.41516,3.3222e+07,3.3281,2.2034e+15,1.667,4.9203e+06
0.41421,3.3262e+07,3.3628,2.2318e+15,1.667,4.9325e+06
0.41326,3.3303e+07,3.3978,2.2606e+15,1.6671,4.9447e+06
0.41233,3.3344e+07,3.4329,2.2895e+15,1.6671,4.9568e+06
0.41139,3.3384e+07,3.4682,2.3186e+15,1.6671,4.9689e+06
0.41046,3.3425e+07,3.5037,2.3481e+15,1.6671,4.9811e+06
0.40953,3.3466e+07,3.5399,2.3781e+15,1.6671,4.9933e+06
0.40858,3.3507e+07,3.5767,2.4087e+15,1.6671,5.0057e+06
0.40764,3.3548e+07,3.6139,2.4398e+15,1.6671,5.0181e+06
0.4067,3.359e+07,3.6516,2.4713e+15,1.6671,5.0305e+06
0.40576,3.3631e+07,3.6896,2.5032e+15,1.6671,5.043e+06
0.40481,3.3673e+07,3.728,2.5355e+15,1.6671,5.0556e+06
0.40387,3.3715e+07,3.7669,2.5683e+15,1.6671,5.0681e+06
0.40293,3.3756e+07,3.8061,2.6014e+15,1.6672,5.0807e+06
0.40199,3.3798e+07,3.8457,2.635e+15,1.6672,5.0934e+06
0.40105,3.384e+07,3.8858,2.669e+15,1.6672,5.1061e+06
0.40011,3.3882e+07,3.9262,2.7035e+15,1.6672,5.1188e+06
0.39917,3.3924e+07,3.9671,2.7384e+15,1.6672,5.1316e+06
0.39823,3.3966e+07,4.0085,2.7738e+15,1.6672,5.1444e+06
0.3973,3.4008e+07,4.0502,2.8097e+15,1.6672,5.1572e+06
0.39636,3.4051e+07,4.0924,2.846e+15,1.6672,5.1701e+06
0.39542,3.4093e+07,4.135,2.8828e+15,1.6672,5.183e+06
0.39448,3.4135e+07,4.1781,2.9201e+15,1.6672,5.196e+06
0.39355,3.4178e+07,4.2217,2.9578e+15,1.6673,5.209e+06
0.39261,3.422e+07,4.2656,2.9961e+15,1.6673,5.222e+06
0.39168,3.4263e+07,4.3101,3.0348e+15,1.6673,5.2351e+06
0.39074,3.4306e+07,4.355,3.0741e+15,1.6673,5.2482e+06
0.38981,3.4349e+07,4.4004,3.1139e+15,1.6673,5.2614e+06
0.38887,3.4392e+07,4.4462,3.1542e+15,1.6673,5.2746e+06
0.38794,3.4435e+07,4.4925,3.195e+15,1.6673,5.2878e+06
0.387,3.4478e+07,4.5393,3.2363e+15,1.6673,5.3011e+06
0.38607,3.4521e+07,4.5866,3.2782e+15,1.6673,5.3145e+06
0.38514,3.4564e+07,4.6344,3.3207e+15,1.6673,5.3278e+06
0.38421,3.4607e+07,4.6827,3.3637e+15,1.6673,5.3412e+06
0.38327,3.4651e+07,4.7315,3.4072e+15,1.6673,5.3547e+06
0.38234,3.4694e+07,4.7808,3.4514e+15,1.6673,5.3682e+06
0.38141,3.4738e+07,4.8306,3.4961e+15,1.6674,5.3818e+06
0.38048,3.4781e+07,4.881,3.5414e+15,1.6674,5.3953e+06
0.37955,3.4825e+07,4.9318,3.5873e+15,1.6674,5.409e+06
0.37862,3.4869e+07,4.9832,3.6337e+15,1.6674,5.4227e+06
0.37769,3.4913e+07,5.0351,3.6808e+15,1.6674,5.4364e+06
0.37676,3.4957e+07,5.0876,3.7285e+15,1.6674,5.4501e+06
0.37583,3.5001e+07,5.1406,3.7769e+15,1.6674,5.464e+06
0.37491,3.5045e+07,5.1941,3.8258e+15,1.6674,5.4778e+06
0.37398,3.5089e+07,5.2483,3.8754e+15,1.6674,5.4917e+06
0.37305,3.5133e+07,5.3029,3.9257e+15,1.6674,5.5057e+06
0.37212,3.5178e+07,5.3582,3.9766e+15,1.6674,5.5196e+06
0.3712,3.5222e+07,5.414,4.0282e+15,1.6674,5.5337e+06
0.37027,3.5267e+07,5.4704,4.0804e+15,1.6674,5.5478e+06
0.36934,3.5311e+07,5.5274,4.1334e+15,1.6674,5.5619e+06
0.36842,3.5356e+07,5.5849,4.187e+15,1.6674,5.5761e+06
0.36749,3.5401e+07,5.6431,4.2413e+15,1.6674,5.5903e+06
0.36657,3.5446e+07,5.7019,4.2963e+15,1.6674,5.6046e+06
0.36564,3.5491e+07,5.7613,4.3521e+15,1.6674,5.6189e+06
0.36472,3.5536e+07,5.8213,4.4086e+15,1.6675,5.6333e+06
0.3638,3.5581e+07,5.8819,4.4658e+15,1.6675,5.6477e+06
0.36287,3.5626e+07,5.9431,4.5238e+15,1.6675,5.6621e+06
0.36195,3.5672e+07,6.005,4.5825e+15,1.6675,5.6766e+06
0.36103,3.5717e+07,6.0675,4.642e+15,1.6675,5.6912e+06
0.3601,3.5763e+07,6.1306,4.7022e+15,1.6675,5.7058e+06
0.35918,3.5808e+07,6.1944,4.7633e+15,1.6675,5.7205e+06
0.35826,3.5854e+07,6.2589,4.8251e+15,1.6675,5.7352e+06
0.35734,3.59e+07,6.324,4.8878e+15,1.6675,5.7499e+06
0.35642,3.5946e+07,6.3897,4.9512e+15,1.6675,5.7647e+06
0.3555,3.5992e+07,6.4562,5.0155e+15,1.6675,5.7796e+06
0.35458,3.6038e+07,6.5233,5.0807e+15,1.6675,5.7945e+06
0.35366,3.6084e+07,6.5911,5.1466e+15,1.6675,5.8095e+06
0.35274,3.6131e+07,6.6597,5.2135e+15,1.6675,5.8245e+06
0.35182,3.6177e+07,6.7289,5.2812e+15,1.6676,5.8395e+06
0.3509,3.6224e+07,6.7988,5.3498e+15,1.6676,5.8547e+06
0.34998,3.627e+07,6.8694,5.4193e+15,1.6676,5.8698e+06
0.34906,3.6317e+07,6.9408,5.4896e+15,1.6676,5.885e+06
0.34814,3.6364e+07,7.0128,5.5609e+15,1.6676,5.9003e+06
0.34723,3.6411e+07,7.0856,5.6332e+15,1.6676,5.9156e+06
0.34631,3.6458e+07,7.1592,5.7063e+15,1.6676,5.931e+06
0.34539,3.6505e+07,7.2335,5.7804e+15,1.6676,5.9464e+06
0.34447,3.6552e+07,7.3085,5.8555e+15,1.6676,5.9619e+06
0.34356,3.66e+07,7.3843,5.9316e+15,1.6676,5.9775e+06
0.34264,3.6647e+07,7.4609,6.0086e+15,1.6676,5.9931e+06
0.34173,3.6695e+07,7.5383,6.0866e+15,1.6676,6.0087e+06
0.34081,3.6742e+07,7.6164,6.1657e+15,1.6676,6.0244e+06
0.33989,3.679e+07,7.6953,6.2458e+15,1.6676,6.0402e+06
0.33898,3.6838e+07,7.7751,6.3269e+15,1.6676,6.056e+06
0.33806,3.6886e+07,7.8556,6.409e+15,1.6677,6.0719e+06
0.33715,3.6934e+07,7.9369,6.4923e+15,1.6677,6.0878e+06
0.33624,3.6982e+07,8.0191,6.5766e+15,1.6677,6.1038e+06
0.33532,3.703e+07,8.1021,6.662e+15,1.6677,6.1199e+06
0.33441,3.7079e+07,8.1859,6.7485e+15,1.6677,6.136e+06
0.3335,3.7127e+07,8.2706,6.8361e+15,1.6677,6.1521e+06
0.33258,3.7176e+07,8.3561,6.9249e+15,1.6677,6.1684e+06
0.33167,3.7225e+07,8.4425,7.0148e+15,1.6677,6.1847e+06
0.33076,3.7273e+07,8.5298,7.1059e+15,1.6677,6.201e+06
0.32984,3.7322e+07,8.6179,7.1981e+15,1.6677,6.2174e+06
0.32893,3.7371e+07,8.7069,7.2916e+15,1.6677,6.2339e+06
0.32802,3.742e+07,8.7968,7.3862e+15,1.6677,6.2504e+06
0.32711,3.747e+07,8.8877,7.4821e+15,1.6677,6.267e+06
0.3262,3.7519e+07,8.9794,7.5792e+15,1.6677,6.2836e+06
0.32528,3.7568e+07,9.0721,7.6776e+15,1.6677,6.3004e+06
0.32437,3.7618e+07,9.1656,7.7773e+15,1.6677,6.3171e+06
0.32346,3.7668e+07,9.2602,7.8782e+15,1.6677,6.334e+06
0.32255,3.7717e+07,9.3557,7.9805e+15,1.6677,6.3509e+06
0.32164,3.7767e+07,9.4521,8.0841e+15,1.6678,6.3679e+06
0.32073,3.7817e+07,9.5495,8.189e+15,1.6678,6.3849e+06
0.31982,3.7868e+07,9.6479,8.2953e+15,1.6678,6.402e+06
0.31891,3.7918e+07,9.7473,8.403e+15,1.6678,6.4192e+06
0.318,3.7968e+07,9.8477,8.5121e+15,1.6678,6.4364e+06
0.31709,3.8019e+07,9.9492,8.6227e+15,1.6678,6.4537e+06
0.31618,3.8069e+07,10.052,8.7346e+15,1.6678,6.4711e+06
0.31527,3.812e+07,10.155,8.848e+15,1.6678,6.4886e+06
0.31435,3.8171e+07,10.26,8.963e+15,1.6678,6.5061e+06
0.31344,3.8222e+07,10.365,9.0794e+15,1.6678,6.5237e+06
0.31253,3.8273e+07,10.472,9.1974e+15,1.6678,6.5413e+06
0.31162,3.8324e+07,10.58,9.3169e+15,1.6678,6.5591e+06
0.31071,3.8376e+07,10.689,9.438e+15,1.6678,6.5769e+06
0.3098,3.8427e+07,10.798,9.5607e+15,1.6678,6.5948e+06
0.30889,3.8479e+07,10.91,9.685e+15,1.6678,6.6128e+06
0.30798,3.8531e+07,11.022,9.811e+15,1.6678,6.6308e+06
0.30706,3.8583e+07,11.135,9.9387e+15,1.6678,6.6489e+06
0.30615,3.8635e+07,11.25,1.0068e+16,1.6679,6.6672e+06
0.30524,3.8687e+07,11.366,1.0199e+16,1.6679,6.6855e+06
0.30432,3.874e+07,11.483,1.0332e+16,1.6679,6.7038e+06
0.30341,3.8792e+07,11.601,1.0467e+16,1.6679,6.7223e+06
0.3025,3.8845e+07,11.72,1.0604e+16,1.6679,6.7409e+06
0.30158,3.8898e+07,11.841,1.0742e+16,1.6679,6.7595e+06
0.30066,3.8951e+07,11.963,1.0882e+16,1.6679,6.7783e+06
0.29975,3.9005e+07,12.087,1.1025e+16,1.6679,6.7971e+06
0.29883,3.9058e+07,12.211,1.1169e+16,1.6679,6.816e+06
0.29791,3.9112e+07,12.337,1.1315e+16,1.6679,6.835e+06
0.29699,3.9166e+07,12.465,1.1464e+16,1.6679,6.8542e+06
0.29607,3.922e+07,12.594,1.1614e+16,1.6679,6.8734e+06
0.29515,3.9274e+07,12.724,1.1767e+16,1.6679,6.8927e+06
0.29422,3.9329e+07,12.856,1.1922e+16,1.6679,6.9122e+06
0.2933,3.9384e+07,12.989,1.2079e+16,1.6679,6.9317e+06
0.29237,3.9439e+07,13.124,1.2238e+16,1.6679,6.9514e+06
0.29144,3.9494e+07,13.26,1.24e+16,1.6679,6.9712e+06
0.29051,3.9549e+07,13.398,1.2564e+16,1.6679,6.9911e+06
0.28958,3.9605e+07,13.537,1.273e+16,1.6679,7.0111e+06
0.28865,3.9661e+07,13.678,1.2899e+16,1.6679,7.0312e+06
0.28772,3.9717e+07,13.82,1.3071e+16,1.668,7.0514e+06
0.28678,3.9774e+07,13.965,1.3244e+16,1.668,7.0717e+06
0.28585,3.983e+07,14.11,1.3421e+16,1.668,7.0922e+06
0.28491,3.9887e+07,14.258,1.36e+16,1.668,7.1128e+06
0.28397,3.9944e+07,14.407,1.3781e+16,1.668,7.1335e+06
0.28303,4.0001e+07,14.557,1.3965e+16,1.668,7.1543e+06
0.28209,4.0059e+07,14.709,1.4151e+16,1.668,7.1752e+06
0.28115,4.0117e+07,14.863,1.434e+16,1.668,7.1962e+06
0.28021,4.0175e+07,15.018,1.4532e+16,1.668,7.2173e+06
0.27927,4.0233e+07,15.175,1.4726e+16,1.668,7.2385e+06
0.27833,4.0291e+07,15.333,1.4923e+16,1.668,7.2598e+06
0.27739,4.0349e+07,15.493,1.5122e+16,1.668,7.2811e+06
0.27645,4.0408e+07,15.654,1.5323e+16,1.668,7.3026e+06
0.27551,4.0466e+07,15.817,1.5527e+16,1.668,7.3241e+06
0.27457,4.0525e+07,15.98,1.5734e+16,1.668,7.3457e+06
0.27363,4.0583e+07,16.146,1.5942e+16,1.668,7.3673e+06
0.2727,4.0642e+07,16.312,1.6153e+16,1.668,7.389e+06
0.27176,4.0701e+07,16.48,1.6366e+16,1.668,7.4108e+06
0.27083,4.076e+07,16.649,1.6582e+16,1.668,7.4326e+06
0.2699,4.0819e+07,16.819,1.68e+16,1.668,7.4544e+06
0.26898,4.0877e+07,16.99,1.7019e+16,1.668,7.4763e+06
0.26805,4.0936e+07,17.162,1.7241e+16,1.6681,7.4982e+06
0.26713,4.0995e+07,17.336,1.7466e+16,1.6681,7.5202e+06
0.26621,4.1053e+07,17.51,1.7692e+16,1.6681,7.5421e+06
0.26529,4.1112e+07,17.686,1.7921e+16,1.6681,7.5642e+06
0.26438,4.1171e+07,17.863,1.8152e+16,1.6681,7.5862e+06
0.26346,4.1229e+07,18.041,1.8385e+16,1.6681,7.6083e+06
0.26255,4.1288e+07,18.22,1.862e+16,1.6681,7.6304e+06
0.26164,4.1347e+07,18.401,1.8858e+16,1.6681,7.6526e+06
0.26074,4.1405e+07,18.583,1.9098e+16,1.6681,7.6748e+06
0.25983,4.1464e+07,18.765,1.9341e+16,1.6681,7.6971e+06
0.25893,4.1522e+07,18.95,1.9586e+16,1.6681,7.7194e+06
0.25803,4.1581e+07,19.135,1.9833e+16,1.6681,7.7417e+06
0.25713,4.164e+07,19.322,2.0084e+16,1.6681,7.7641e+06
0.25623,4.1698e+07,19.51,2.0336e+16,1.6681,7.7866e+06
0.25533,4.1757e+07,19.7,2.0592e+16,1.6681,7.8091e+06
0.25443,4.1816e+07,19.891,2.085e+16,1.6681,7.8318e+06
0.25353,4.1875e+07,20.083,2.1111e+16,1.6681,7.8544e+06
0.25264,4.1934e+07,20.277,2.1375e+16,1.6681,7.8772e+06
0.25174,4.1992e+07,20.473,2.1641e+16,1.6681,7.9e+06
0.25085,4.2051e+07,20.67,2.1911e+16,1.6681,7.9229e+06
0.24995,4.211e+07,20.868,2.2184e+16,1.6681,7.9459e+06
0.24906,4.217e+07,21.069,2.2459e+16,1.6681,7.9689e+06
0.24817,4.2229e+07,21.27,2.2738e+16,1.6681,7.992e+06
0.24727,4.2288e+07,21.474,2.302e+16,1.6681,8.0153e+06
0.24638,4.2347e+07,21.679,2.3305e+16,1.6681,8.0386e+06
0.24549,4.2407e+07,21.886,2.3593e+16,1.6681,8.062e+06
0.2446,4.2466e+07,22.094,2.3885e+16,1.6681,8.0854e+06
0.24371,4.2526e+07,22.304,2.418e+16,1.6681,8.109e+06
0.24281,4.2585e+07,22.516,2.4478e+16,1.6681,8.1326e+06
0.24192,4.2645e+07,22.729,2.4779e+16,1.6681,8.1564e+06
0.24103,4.2705e+07,22.945,2.5084e+16,1.6681,8.1802e+06
0.24014,4.2764e+07,23.161,2.5392e+16,1.6681,8.2041e+06
0.23925,4.2824e+07,23.38,2.5703e+16,1.6681,8.2281e+06
0.23836,4.2884e+07,23.6,2.6018e+16,1.6681,8.2522e+06
0.23747,4.2944e+07,23.823,2.6337e+16,1.6681,8.2764e+06
0.23658,4.3004e+07,24.046,2.6659e+16,1.6681,8.3007e+06
0.23569,4.3064e+07,24.272,2.6984e+16,1.6681,8.325e+06
0.2348,4.3124e+07,24.5,2.7313e+16,1.6681,8.3495e+06
0.23391,4.3185e+07,24.729,2.7646e+16,1.6681,8.374e+06
0.23302,4.3245e+07,24.96,2.7982e+16,1.6681,8.3986e+06
0.23213,4.3305e+07,25.192,2.8321e+16,1.6681,8.4233e+06
0.23124,4.3365e+07,25.427,2.8665e+16,1.6681,8.4481e+06
0.23035,4.3426e+07,25.663,2.9012e+16,1.6681,8.473e+06
0.22946,4.3486e+07,25.901,2.9362e+16,1.6681,8.4979e+06
0.22858,4.3546e+07,26.141,2.9717e+16,1.6681,8.523e+06
0.22769,4.3607e+07,26.383,3.0075e+16,1.6681,8.5481e+06
0.2268,4.3667e+07,26.626,3.0436e+16,1.6681,8.5733e+06
0.22592,4.3728e+07,26.871,3.0802e+16,1.6681,8.5986e+06
0.22503,4.3788e+07,27.118,3.1171e+16,1.6681,8.624e+06
0.22414,4.3849e+07,27.367,3.1544e+16,1.6681,8.6495e+06
0.22326,4.3909e+07,27.618,3.1921e+16,1.6681,8.675e+06
0.22238,4.397e+07,27.87,3.2301e+16,1.6681,8.7007e+06
0.22149,4.403e+07,28.124,3.2686e+16,1.6681,8.7264e+06
0.22061,4.4091e+07,28.38,3.3074e+16,1.6681,8.7522e+06
0.21973,4.4151e+07,28.638,3.3466e+16,1.6681,8.778e+06
0.21884,4.4212e+07,28.898,3.3862e+16,1.6681,8.804e+06
0.21796,4.4272e+07,29.159,3.4262e+16,1.6681,8.83e+06
0.21708,4.4333e+07,29.422,3.4666e+16,1.6681,8.8561e+06
0.2162,4.4393e+07,29.687,3.5073e+16,1.6681,8.8823e+06
0.21532,4.4454e+07,29.954,3.5485e+16,1.6681,8.9085e+06
0.21444,4.4514e+07,30.222,3.59e+16,1.6681,8.9349e+06
0.21357,4.4574e+07,30.493,3.6319e+16,1.6681,8.9613e+06
0.21269,4.4635e+07,30.765,3.6742e+16,1.6681,8.9878e+06
0.21181,4.4695e+07,31.039,3.717e+16,1.6681,9.0143e+06
0.21094,4.4755e+07,31.314,3.7601e+16,1.6681,9.0409e+06
0.21006,4.4815e+07,31.592,3.8035e+16,1.6681,9.0676e+06
0.20919,4.4875e+07,31.871,3.8474e+16,1.6681,9.0944e+06
0.20832,4.4935e+07,32.152,3.8917e+16,1.6681,9.1212e+06
0.20745,4.4995e+07,32.434,3.9364e+16,1.6681,9.1481e+06
0.20658,4.5054e+07,32.718,3.9814e+16,1.6681,9.175e+06
0.20571,4.5114e+07,33.004,4.0269e+16,1.6681,9.202e+06
0.20484,4.5174e+07,33.292,4.0727e+16,1.6681,9.2291e+06
0.20397,4.5233e+07,33.581,4.1189e+16,1.6681,9.2562e+06
0.20311,4.5293e+07,33.872,4.1655e+16,1.6681,9.2834e+06
0.20224,4.5352e+07,34.165,4.2125e+16,1.6681,9.3107e+06
0.20138,4.5411e+07,34.459,4.2599e+16,1.6681,9.338e+06
0.20052,4.547e+07,34.755,4.3077e+16,1.6681,9.3653e+06
0.19966,4.5529e+07,35.053,4.3558e+16,1.6681,9.3927e+06
0.1988,4.5588e+07,35.352,4.4043e+16,1.6681,9.4202e+06
0.19794,4.5647e+07,35.653,4.4532e+16,1.6681,9.4477e+06
0.19708,4.5705e+07,35.955,4.5025e+16,1.6682,9.4753e+06
0.19623,4.5763e+07,36.259,4.5522e+16,1.6682,9.5029e+06
0.19537,4.5822e+07,36.564,4.6022e+16,1.6682,9.5305e+06
0.19452,4.588e+07,36.871,4.6526e+16,1.6682,9.5582e+06
0.19367,4.5938e+07,37.18,4.7033e+16,1.6682,9.586e+06
0.19282,4.5995e+07,37.49,4.7544e+16,1.6682,9.6137e+06
0.19198,4.6053e+07,37.801,4.8059e+16,1.6682,9.6415e+06
0.19113,4.611e+07,38.114,4.8578e+16,1.6682,9.6694e+06
0.19029,4.6167e+07,38.428,4.91e+16,1.6682,9.6973e+06
0.18945,4.6224e+07,38.744,4.9625e+16,1.6682,9.7252e+06
0.18861,4.6281e+07,39.061,5.0154e+16,1.6682,9.7531e+06
0.18777,4.6337e+07,39.379,5.0686e+16,1.6682,9.781e+06
0.18694,4.6394e+07,39.699,5.1222e+16,1.6682,9.809e+06
0.18611,4.645e+07,40.02,5.1761e+16,1.6682,9.837e+06
0.18527,4.6505e+07,40.343,5.2304e+16,1.6682,9.8651e+06
0.18445,4.6561e+07,40.666,5.285e+16,1.6682,9.8931e+06
0.18362,4.6616e+07,40.992,5.3399e+16,1.6682,9.9211e+06
0.18279,4.6671e+07,41.318,5.3951e+16,1.6682,9.9492e+06
0.18197,4.6726e+07,41.645,5.4506e+16,1.6682,9.9773e+06
0.18115,4.678e+07,41.974,5.5065e+16,1.6682,1.0005e+07
0.18033,4.6835e+07,42.304,5.5626e+16,1.6682,1.0033e+07
0.17952,4.6889e+07,42.635,5.6191e+16,1.6682,1.0061e+07
0.17871,4.6942e+07,42.968,5.6759e+16,1.6682,1.009e+07
0.1779,4.6996e+07,43.301,5.733e+16,1.6682,1.0118e+07
0.17709,4.7049e+07,43.636,5.7903e+16,1.6682,1.0146e+07
0.17628,4.7101e+07,43.972,5.848e+16,1.6682,1.0174e+07
0.17548,4.7154e+07,44.309,5.9059e+16,1.6682,1.0202e+07
0.17468,4.7206e+07,44.647,5.9641e+16,1.6682,1.023e+07
0.17388,4.7258e+07,44.985,6.0226e+16,1.6682,1.0258e+07
0.17308,4.7309e+07,45.325,6.0813e+16,1.6682,1.0286e+07
0.17229,4.736e+07,45.666,6.1403e+16,1.6682,1.0314e+07
0.1715,4.7411e+07,46.008,6.1995e+16,1.6682,1.0342e+07
0.17071,4.7462e+07,46.351,6.259e+16,1.6682,1.037e+07
0.16993,4.7512e+07,46.695,6.3188e+16,1.6682,1.0398e+07
0.16915,4.7562e+07,47.039,6.3788e+16,1.6682,1.0426e+07
0.16837,4.7611e+07,47.385,6.439e+16,1.6682,1.0453e+07
0.16759,4.766e+07,47.731,6.4995e+16,1.6682,1.0481e+07
0.16682,4.7709e+07,48.079,6.5601e+16,1.6682,1.0509e+07
0.16605,4.7757e+07,48.427,6.621e+16,1.6682,1.0537e+07
0.16528,4.7805e+07,48.775,6.6821e+16,1.6682,1.0565e+07
0.16451,4.7853e+07,49.125,6.7435e+16,1.6682,1.0592e+07
0.16375,4.79e+07,49.475,6.805e+16,1.6682,1.062e+07
0.16299,4.7947e+07,49.827,6.8667e+16,1.6682,1.0647e+07
0.16224,4.7993e+07,50.178,6.9286e+16,1.6682,1.0675e+07
0.16148,4.804e+07,50.531,6.9907e+16,1.6682,1.0703e+07
0.16073,4.8085e+07,50.884,7.053e+16,1.6682,1.073e+07
0.15998,4.8131e+07,51.238,7.1155e+16,1.6682,1.0757e+07
0.15924,4.8176e+07,51.593,7.1781e+16,1.6682,1.0785e+07
0.1585,4.822e+07,51.948,7.2409e+16,1.6682,1.0812e+07
0.15776,4.8264e+07,52.304,7.3039e+16,1.6682,1.0839e+07
0.15702,4.8308e+07,52.66,7.367e+16,1.6682,1.0867e+07
0.15629,4.8352e+07,53.017,7.4303e+16,1.6682,1.0894e+07
0.15556,4.8395e+07,53.375,7.4937e+16,1.6682,1.0921e+07
0.15484,4.8437e+07,53.733,7.5573e+16,1.6682,1.0948e+07
0.15411,4.848e+07,54.092,7.621e+16,1.6682,1.0975e+07
0.15339,4.8521e+07,54.451,7.6849e+16,1.6682,1.1002e+07
0.15267,4.8563e+07,54.811,7.7489e+16,1.6682,1.1029e+07
0.15196,4.8604e+07,55.171,7.813e+16,1.6682,1.1055e+07
0.15125,4.8644e+07,55.532,7.8772e+16,1.6682,1.1082e+07
0.15054,4.8685e+07,55.893,7.9416e+16,1.6682,1.1109e+07
0.14983,4.8725e+07,56.255,8.0061e+16,1.6682,1.1136e+07
0.14913,4.8764e+07,56.617,8.0707e+16,1.6681,1.1162e+07
0.14843,4.8803e+07,56.98,8.1354e+16,1.6681,1.1189e+07
0.14773,4.8842e+07,57.343,8.2002e+16,1.6681,1.1215e+07
0.14704,4.888e+07,57.706,8.2651e+16,1.6681,1.1241e+07
0.14635,4.8918e+07,58.07,8.3301e+16,1.6681,1.1268e+07
0.14566,4.8955e+07,58.435,8.3953e+16,1.6681,1.1294e+07
0.14497,4.8992e+07,58.799,8.4605e+16,1.6681,1.132e+07
0.14429,4.9029e+07,59.164,8.5258e+16,1.6681,1.1346e+07
0.14361,4.9065e+07,59.53,8.5912e+16,1.6681,1.1372e+07
0.14294,4.9101e+07,59.896,8.6566e+16,1.6681,1.1398e+07
0.14226,4.9137e+07,60.262,8.7222e+16,1.6681,1.1424e+07
0.14159,4.9172e+07,60.629,8.7878e+16,1.6681,1.145e+07
0.14092,4.9207e+07,60.996,8.8535e+16,1.6681,1.1475e+07
0.14026,4.9241e+07,61.364,8.9193e+16,1.6681,1.1501e+07
0.13959,4.9275e+07,61.731,8.9852e+16,1.6681,1.1527e+07
0.13893,4.9309e+07,62.1,9.0511e+16,1.6681,1.1552e+07
0.13828,4.9342e+07,62.468,9.1171e+16,1.6681,1.1578e+07
0.13762,4.9375e+07,62.837,9.1832e+16,1.6681,1.1603e+07
0.13697,4.9407e+07,63.206,9.2493e+16,1.6681,1.1628e+07
0.13632,4.9439e+07,63.576,9.3155e+16,1.6681,1.1653e+07
0.13567,4.9471e+07,63.946,9.3818e+16,1.6681,1.1679e+07
0.13503,4.9502e+07,64.316,9.4481e+16,1.6681,1.1704e+07
0.13439,4.9533e+07,64.687,9.5144e+16,1.6681,1.1729e+07
0.13375,4.9564e+07,65.058,9.5808e+16,1.6681,1.1754e+07
0.13311,4.9594e+07,65.43,9.6473e+16,1.6681,1.1778e+07
0.13247,4.9624e+07,65.801,9.7138e+16,1.6681,1.1803e+07
0.13184,4.9653e+07,66.174,9.7804e+16,1.6681,1.1828e+07
0.13121,4.9683e+07,66.546,9.847e+16,1.6681,1.1853e+07
0.13059,4.9711e+07,66.919,9.9137e+16,1.6681,1.1877e+07
0.12996,4.974e+07,67.292,9.9804e+16,1.6681,1.1902e+07
0.12934,4.9768e+07,67.666,1.0047e+17,1.6681,1.1926e+07
0.12872,4.9796e+07,68.04,1.0114e+17,1.6681,1.195e+07
0.1281,4.9823e+07,68.414,1.0181e+17,1.6681,1.1975e+07
0.12749,4.985e+07,68.789,1.0248e+17,1.6681,1.1999e+07
0.12687,4.9877e+07,69.164,1.0315e+17,1.6681,1.2023e+07
0.12626,4.9903e+07,69.539,1.0381e+17,1.6681,1.2047e+07
0.12565,4.9929e+07,69.915,1.0448e+17,1.6681,1.2071e+07
0.12505,4.9955e+07,70.292,1.0515e+17,1.6681,1.2095e+07
0.12444,4.998e+07,70.668,1.0583e+17,1.6681,1.2119e+07
0.12384,5.0005e+07,71.045,1.065e+17,1.6681,1.2143e+07
0.12324,5.003e+07,71.423,1.0717e+17,1.6681,1.2166e+07
0.12264,5.0054e+07,71.8,1.0784e+17,1.6681,1.219e+07
0.12205,5.0078e+07,72.179,1.0851e+17,1.6681,1.2214e+07
0.12145,5.0102e+07,72.557,1.0918e+17,1.6681,1.2237e+07
0.12086,5.0125e+07,72.936,1.0986e+17,1.6681,1.2261e+07
0.12027,5.0148e+07,73.316,1.1053e+17,1.6681,1.2284e+07
0.11968,5.0171e+07,73.695,1.112e+17,1.6681,1.2307e+07
0.1191,5.0193e+07,74.076,1.1187e+17,1.6681,1.2331e+07
0.11851,5.0215e+07,74.456,1.1255e+17,1.6681,1.2354e+07
0.11793,5.0237e+07,74.837,1.1322e+17,1.6681,1.2377e+07
0.11735,5.0258e+07,75.219,1.139e+17,1.6681,1.24e+07
0.11677,5.0279e+07,75.601,1.1457e+17,1.6681,1.2423e+07
0.11619,5.03e+07,75.983,1.1524e+17,1.6681,1.2446e+07
0.11562,5.032e+07,76.366,1.1592e+17,1.6681,1.2469e+07
0.11504,5.034e+07,76.749,1.1659e+17,1.6681,1.2491e+07
0.11447,5.036e+07,77.133,1.1727e+17,1.6681,1.2514e+07
0.1139,5.038e+07,77.517,1.1794e+17,1.6681,1.2537e+07
0.11333,5.0399e+07,77.902,1.1862e+17,1.6681,1.2559e+07
0.11277,5.0418e+07,78.287,1.193e+17,1.6681,1.2582e+07
0.1122,5.0437e+07,78.672,1.1997e+17,1.6681,1.2604e+07
0.11164,5.0455e+07,79.058,1.2065e+17,1.6681,1.2627e+07
0.11108,5.0473e+07,79.445,1.2133e+17,1.6681,1.2649e+07
0.11052,5.0491e+07,79.832,1.22e+17,1.6681,1.2671e+07
0.10996,5.0508e+07,80.219,1.2268e+17,1.6681,1.2693e+07
0.1094,5.0525e+07,80.607,1.2336e+17,1.6681,1.2716e+07
0.10884,5.0542e+07,80.996,1.2403e+17,1.6681,1.2738e+07
0.10829,5.0559e+07,81.385,1.2471e+17,1.6681,1.276e+07
0.10773,5.0575e+07,81.774,1.2539e+17,1.6681,1.2782e+07
0.10718,5.0591e+07,82.164,1.2607e+17,1.6682,1.2803e+07
0.10663,5.0607e+07,82.555,1.2674e+17,1.6682,1.2825e+07
0.10608,5.0623e+07,82.946,1.2742e+17,1.6682,1.2847e+07
0.10554,5.0638e+07,83.337,1.281e+17,1.6682,1.2869e+07
0.10499,5.0653e+07,83.729,1.2878e+17,1.6682,1.289e+07
0.10445,5.0667e+07,84.122,1.2946e+17,1.6682,1.2912e+07
0.1039,5.0682e+07,84.515,1.3014e+17,1.6682,1.2934e+07
0.10336,5.0696e+07,84.908,1.3081e+17,1.6682,1.2955e+07
0.10282,5.071e+07,85.302,1.3149e+17,1.6682,1.2976e+07
0.10228,5.0723e+07,85.697,1.3217e+17,1.6682,1.2998e+07
0.10174,5.0737e+07,86.092,1.3285e+17,1.6682,1.3019e+07
0.1012,5.075e+07,86.488,1.3353e+17,1.6682,1.304e+07
0.10067,5.0762e+07,86.884,1.3421e+17,1.6682,1.3061e+07
0.10013,5.0775e+07,87.281,1.3489e+17,1.6682,1.3083e+07
0.099596,5.0787e+07,87.678,1.3557e+17,1.6682,1.3104e+07
0.099063,5.0799e+07,88.076,1.3625e+17,1.6682,1.3125e+07
0.098531,5.0811e+07,88.474,1.3693e+17,1.6682,1.3145e+07
0.098,5.0823e+07,88.873,1.3761e+17,1.6682,1.3166e+07
0.097471,5.0834e+07,89.273,1.3829e+17,1.6682,1.3187e+07
0.096942,5.0845e+07,89.673,1.3897e+17,1.6682,1.3208e+07
0.096414,5.0856e+07,90.073,1.3965e+17,1.6682,1.3229e+07
0.095888,5.0866e+07,90.474,1.4032e+17,1.6682,1.3249e+07
0.095362,5.0876e+07,90.876,1.41e+17,1.6682,1.327e+07
0.094837,5.0886e+07,91.278,1.4168e+17,1.6682,1.329e+07
0.094313,5.0896e+07,91.681,1.4236e+17,1.6682,1.3311e+07
0.09379,5.0906e+07,92.084,1.4304e+17,1.6682,1.3331e+07
0.093268,5.0915e+07,92.488,1.4372e+17,1.6682,1.3352e+07
0.092747,5.0924e+07,92.892,1.444e+17,1.6682,1.3372e+07
0.092227,5.0933e+07,93.297,1.4508e+17,1.6682,1.3392e+07
0.091708,5.0941e+07,93.703,1.4576e+17,1.6682,1.3412e+07
0.09119,5.095e+07,94.109,1.4644e+17,1.6682,1.3432e+07
0.090672,5.0958e+07,94.515,1.4712e+17,1.6682,1.3452e+07
0.090155,5.0965e+07,94.922,1.478e+17,1.6682,1.3472e+07
0.089639,5.0973e+07,95.33,1.4848e+17,1.6682,1.3492e+07
0.089124,5.098e+07,95.738,1.4915e+17,1.6682,1.3512e+07
0.08861,5.0988e+07,96.147,1.4983e+17,1.6682,1.3532e+07
0.088096,5.0994e+07,96.556,1.5051e+17,1.6682,1.3552e+07
0.087583,5.1001e+07,96.965,1.5119e+17,1.6682,1.3571e+07
0.087071,5.1008e+07,97.375,1.5187e+17,1.6682,1.3591e+07
0.08656,5.1014e+07,97.786,1.5254e+17,1.6682,1.3611e+07
0.08605,5.102e+07,98.197,1.5322e+17,1.6682,1.363e+07
0.08554,5.1026e+07,98.609,1.539e+17,1.6682,1.365e+07
0.08503,5.1031e+07,99.021,1.5458e+17,1.6682,1.3669e+07
0.084522,5.1037e+07,99.433,1.5525e+17,1.6682,1.3688e+07
0.084014,5.1042e+07,99.846,1.5593e+17,1.6682,1.3708e+07
0.083507,5.1047e+07,100.26,1.566e+17,1.6683,1.3727e+07
0.083,5.1051e+07,100.67,1.5728e+17,1.6683,1.3746e+07
0.082494,5.1056e+07,101.09,1.5795e+17,1.6683,1.3765e+07
0.081989,5.106e+07,101.5,1.5863e+17,1.6683,1.3784e+07
0.081484,5.1064e+07,101.92,1.593e+17,1.6683,1.3803e+07
0.08098,5.1068e+07,102.33,1.5998e+17,1.6683,1.3822e+07
0.080477,5.1072e+07,102.75,1.6065e+17,1.6683,1.3841e+07
0.079974,5.1075e+07,103.17,1.6132e+17,1.6683,1.386e+07
0.079471,5.1079e+07,103.58,1.62e+17,1.6683,1.3878e+07
0.07897,5.1082e+07,104,1.6267e+17,1.6683,1.3897e+07
0.078468,5.1085e+07,104.42,1.6334e+17,1.6683,1.3916e+07
0.077968,5.1087e+07,104.83,1.6401e+17,1.6683,1.3934e+07
0.077467,5.109e+07,105.25,1.6468e+17,1.6683,1.3953e+07
0.076968,5.1092e+07,105.67,1.6535e+17,1.6683,1.3971e+07
0.076469,5.1094e+07,106.09,1.6602e+17,1.6683,1.3989e+07
0.07597,5.1096e+07,106.51,1.6669e+17,1.6683,1.4008e+07
0.075472,5.1098e+07,106.93,1.6735e+17,1.6683,1.4026e+07
0.074974,5.1099e+07,107.35,1.6802e+17,1.6683,1.4044e+07
0.074477,5.1101e+07,107.77,1.6868e+17,1.6683,1.4062e+07
0.07398,5.1102e+07,108.19,1.6935e+17,1.6683,1.408e+07
0.073484,5.1103e+07,108.61,1.7001e+17,1.6683,1.4098e+07
0.072988,5.1104e+07,109.03,1.7068e+17,1.6683,1.4116e+07
0.072493,5.1104e+07,109.45,1.7134e+17,1.6683,1.4134e+07
0.071998,5.1105e+07,109.87,1.72e+17,1.6683,1.4151e+07
0.071503,5.1105e+07,110.29,1.7266e+17,1.6683,1.4169e+07
0.071009,5.1105e+07,110.71,1.7332e+17,1.6683,1.4187e+07
0.070516,5.1105e+07,111.13,1.7398e+17,1.6683,1.4204e+07
0.070023,5.1105e+07,111.55,1.7464e+17,1.6683,1.4222e+07
0.06953,5.1104e+07,111.97,1.7529e+17,1.6683,1.4239e+07
0.069038,5.1103e+07,112.39,1.7595e+17,1.6683,1.4256e+07
0.068546,5.1103e+07,112.82,1.766e+17,1.6683,1.4274e+07
0.068055,5.1102e+07,113.24,1.7725e+17,1.6683,1.4291e+07
0.067564,5.1101e+07,113.66,1.7791e+17,1.6683,1.4308e+07
0.067073,5.1099e+07,114.08,1.7855e+17,1.6683,1.4325e+07
0.066583,5.1098e+07,114.5,1.792e+17,1.6683,1.4342e+07
0.066093,5.1096e+07,114.92,1.7985e+17,1.6683,1.4359e+07
0.065604,5.1095e+07,115.34,1.805e+17,1.6683,1.4375e+07
0.065115,5.1093e+07,115.76,1.8114e+17,1.6683,1.4392e+07
0.064627,5.1091e+07,116.18,1.8178e+17,1.6683,1.4409e+07
0.064139,5.1089e+07,116.6,1.8242e+17,1.6683,1.4425e+07
0.063652,5.1086e+07,117.02,1.8306e+17,1.6683,1.4442e+07
0.063165,5.1084e+07,117.44,1.837e+17,1.6683,1.4458e+07
0.062678,5.1081e+07,117.85,1.8433e+17,1.6683,1.4474e+07
0.062192,5.1079e+07,118.27,1.8497e+17,1.6683,1.4491e+07
0.061707,5.1076e+07,118.69,1.856e+17,1.6683,1.4507e+07
0.061222,5.1073e+07,119.1,1.8623e+17,1.6682,1.4523e+07
0.060737,5.107e+07,119.52,1.8686e+17,1.6682,1.4539e+07
0.060253,5.1067e+07,119.94,1.8748e+17,1.6682,1.4555e+07
0.059769,5.1063e+07,120.35,1.8811e+17,1.6682,1.457e+07
0.059286,5.106e+07,120.76,1.8873e+17,1.6682,1.4586e+07
0.058804,5.1056e+07,121.18,1.8935e+17,1.6682,1.4602e+07
0.058322,5.1052e+07,121.59,1.8996e+17,1.6682,1.4617e+07
0.057841,5.1048e+07,122,1.9058e+17,1.6682,1.4633e+07
0.05736,5.1045e+07,122.41,1.9119e+17,1.6682,1.4648e+07
0.056879,5.104e+07,122.82,1.918e+17,1.6682,1.4663e+07
0.0564,5.1036e+07,123.23,1.924e+17,1.6682,1.4678e+07
0.055921,5.1032e+07,123.64,1.9301e+17,1.6682,1.4693e+07
0.055443,5.1028e+07,124.04,1.9361e+17,1.6682,1.4708e+07
0.054965,5.1023e+07,124.45,1.9421e+17,1.6682,1.4723e+07
0.054488,5.1019e+07,124.85,1.948e+17,1.6682,1.4738e+07
0.054012,5.1014e+07,125.26,1.954e+17,1.6682,1.4752e+07
0.053537,5.1009e+07,125.66,1.9599e+17,1.6682,1.4767e+07
0.053062,5.1004e+07,126.06,1.9657e+17,1.6682,1.4781e+07
0.052588,5.0999e+07,126.46,1.9715e+17,1.6682,1.4796e+07
0.052115,5.0994e+07,126.85,1.9773e+17,1.6682,1.481e+07
0.051643,5.0989e+07,127.25,1.9831e+17,1.6682,1.4824e+07
0.051172,5.0984e+07,127.64,1.9888e+17,1.6682,1.4838e+07
0.050701,5.0979e+07,128.03,1.9945e+17,1.6682,1.4852e+07
0.050232,5.0974e+07,128.42,2.0002e+17,1.6682,1.4865e+07
0.049764,5.0968e+07,128.81,2.0058e+17,1.6682,1.4879e+07
0.049296,5.0963e+07,129.2,2.0114e+17,1.6682,1.4893e+07
0.04883,5.0957e+07,129.58,2.0169e+17,1.6682,1.4906e+07
0.048365,5.0952e+07,129.96,2.0225e+17,1.6682,1.4919e+07
0.047901,5.0946e+07,130.34,2.0279e+17,1.6682,1.4932e+07
0.047438,5.0941e+07,130.72,2.0333e+17,1.6682,1.4946e+07
0.046977,5.0935e+07,131.1,2.0387e+17,1.6682,1.4958e+07
0.046516,5.0929e+07,131.47,2.0441e+17,1.6682,1.4971e+07
0.046057,5.0923e+07,131.84,2.0494e+17,1.6682,1.4984e+07
0.0456,5.0917e+07,132.21,2.0546e+17,1.6682,1.4996e+07
0.045143,5.0912e+07,132.57,2.0598e+17,1.6682,1.5009e+07
0.044689,5.0906e+07,132.94,2.065e+17,1.6682,1.5021e+07
0.044235,5.09e+07,133.3,2.0701e+17,1.6682,1.5033e+07
0.043784,5.0894e+07,133.65,2.0752e+17,1.6682,1.5045e+07
0.043334,5.0888e+07,134.01,2.0802e+17,1.6682,1.5057e+07
0.042885,5.0882e+07,134.36,2.0852e+17,1.6682,1.5069e+07
0.042439,5.0876e+07,134.71,2.0901e+17,1.6682,1.5081e+07
0.041994,5.087e+07,135.05,2.095e+17,1.6682,1.5092e+07
0.041551,5.0864e+07,135.4,2.0998e+17,1.6682,1.5103e+07
0.04111,5.0858e+07,135.74,2.1045e+17,1.6682,1.5115e+07
0.04067,5.0852e+07,136.07,2.1093e+17,1.6682,1.5126e+07
0.040233,5.0846e+07,136.41,2.1139e+17,1.6682,1.5137e+07
0.039798,5.084e+07,136.73,2.1185e+17,1.6682,1.5147e+07
0.039365,5.0834e+07,137.06,2.1231e+17,1.6682,1.5158e+07
0.038934,5.0828e+07,137.38,2.1276e+17,1.6683,1.5169e+07
0.038505,5.0822e+07,137.7,2.132e+17,1.6683,1.5179e+07
0.038079,5.0816e+07,138.02,2.1364e+17,1.6683,1.5189e+07
0.037655,5.0811e+07,138.33,2.1407e+17,1.6683,1.5199e+07
0.037233,5.0805e+07,138.64,2.145e+17,1.6683,1.5209e+07
0.036813,5.0799e+07,138.94,2.1492e+17,1.6683,1.5219e+07
0.036397,5.0793e+07,139.24,2.1534e+17,1.6683,1.5229e+07
0.035982,5.0787e+07,139.54,2.1575e+17,1.6683,1.5238e+07
0.035571,5.0782e+07,139.83,2.1615e+17,1.6683,1.5247e+07
0.035162,5.0776e+07,140.12,2.1655e+17,1.6683,1.5256e+07
0.034756,5.077e+07,140.41,2.1694e+17,1.6683,1.5266e+07
0.034352,5.0765e+07,140.69,2.1733e+17,1.6683,1.5274e+07
0.033951,5.0759e+07,140.97,2.1771e+17,1.6683,1.5283e+07
0.033553,5.0753e+07,141.24,2.1808e+17,1.6683,1.5292e+07
0.033158,5.0748e+07,141.51,2.1845e+17,1.6683,1.53e+07
0.032766,5.0743e+07,141.77,2.1882e+17,1.6683,1.5309e+07
0.032377,5.0737e+07,142.03,2.1917e+17,1.6683,1.5317e+07
0.031991,5.0732e+07,142.29,2.1952e+17,1.6683,1.5325e+07
0.031608,5.0727e+07,142.55,2.1987e+17,1.6683,1.5333e+07
0.031228,5.0721e+07,142.79,2.2021e+17,1.6683,1.534e+07
0.030852,5.0716e+07,143.04,2.2054e+17,1.6683,1.5348e+07
0.030478,5.0711e+07,143.28,2.2087e+17,1.6683,1.5355e+07
0.030107,5.0706e+07,143.52,2.2119e+17,1.6683,1.5363e+07
0.02974,5.0701e+07,143.75,2.215e+17,1.6683,1.537e+07
0.029376,5.0696e+07,143.98,2.2181e+17,1.6683,1.5377e+07
0.029016,5.0692e+07,144.2,2.2212e+17,1.6683,1.5384e+07
0.028658,5.0687e+07,144.42,2.2242e+17,1.6683,1.539e+07
0.028304,5.0682e+07,144.64,2.2271e+17,1.6683,1.5397e+07
0.027953,5.0678e+07,144.85,2.2299e+17,1.6683,1.5404e+07
0.027606,5.0673e+07,145.06,2.2328e+17,1.6683,1.541e+07
0.027262,5.0669e+07,145.27,2.2355e+17,1.6683,1.5416e+07
0.026921,5.0664e+07,145.47,2.2382e+17,1.6683,1.5422e+07
0.026584,5.066e+07,145.66,2.2409e+17,1.6683,1.5428e+07
0.02625,5.0656e+07,145.86,2.2434e+17,1.6683,1.5434e+07
0.02592,5.0651e+07,146.05,2.246e+17,1.6683,1.544e+07
0.025593,5.0647e+07,146.23,2.2485e+17,1.6683,1.5445e+07
0.025269,5.0643e+07,146.41,2.2509e+17,1.6683,1.5451e+07
0.024949,5.0639e+07,146.59,2.2533e+17,1.6683,1.5456e+07
0.024632,5.0635e+07,146.77,2.2556e+17,1.6683,1.5461e+07
0.024319,5.0632e+07,146.94,2.2579e+17,1.6683,1.5466e+07
0.024009,5.0628e+07,147.1,2.2601e+17,1.6683,1.5471e+07
0.023702,5.0624e+07,147.27,2.2623e+17,1.6683,1.5476e+07
0.023399,5.062e+07,147.43,2.2645e+17,1.6683,1.5481e+07
0.023099,5.0617e+07,147.58,2.2665e+17,1.6683,1.5486e+07
0.022802,5.0613e+07,147.74,2.2686e+17,1.6683,1.549e+07
0.022509,5.061e+07,147.89,2.2706e+17,1.6683,1.5495e+07
0.022219,5.0607e+07,148.03,2.2725e+17,1.6683,1.5499e+07
0.021933,5.0603e+07,148.18,2.2744e+17,1.6683,1.5503e+07
0.02165,5.06e+07,148.32,2.2763e+17,1.6683,1.5508e+07
0.02137,5.0597e+07,148.46,2.2781e+17,1.6683,1.5512e+07
0.021093,5.0594e+07,148.59,2.2799e+17,1.6683,1.5516e+07
0.02082,5.0591e+07,148.72,2.2816e+17,1.6683,1.552e+07
0.02055,5.0588e+07,148.85,2.2833e+17,1.6683,1.5523e+07
0.020283,5.0585e+07,148.97,2.285e+17,1.6683,1.5527e+07
0.020019,5.0582e+07,149.1,2.2866e+17,1.6683,1.5531e+07
0.019759,5.0579e+07,149.22,2.2882e+17,1.6683,1.5534e+07
0.019502,5.0577e+07,149.33,2.2897e+17,1.6683,1.5537e+07
0.019247,5.0574e+07,149.45,2.2912e+17,1.6683,1.5541e+07
0.018996,5.0571e+07,149.56,2.2927e+17,1.6683,1.5544e+07
0.018748,5.0569e+07,149.67,2.2941e+17,1.6683,1.5547e+07
0.018503,5.0566e+07,149.77,2.2955e+17,1.6683,1.555e+07
0.018261,5.0564e+07,149.88,2.2969e+17,1.6683,1.5553e+07
0.018022,5.0561e+07,149.98,2.2982e+17,1.6683,1.5556e+07
0.017786,5.0559e+07,150.08,2.2995e+17,1.6683,1.5559e+07
0.017553,5.0557e+07,150.17,2.3008e+17,1.6683,1.5562e+07
0.017323,5.0555e+07,150.27,2.3021e+17,1.6683,1.5565e+07
0.017095,5.0552e+07,150.36,2.3033e+17,1.6683,1.5567e+07
0.016871,5.055e+07,150.45,2.3044e+17,1.6683,1.557e+07
0.016649,5.0548e+07,150.54,2.3056e+17,1.6683,1.5573e+07
0.01643,5.0546e+07,150.62,2.3067e+17,1.6683,1.5575e+07
0.016214,5.0544e+07,150.7,2.3078e+17,1.6683,1.5578e+07
0.016001,5.0542e+07,150.78,2.3089e+17,1.6683,1.558e+07
0.01579,5.054e+07,150.86,2.3099e+17,1.6683,1.5582e+07
0.015582,5.0539e+07,150.94,2.3109e+17,1.6683,1.5584e+07
0.015377,5.0537e+07,151.02,2.3119e+17,1.6683,1.5587e+07
0.015175,5.0535e+07,151.09,2.3129e+17,1.6683,1.5589e+07
0.014974,5.0533e+07,151.16,2.3138e+17,1.6683,1.5591e+07
0.014777,5.0532e+07,151.23,2.3147e+17,1.6683,1.5593e+07
0.014582,5.053e+07,151.3,2.3156e+17,1.6683,1.5595e+07
0.01439,5.0528e+07,151.37,2.3165e+17,1.6683,1.5597e+07
0.0142,5.0527e+07,151.43,2.3173e+17,1.6683,1.5599e+07
0.014012,5.0525e+07,151.49,2.3182e+17,1.6683,1.56e+07
0.013827,5.0524e+07,151.56,2.319e+17,1.6683,1.5602e+07
0.013645,5.0522e+07,151.62,2.3198e+17,1.6683,1.5604e+07
0.013464,5.0521e+07,151.67,2.3205e+17,1.6683,1.5606e+07
0.013286,5.052e+07,151.73,2.3213e+17,1.6683,1.5607e+07
0.013111,5.0518e+07,151.79,2.322e+17,1.6683,1.5609e+07
0.012937,5.0517e+07,151.84,2.3227e+17,1.6683,1.561e+07
0.012766,5.0516e+07,151.89,2.3234e+17,1.6683,1.5612e+07
0.012597,5.0514e+07,151.95,2.3241e+17,1.6683,1.5613e+07
0.012431,5.0513e+07,152,2.3247e+17,1.6683,1.5615e+07
0.012266,5.0512e+07,152.04,2.3254e+17,1.6683,1.5616e+07
0.012104,5.0511e+07,152.09,2.326e+17,1.6683,1.5618e+07
0.011944,5.051e+07,152.14,2.3266e+17,1.6683,1.5619e+07
0.011786,5.0509e+07,152.18,2.3272e+17,1.6683,1.562e+07
0.01163,5.0507e+07,152.23,2.3278e+17,1.6683,1.5621e+07
0.011476,5.0506e+07,152.27,2.3283e+17,1.6683,1.5623e+07
0.011324,5.0505e+07,152.31,2.3289e+17,1.6683,1.5624e+07
0.011174,5.0504e+07,152.35,2.3294e+17,1.6683,1.5625e+07
0.011026,5.0503e+07,152.39,2.3299e+17,1.6683,1.5626e+07
0.01088,5.0502e+07,152.43,2.3304e+17,1.6683,1.5627e+07
0.010736,5.0502e+07,152.47,2.3309e+17,1.6683,1.5628e+07
0.010594,5.0501e+07,152.51,2.3314e+17,1.6683,1.5629e+07
0.010453,5.05e+07,152.54,2.3319e+17,1.6683,1.563e+07
0.010315,5.0499e+07,152.58,2.3323e+17,1.6683,1.5631e+07
0.010178,5.0498e+07,152.61,2.3328e+17,1.6683,1.5632e+07
0.010043,5.0497e+07,152.64,2.3332e+17,1.6683,1.5633e+07
0.00991,5.0496e+07,152.68,2.3336e+17,1.6683,1.5634e+07
0.0097786,5.0496e+07,152.71,2.334e+17,1.6683,1.5635e+07
0.009649,5.0495e+07,152.74,2.3344e+17,1.6683,1.5636e+07
0.0095211,5.0494e+07,152.77,2.3348e+17,1.6683,1.5637e+07
0.0093949,5.0493e+07,152.8,2.3352e+17,1.6683,1.5638e+07
0.0092703,5.0493e+07,152.83,2.3355e+17,1.6683,1.5639e+07
0.0091474,5.0492e+07,152.85,2.3359e+17,1.6683,1.5639e+07
0.0090261,5.0491e+07,152.88,2.3363e+17,1.6683,1.564e+07
0.0089065,5.0491e+07,152.91,2.3366e+17,1.6683,1.5641e+07
0.0087884,5.049e+07,152.93,2.3369e+17,1.6683,1.5642e+07
0.0086718,5.049e+07,152.96,2.3373e+17,1.6683,1.5642e+07
0.0085568,5.0489e+07,152.98,2.3376e+17,1.6683,1.5643e+07
0.0084433,5.0488e+07,153.01,2.3379e+17,1.6683,1.5644e+07
0.0083314,5.0488e+07,153.03,2.3382e+17,1.6683,1.5644e+07
0.0082209,5.0487e+07,153.05,2.3385e+17,1.6683,1.5645e+07
0.0081118,5.0487e+07,153.07,2.3387e+17,1.6683,1.5646e+07
0.0080042,5.0486e+07,153.09,2.339e+17,1.6683,1.5646e+07
0.0078981,5.0486e+07,153.11,2.3393e+17,1.6683,1.5647e+07
0.0077933,5.0485e+07,153.13,2.3395e+17,1.6683,1.5647e+07
0.0076899,5.0485e+07,153.15,2.3398e+17,1.6683,1.5648e+07
0.0075879,5.0484e+07,153.17,2.3401e+17,1.6683,1.5648e+07
0.0074873,5.0484e+07,153.19,2.3403e+17,1.6683,1.5649e+07
0.007388,5.0483e+07,153.21,2.3405e+17,1.6683,1.5649e+07
0.00729,5.0483e+07,153.23,2.3408e+17,1.6683,1.565e+07
0.0071933,5.0482e+07,153.25,2.341e+17,1.6683,1.565e+07
0.0070978,5.0482e+07,153.26,2.3412e+17,1.6683,1.5651e+07
0.0070037,5.0482e+07,153.28,2.3414e+17,1.6683,1.5651e+07
0.0069107,5.0481e+07,153.29,2.3416e+17,1.6683,1.5652e+07
0.0068191,5.0481e+07,153.31,2.3418e+17,1.6683,1.5652e+07
0.0067286,5.048e+07,153.32,2.342e+17,1.6683,1.5653e+07
0.0066393,5.048e+07,153.34,2.3422e+17,1.6683,1.5653e+07
0.0065512,5.048e+07,153.35,2.3424e+17,1.6683,1.5653e+07
0.0064643,5.0479e+07,153.37,2.3426e+17,1.6683,1.5654e+07
0.0063786,5.0479e+07,153.38,2.3427e+17,1.6683,1.5654e+07
0.0062939,5.0479e+07,153.39,2.3429e+17,1.6683,1.5655e+07
0.0062104,5.0478e+07,153.41,2.3431e+17,1.6683,1.5655e+07
0.006128,5.0478e+07,153.42,2.3432e+17,1.6683,1.5655e+07
0.0060467,5.0478e+07,153.43,2.3434e+17,1.6683,1.5656e+07
0.0059665,5.0477e+07,153.44,2.3436e+17,1.6683,1.5656e+07
0.0058873,5.0477e+07,153.46,2.3437e+17,1.6683,1.5656e+07
0.0058092,5.0477e+07,153.47,2.3438e+17,1.6683,1.5657e+07
0.0057321,5.0477e+07,153.48,2.344e+17,1.6683,1.5657e+07
0.0056561,5.0476e+07,153.49,2.3441e+17,1.6683,1.5657e+07
0.005581,5.0476e+07,153.5,2.3443e+17,1.6683,1.5658e+07
0.005507,5.0476e+07,153.51,2.3444e+17,1.6683,1.5658e+07
0.0054339,5.0476e+07,153.52,2.3445e+17,1.6683,1.5658e+07
0.0053618,5.0475e+07,153.53,2.3446e+17,1.6683,1.5658e+07
0.0052907,5.0475e+07,153.54,2.3448e+17,1.6683,1.5659e+07
0.0052204,5.0475e+07,153.55,2.3449e+17,1.6683,1.5659e+07
0.0051512,5.0475e+07,153.56,2.345e+17,1.6683,1.5659e+07
0.0050828,5.0474e+07,153.56,2.3451e+17,1.6683,1.5659e+07
0.0050154,5.0474e+07,153.57,2.3452e+17,1.6683,1.566e+07
0.0049488,5.0474e+07,153.58,2.3453e+17,1.6683,1.566e+07
0.0048832,5.0474e+07,153.59,2.3454e+17,1.6683,1.566e+07
0.0048184,5.0474e+07,153.6,2.3455e+17,1.6683,1.566e+07
0.0047544,5.0473e+07,153.6,2.3456e+17,1.6683,1.5661e+07
0.0046913,5.0473e+07,153.61,2.3457e+17,1.6683,1.5661e+07
0.0046291,5.0473e+07,153.62,2.3458e+17,1.6683,1.5661e+07
0.0045677,5.0473e+07,153.63,2.3459e+17,1.6683,1.5661e+07
0.0045071,5.0473e+07,153.63,2.346e+17,1.6683,1.5661e+07
0.0044472,5.0473e+07,153.64,2.3461e+17,1.6683,1.5662e+07
0.0043882,5.0472e+07,153.65,2.3462e+17,1.6683,1.5662e+07
0.00433,5.0472e+07,153.65,2.3462e+17,1.6683,1.5662e+07
0.0042725,5.0472e+07,153.66,2.3463e+17,1.6683,1.5662e+07
0.0042159,5.0472e+07,153.66,2.3464e+17,1.6683,1.5662e+07
0.0041599,5.0472e+07,153.67,2.3465e+17,1.6683,1.5662e+07
0.0041047,5.0472e+07,153.68,2.3465e+17,1.6683,1.5663e+07
0.0040502,5.0471e+07,153.68,2.3466e+17,1.6683,1.5663e+07
0.0039965,5.0471e+07,153.69,2.3467e+17,1.6683,1.5663e+07
0.0039435,5.0471e+07,153.69,2.3468e+17,1.6683,1.5663e+07
0.0038911,5.0471e+07,153.7,2.3468e+17,1.6683,1.5663e+07
0.0038395,5.0471e+07,153.7,2.3469e+17,1.6683,1.5663e+07
0.0037885,5.0471e+07,153.71,2.3469e+17,1.6683,1.5663e+07
0.0037383,5.0471e+07,153.71,2.347e+17,1.6683,1.5664e+07
0.0036887,5.0471e+07,153.72,2.3471e+17,1.6683,1.5664e+07
0.0036397,5.047e+07,153.72,2.3471e+17,1.6683,1.5664e+07
0.0035914,5.047e+07,153.73,2.3472e+17,1.6683,1.5664e+07
0.0035438,5.047e+07,153.73,2.3472e+17,1.6683,1.5664e+07
0.0034967,5.047e+07,153.73,2.3473e+17,1.6683,1.5664e+07
0.0034503,5.047e+07,153.74,2.3473e+17,1.6683,1.5664e+07
0.0034046,5.047e+07,153.74,2.3474e+17,1.6683,1.5664e+07
0.0033594,5.047e+07,153.75,2.3474e+17,1.6683,1.5665e+07
0.0033148,5.047e+07,153.75,2.3475e+17,1.6683,1.5665e+07
0.0032708,5.047e+07,153.75,2.3475e+17,1.6683,1.5665e+07
0.0032274,5.047e+07,153.76,2.3476e+17,1.6683,1.5665e+07
0.0031846,5.0469e+07,153.76,2.3476e+17,1.6683,1.5665e+07
0.0031423,5.0469e+07,153.76,2.3477e+17,1.6683,1.5665e+07
0.0031006,5.0469e+07,153.77,2.3477e+17,1.6683,1.5665e+07
0.0030595,5.0469e+07,153.77,2.3477e+17,1.6683,1.5665e+07
0.0030189,5.0469e+07,153.77,2.3478e+17,1.6683,1.5665e+07
0.0029788,5.0469e+07,153.78,2.3478e+17,1.6683,1.5665e+07
0.0029393,5.0469e+07,153.78,2.3479e+17,1.6683,1.5665e+07
0.0029003,5.0469e+07,153.78,2.3479e+17,1.6683,1.5666e+07
0.0028618,5.0469e+07,153.78,2.3479e+17,1.6683,1.5666e+07
0.0028238,5.0469e+07,153.79,2.348e+17,1.6683,1.5666e+07
0.0027864,5.0469e+07,153.79,2.348e+17,1.6683,1.5666e+07
0.0027494,5.0469e+07,153.79,2.348e+17,1.6683,1.5666e+07
0.0027129,5.0468e+07,153.79,2.3481e+17,1.6683,1.5666e+07
0.0026769,5.0468e+07,153.8,2.3481e+17,1.6683,1.5666e+07
0.0026414,5.0468e+07,153.8,2.3481e+17,1.6683,1.5666e+07
0.0026063,5.0468e+07,153.8,2.3482e+17,1.6683,1.5666e+07
0.0025717,5.0468e+07,153.8,2.3482e+17,1.6683,1.5666e+07
0.0025376,5.0468e+07,153.81,2.3482e+17,1.6683,1.5666e+07
0.0025039,5.0468e+07,153.81,2.3482e+17,1.6683,1.5666e+07
0.0024707,5.0468e+07,153.81,2.3483e+17,1.6683,1.5666e+07
0.0024379,5.0468e+07,153.81,2.3483e+17,1.6683,1.5666e+07
0.0024056,5.0468e+07,153.81,2.3483e+17,1.6683,1.5666e+07
0.0023737,5.0468e+07,153.82,2.3483e+17,1.6683,1.5666e+07
0.0023422,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0023111,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0022804,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0022501,5.0468e+07,153.82,2.3484e+17,1.6683,1.5667e+07
0.0022203,5.0468e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021908,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021618,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021331,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0021048,5.0467e+07,153.83,2.3485e+17,1.6683,1.5667e+07
0.0020768,5.0467e+07,153.83,2.3486e+17,1.6683,1.5667e+07
0.0020493,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0020221,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019952,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019688,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019426,5.0467e+07,153.84,2.3486e+17,1.6683,1.5667e+07
0.0019169,5.0467e+07,153.84,2.3487e+17,1.6683,1.5667e+07
0.0018914,5.0467e+07,153.84,2.3487e+17,1.6683,1.5667e+07
0.0018663,5.0467e+07,153.84,2.3487e+17,1.6683,1.5667e+07
0.0018416,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.0018171,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.001793,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.0017692,5.0467e+07,153.85,2.3487e+17,1.6683,1.5667e+07
0.0017457,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0017226,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0016997,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0016772,5.0467e+07,153.85,2.3488e+17,1.6683,1.5667e+07
0.0016549,5.0467e+07,153.85,2.3488e+17,1.6683,1.5668e+07
0.0016329,5.0467e+07,153.86,2.3488e+17,1.6683,1.5668e+07
0.0016113,5.0467e+07,153.86,2.3488e+17,1.6683,1.5668e+07
0.0015899,5.0467e+07,153.86,2.3488e+17,1.6683,1.5668e+07
0.0015688,5.0467e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.001548,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0015274,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0015072,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014872,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014674,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.001448,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014288,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0014098,5.0466e+07,153.86,2.3489e+17,1.6683,1.5668e+07
0.0013911,5.0466e+07,153.87,2.3489e+17,1.6683,1.5668e+07
0,5.0466e+07,153.89,2.3492e+17,1.6683,1.5668e+07


==> d_sundynamo.dat <==
0.12422,1.0543,0.91055,0.98243,0.0092254
0.24843,1.0314,0.89078,0.96111,0.019022
0.37264,1.0051,0.86844,0.93675,0.029725
0.49685,0.97523,0.84348,0.90935,0.040967
0.62106,0.94276,0.8166,0.87968,0.052644
0.74527,0.90857,0.78815,0.84836,0.064207
0.86948,0.87314,0.75866,0.8159,0.080949
0.99369,0.837,0.72823,0.78262,0.10218
1.1179,0.80023,0.6972,0.74872,0.12642
1.2421,0.76331,0.66574,0.71453,0.15631
1.3663,0.7261,0.63398,0.68004,0.19487
1.4905,0.68864,0.60203,0.64534,0.24341
1.6147,0.65138,0.57,0.61069,0.29224
1.7389,0.61485,0.53714,0.576,0.33914
1.8632,0.57587,0.50405,0.53996,0.37766
1.9874,0.53807,0.47162,0.50485,0.41063
2.1116,0.50119,0.43798,0.46959,0.4511
2.2358,0.46395,0.40513,0.43454,0.49449
2.36,0.4278,0.37236,0.40008,0.52025
2.4842,0.38795,0.33782,0.36288,0.56584
2.6084,0.35204,0.30298,0.32751,0.60749
2.7326,0.31132,0.26927,0.29029,0.61848
2.8568,0.27371,0.23312,0.25341,0.65789
2.981,0.23437,0.1981,0.21624,0.70687
3.1053,0.19387,0.16175,0.17781,0.73802
3.2295,0.15258,0.12487,0.13872,0.77534
3.3537,0.11356,0.087621,0.10059,0.81602
3.4779,0.072248,0.050857,0.061552,0.82669
3.6021,0.030313,0.013897,0.022105,0.82615
3.7263,0.010825,0.024641,0.017733,0.8317
3.8505,0.05253,0.063099,0.057814,0.83627
3.9747,0.095887,0.10107,0.098476,0.84834
4.0989,0.13547,0.13984,0.13766,0.88441
4.2232,0.17771,0.17774,0.17772,0.92111
4.3474,0.21976,0.21713,0.21844,0.94836
4.4716,0.26189,0.25485,0.25837,0.96962
4.5958,0.30416,0.29323,0.2987,0.98131
4.72,0.34653,0.33095,0.33874,0.98871
4.8442,0.38822,0.36861,0.37842,0.99391
4.9684,0.43032,0.40704,0.41868,0.9914
5.0926,0.47154,0.44343,0.45749,0.99854
5.2168,0.51208,0.4815,0.49679,0.98882
5.341,0.5514,0.51829,0.53485,0.97958
5.4653,0.59211,0.55545,0.57378,0.98187
5.5895,0.63229,0.59182,0.61206,0.96853
5.7137,0.67093,0.62772,0.64933,0.95736
5.8379,0.70982,0.6618,0.68581,0.96159
5.9621,0.74755,0.69662,0.72209,0.95861
6.0863,0.78509,0.73011,0.7576,0.95611
6.2105,0.82165,0.76326,0.79246,0.9482
6.3347,0.8561,0.79531,0.82571,0.93111
6.4589,0.88977,0.82683,0.8583,0.89209
6.5831,0.92212,0.85621,0.88917,0.85365
6.7074,0.95439,0.88442,0.9194,0.81678
6.8316,0.98414,0.91188,0.94801,0.78578
6.9558,1.0125,0.93787,0.97519,0.76906
7.08,1.0392,0.96246,1.0009,0.76357
7.2042,1.0649,0.98432,1.0246,0.75975
7.3284,1.0887,1.0062,1.0474,0.76203
7.4526,1.11,1.0252,1.0676,0.76134
7.5768,1.1288,1.0423,1.0856,0.74855
7.701,1.1461,1.0576,1.1019,0.72117
7.8252,1.1619,1.071,1.1164,0.70081
7.9495,1.1753,1.0831,1.1292,0.6825
8.0737,1.1869,1.0934,1.1401,0.66894
8.1979,1.1968,1.1012,1.149,0.66794
8.3221,1.2045,1.1073,1.1559,0.66258
8.4463,1.2105,1.1123,1.1614,0.64102
8.5705,1.2146,1.116,1.1653,0.60884
8.6947,1.2185,1.1181,1.1683,0.58077
8.8189,1.2204,1.1191,1.1697,0.56925
8.9431,1.2209,1.1187,1.1698,0.56084
9.0673,1.2201,1.1171,1.1686,0.5617
9.1916,1.2185,1.1146,1.1665,0.56648
9.3158,1.2152,1.111,1.1631,0.5578
9.44,1.211,1.1069,1.1589,0.54508
9.5642,1.2062,1.1019,1.154,0.53519
9.6884,1.2008,1.0962,1.1485,0.5194
9.8126,1.1944,1.0898,1.1421,0.49987
9.9368,1.1872,1.0828,1.135,0.4764
10.061,1.1797,1.0752,1.1275,0.44989
10.185,1.1709,1.0667,1.1188,0.42704
10.309,1.1618,1.0576,1.1097,0.40583
10.434,1.1518,1.0481,1.1,0.38421
10.558,1.141,1.038,1.0895,0.36701
10.682,1.1299,1.0274,1.0787,0.35901
10.806,1.1178,1.0159,1.0669,0.35597
10.93,1.1058,1.004,1.0549,0.35824
11.055,1.0922,0.99108,1.0416,0.35784
11.179,1.0782,0.9779,1.028,0.35012
11.303,1.0632,0.96379,1.0135,0.34521
11.427,1.0474,0.94933,0.99836,0.34156
11.552,1.0311,0.93359,0.98234,0.33043
11.676,1.0137,0.91739,0.96555,NaN
11.8,0.99534,0.90009,0.94772,NaN
11.924,0.97636,0.88211,0.92923,NaN
12.048,0.95624,0.86334,0.90979,NaN
12.173,0.93514,0.84368,0.88941,NaN
12.297,0.91319,0.82313,0.86816,NaN
12.421,0.89017,0.80087,0.84552,NaN


==> d_sunobserved.dat <==
0,1.12,0.76,1.0484,0.89678,0.959,0.015675,0.09803
0.11698,1.1955,0.6,1.0513,0.87482,0.95034,0.032923,0.089376
0.23396,1.2018,0.49636,1.0528,0.85279,0.94129,0.050803,0.038773
0.35094,1.3664,0.67455,1.0525,0.83077,0.93179,0.069338,0.03283
0.46792,1.0127,0.77909,1.0501,0.8087,0.92167,0.088465,0.10928
0.5849,0.71273,0.87273,1.0452,0.78642,0.91074,0.10807,0.044425
0.70189,0.77273,1.2227,1.0375,0.76379,0.8988,0.12813,0.068006
0.81887,0.83,1.1473,1.027,0.74066,0.88563,0.1485,0.12639
0.93585,1.0409,1.0064,1.0136,0.71691,0.87104,0.16921,0.14401
1.0528,1.0318,0.6,0.99539,0.69244,0.85485,0.19079,0.092998
1.1698,1.1973,0.53545,0.97619,0.66709,0.8369,0.21948,0.21796
1.2868,1.11,0.42,0.95582,0.64082,0.81712,0.25431,0.28544
1.4038,0.98455,0.30909,0.93338,0.61359,0.79545,0.29199,0.28165
1.5208,0.94727,0.48909,0.90859,0.58535,0.77193,0.33144,0.31402
1.6377,0.63,0.79455,0.88108,0.55595,0.74653,0.37078,0.28534
1.7547,0.48909,0.81545,0.85065,0.52522,0.71917,0.40822,0.48082
1.8717,0.82,0.69636,0.81728,0.49312,0.68984,0.44287,0.42931
1.9887,1.0964,0.45545,0.78124,0.45974,0.6586,0.47633,0.52618
2.1057,1.1527,0.20455,0.74284,0.42528,0.6254,0.50985,0.61703
2.2226,1.2682,0.19818,0.70244,0.39011,0.59017,0.54406,0.76297
2.3396,1.16,0.019091,0.66035,0.35471,0.55291,0.57901,0.47556
2.4566,0.59636,0.19,0.61682,0.3195,0.51367,0.61433,0.63998
2.5736,0.29,0.92,0.5722,0.28466,0.4726,0.64807,0.5364
2.6906,0.49455,0.74818,0.52684,0.2502,0.42991,0.6789,0.59126
2.8075,0.29364,0.66909,0.481,0.21592,0.38584,0.70784,0.57231
2.9245,0.46455,0.50364,0.43497,0.18147,0.3406,0.73863,0.93497
3.0415,0.76091,0.10455,0.389,0.14659,0.29443,0.76975,1.1248
3.1585,0.72818,0.46455,0.34324,0.11126,0.24788,0.80163,0.85957
3.2755,0.47818,0.28727,0.29773,0.075764,0.20068,0.83221,0.74726
3.3924,0.19182,0.064545,0.25243,0.04058,0.15354,0.85962,1.0853
3.5094,0.034545,0.032727,0.20741,0.0062971,0.10682,0.88332,0.70586
3.6264,0.036364,0.11364,0.16286,0.027072,0.060838,0.90216,0.8879
3.7434,0.24909,0.40091,0.11899,0.059121,0.015884,0.91652,1.275
3.8604,0.24,0.27,0.075942,0.089937,0.027738,0.92541,1.087
3.9774,0.13091,0.12,0.03453,0.11954,0.069725,0.93032,1.0819
4.0943,0.22,0.43273,0.006545,0.14792,0.10989,0.93343,1.397
4.2113,0.23182,0.42455,0.046545,0.17484,0.14808,0.93743,0.99641
4.3283,0.096364,0.59,0.085463,0.19992,0.18419,0.93989,0.84724
4.4453,0.43273,0.36091,0.12327,0.22273,0.21805,0.93999,0.91106
4.5623,0.66182,0.17364,0.15986,0.24306,0.24956,0.94116,0.84838
4.6792,1.0345,0.15273,0.19514,0.26103,0.27864,0.94454,0.75091
4.7962,0.95091,0.34364,0.22908,0.27718,0.30532,0.95022,0.97105
4.9132,0.74636,0.014545,0.26169,0.29227,0.32974,0.95838,0.84601
5.0302,0.36727,0.062727,0.29299,0.30704,0.35214,0.96759,1.0271
5.1472,0.21,0.84,0.32296,0.32192,0.37271,0.97662,0.90786
5.2641,0.59727,0.62455,0.35163,0.33697,0.39168,0.98555,1.3739
5.3811,0.54545,0.69,0.37912,0.352,0.40934,0.99392,1.0946
5.4981,0.13182,0.37909,0.40545,0.36679,0.4259,1.0001,1.2619
5.6151,0.18182,0.74273,0.4306,0.38133,0.44146,1.0023,1.0666
5.7321,0.34364,0.47909,0.45451,0.3958,0.45611,0.99842,0.90024
5.849,0.44727,0.64545,0.47713,0.41046,0.4699,0.98596,1.1112
5.966,0.36,0.35636,0.49838,0.4255,0.48291,0.96333,0.89921
6.083,0.35091,0.76182,0.51822,0.44085,0.49515,0.93336,0.95883
6.2,0.73,0.20909,0.53673,0.45612,0.50658,0.89844,1.0729
6.317,0.69545,0.042727,0.55394,0.47076,0.51707,0.86208,0.93994
6.4339,0.49,0.23,0.56983,0.48432,0.52651,0.82582,0.86041
6.5509,0.74727,0.33091,0.58434,0.49649,0.53481,0.78903,0.79739
6.6679,0.50727,0.45636,0.59741,0.50732,0.54192,0.75084,0.45579
6.7849,0.091818,0.46909,0.6089,0.51706,0.54789,0.71031,0.59067
6.9019,0.54182,0.51727,0.61856,0.52607,0.5528,0.66863,0.52469
7.0189,0.57273,0.42091,0.62624,0.53461,0.55683,0.62777,0.71974
7.1358,0.84364,0.52727,0.63202,0.54274,0.56017,0.58967,0.71191
7.2528,0.88273,0.50636,0.63616,0.55029,0.563,0.5558,0.47056
7.3698,0.76364,0.54727,0.63894,0.55691,0.56544,0.52729,0.54159
7.4868,0.60727,0.77364,0.64066,0.56232,0.56756,0.50257,0.4384
7.6038,0.28364,0.91818,0.64157,0.56656,0.56938,0.47982,0.37955
7.7207,0.07,0.99,0.64182,0.56998,0.5709,0.45693,0.44399
7.8377,0.38091,0.84182,0.64138,0.57316,0.57215,0.4329,0.35637
7.9547,0.59,0.76,0.64027,0.57665,0.57318,0.4092,0.41507
8.0717,0.81364,0.46818,0.63858,0.58072,0.57406,0.38804,0.48479
8.1887,0.72909,0.23182,0.63645,0.5852,0.57478,0.37137,0.38242
8.3056,0.74182,0.35727,0.63399,0.58958,0.57531,0.35795,0.38871
8.4226,0.64182,0.39636,0.63018,0.5932,0.57558,0.34538,0.40535
8.5396,0.58818,0.74182,0.62556,0.5955,0.57551,0.33232,0.22355
8.6566,0.39636,0.68545,0.62175,0.59612,0.57501,0.31759,0.26301
8.7736,0.19182,0.85182,0.61798,0.59508,0.57403,0.30059,0.23363
8.8905,0.29455,0.56091,0.61418,0.59267,0.57263,0.28286,0.32766
9.0075,0.65,0.4,0.61039,0.58922,0.57094,0.26598,0.34079
9.1245,0.72727,0.41364,0.60677,0.58499,0.56904,0.25112,0.365
9.2415,0.54,0.33636,0.60347,0.58019,0.56706,0.23797,0.23685
9.3585,0.62455,0.50455,0.60065,0.57498,0.56512,0.22587,0.10359
9.4755,0.50727,0.70273,0.59842,0.56951,0.56339,0.21419,0.29506
9.5924,0.34091,1.0809,0.59682,0.56403,0.562,0.20241,0.11649
9.7094,0.26727,0.66364,0.5957,0.55893,0.56109,0.18981,0.069219
9.8264,0.51636,0.55909,0.59492,0.55457,0.56075,0.17656,0.28677
9.9434,0.55182,0.51,0.59437,0.55123,0.561,0.16397,0.19468
10.06,0.81909,0.50727,0.594,0.54905,0.56176,0.15305,0.13529
10.177,0.87727,0.36273,0.59383,0.548,0.56296,0.14425,0.12595
10.294,0.85,0.3,0.5939,0.54789,0.56444,0.13643,0.11292
10.411,0.67818,0.43273,0.59417,0.54842,0.56601,0.12814,0.20304
10.528,0.57636,0.7,0.59447,0.54922,0.56743,0.11885,0.14651
10.645,0.30727,0.81909,0.59454,0.55002,0.56856,0.10879,0.12774
10.762,0.42091,0.90455,0.59417,0.55062,0.56927,0.098911,0.040738
10.879,0.49545,0.69636,0.59324,0.55096,0.56954,0.08902,0.08133
10.996,0.63273,0.54273,0.59177,0.55103,0.56936,0.07908,0.12633
11.113,0.82455,0.36727,0.58983,0.55088,0.56874,0.069081,0.077431
11.23,0.82455,0.24182,0.58749,0.55057,0.56769,0.059015,0.031748
11.347,0.69636,0.28,0.58506,0.55013,0.5662,0.048862,0.010293
11.464,0.58636,0.41545,0.58171,0.5496,0.56428,0.038642,0.066236
11.581,0.36,0.62,0.57777,0.54896,0.56193,0.028406,0.026889


==> d_wso_rec.dat <==
1878.5,0.26411,0.31577
1878.5,0.24262,0.31346
1878.5,0.25158,0.28709
1878.5,0.23445,0.27164
1878.6,0.21797,0.25944
1878.6,0.21823,0.23232
1878.6,0.23377,0.19279
1878.6,0.24953,0.16864
1878.7,0.26939,0.13884
1878.7,0.27333,0.10653
1878.7,0.27442,0.068219
1878.8,0.25808,0.046043
1878.8,0.2294,0.024328
1878.8,0.17266,0.014126
1878.8,0.12415,0.049833
1878.9,0.091239,0.074974
1878.9,0.082734,0.078181
1878.9,0.086973,0.081526
1878.9,0.10638,0.087511
1879,0.14172,0.096891
1879,0.1857,0.097365
1879,0.21455,0.084983
1879.1,0.22886,0.073077
1879.1,0.22956,0.067144
1879.1,0.21348,0.058936
1879.1,0.1881,0.046429
1879.2,0.16799,0.010432
1879.2,0.16108,0.022281
1879.2,0.15693,0.02985
1879.3,0.13631,0.004375
1879.3,0.10096,0.014557
1879.3,0.056928,0.011876
1879.3,0.039819,0.003787
1879.4,0.033139,0.017895
1879.4,0.035075,0.010643
1879.4,0.016587,0.026348
1879.4,0.0097216,0.067975
1879.5,0.034827,0.094586
1879.5,0.060204,0.10617
1879.5,0.086942,0.12116
1879.6,0.12186,0.15069
1879.6,0.14761,0.18232
1879.6,0.15788,0.20396
1879.6,0.14672,0.21401
1879.7,0.12439,0.22403
1879.7,0.09857,0.22595
1879.7,0.081266,0.22882
1879.7,0.068058,0.23189
1879.8,0.067234,0.24957
1879.8,0.072375,0.25861
1879.8,0.08536,0.2575
1879.9,0.076007,0.25068
1879.9,0.052654,0.24746
1879.9,0.017633,0.25517
1879.9,0.0066541,0.26047
1880,0.020426,0.25887
1880,0.026983,0.25701
1880,0.032674,0.25769
1880,0.033283,0.25919
1880.1,0.030575,0.25071
1880.1,0.022201,0.24872
1880.1,0.00083513,0.25675
1880.2,0.043235,0.274
1880.2,0.098118,0.28437
1880.2,0.15121,0.28709
1880.2,0.18527,0.2881
1880.3,0.20054,0.28448
1880.3,0.20448,0.28013
1880.3,0.20689,0.27628
1880.3,0.20788,0.26676
1880.4,0.20527,0.25059
1880.4,0.20133,0.23098
1880.4,0.19621,0.21221
1880.5,0.19082,0.19668
1880.5,0.18242,0.18173
1880.5,0.17109,0.16496
1880.5,0.15633,0.14899
1880.6,0.13821,0.13842
1880.6,0.11924,0.13076
1880.6,0.098793,0.11919
1880.6,0.076289,0.10378
1880.7,0.051968,0.08746
1880.7,0.030038,0.07841
1880.7,0.011191,0.080691
1880.8,0.0064335,0.09795
1880.8,0.020256,0.1261
1880.8,0.029003,0.15041
1880.8,0.032351,0.17668
1880.9,0.033164,0.20556
1880.9,0.014237,0.24133
1880.9,0.017211,0.27672
1880.9,0.058125,0.31083
1881,0.091769,0.34626
1881,0.12302,0.37993
1881,0.14454,0.41114
1881.1,0.15361,0.43608
1881.1,0.15204,0.45589
1881.1,0.14483,0.47332
1881.1,0.13705,0.48931
1881.2,0.13008,0.49616
1881.2,0.12507,0.48833
1881.2,0.12305,0.47317
1881.2,0.12643,0.45674
1881.3,0.13717,0.44036
1881.3,0.15195,0.42149
1881.3,0.16536,0.39677
1881.4,0.17232,0.36869
1881.4,0.17411,0.33885
1881.4,0.17229,0.30894
1881.4,0.16954,0.27734
1881.5,0.16383,0.24472
1881.5,0.15898,0.21318
1881.5,0.15178,0.18543
1881.5,0.14415,0.15686
1881.6,0.13694,0.12469
1881.6,0.13212,0.096158
1881.6,0.12825,0.078701
1881.7,0.12488,0.066733
1881.7,0.11878,0.044609
1881.7,0.10914,0.013443
1881.7,0.1002,0.013202
1881.8,0.089438,0.033738
1881.8,0.079042,0.045109
1881.8,0.069481,0.036504
1881.9,0.068341,0.011024
1881.9,0.074212,0.024207
1881.9,0.089657,0.061567
1881.9,0.11275,0.10493
1882,0.13735,0.14936
1882,0.15144,0.18924
1882,0.15849,0.22433
1882,0.16057,0.25865
1882.1,0.16277,0.29095
1882.1,0.16275,0.31966
1882.1,0.16535,0.34741
1882.2,0.16686,0.37756
1882.2,0.16648,0.40887
1882.2,0.16298,0.43906
1882.2,0.15794,0.46207
1882.3,0.15498,0.4825
1882.3,0.15207,0.50292
1882.3,0.15928,0.52542
1882.3,0.17004,0.54633
1882.4,0.18491,0.56019
1882.4,0.19024,0.56723
1882.4,0.19136,0.56971
1882.5,0.18779,0.57117
1882.5,0.18459,0.57035
1882.5,0.18006,0.56439
1882.5,0.17819,0.55032
1882.6,0.18032,0.53121
1882.6,0.18562,0.50966
1882.6,0.19558,0.48725
1882.6,0.20688,0.46425
1882.7,0.21747,0.43536
1882.7,0.2209,0.40295
1882.7,0.21944,0.36878
1882.8,0.21767,0.33718
1882.8,0.21885,0.30584
1882.8,0.22067,0.27325
1882.8,0.22233,0.2406
1882.9,0.22297,0.20984
1882.9,0.22322,0.18016
1882.9,0.2219,0.15118
1882.9,0.22084,0.12455
1883,0.2203,0.10028
1883,0.22073,0.078678
1883,0.22197,0.060073
1883.1,0.22463,0.044341
1883.1,0.22913,0.030957
1883.1,0.23407,0.021146
1883.1,0.23718,0.017403
1883.2,0.23692,0.017115
1883.2,0.23397,0.015359
1883.2,0.22869,0.014184
1883.2,0.22168,0.018297
1883.3,0.21843,0.030137
1883.3,0.22122,0.044625
1883.3,0.23058,0.059569
1883.4,0.23833,0.07852
1883.4,0.24293,0.1015
1883.4,0.24618,0.12641
1883.4,0.24696,0.15083
1883.5,0.24823,0.17691
1883.5,0.24907,0.20734
1883.5,0.25632,0.24311
1883.5,0.26533,0.28054
1883.6,0.2763,0.31723
1883.6,0.28657,0.3498
1883.6,0.29752,0.38277
1883.7,0.30679,0.41868
1883.7,0.31387,0.45657
1883.7,0.31721,0.49236
1883.7,0.31596,0.52449
1883.8,0.31115,0.55408
1883.8,0.30729,0.57917
1883.8,0.30625,0.60002
1883.9,0.30641,0.61617
1883.9,0.30851,0.636
1883.9,0.30677,0.66026
1883.9,0.31675,0.67674
1884,0.32321,0.68427
1884,0.33811,0.6865
1884,0.35318,0.70849
1884,0.3824,0.73846
1884.1,0.40856,0.7612
1884.1,0.42815,0.77353
1884.1,0.44341,0.78732
1884.2,0.46208,0.80353
1884.2,0.49066,0.81025
1884.2,0.53628,0.81748
1884.2,0.6056,0.83268
1884.3,0.67574,0.85517
1884.3,0.7298,0.86356
1884.3,0.77056,0.88497
1884.3,0.79865,0.92116
1884.4,0.81253,0.95527
1884.4,0.80671,0.95974
1884.4,0.85324,0.92754
1884.5,0.88284,0.91026
1884.5,0.93528,0.88041
1884.5,0.93774,0.86449
1884.5,0.94955,0.84077
1884.6,0.92075,0.82315
1884.6,0.87462,0.80527
1884.6,0.83096,0.79162
1884.6,0.86086,0.8056
1884.7,0.89075,0.80783
1884.7,0.90804,0.79969
1884.7,0.89615,0.78202
1884.8,0.87748,0.77895
1884.8,0.85938,0.79076
1884.8,0.83844,0.81553
1884.8,0.83681,0.82464
1884.9,0.81512,0.82213
1884.9,0.79592,0.82607
1884.9,0.7905,0.8676
1884.9,0.81532,0.93702
1885,0.84311,0.99389
1885,0.85043,1.0373
1885,0.84987,1.0651
1885.1,0.83336,1.0949
1885.1,0.84274,1.1431
1885.1,0.8613,1.2119
1885.1,0.88761,1.2526
1885.2,0.89343,1.2592
1885.2,0.89078,1.2526
1885.2,0.8997,1.2621
1885.2,0.92991,1.2875
1885.3,0.96552,1.2967
1885.3,0.97674,1.2703
1885.3,0.97453,1.2278
1885.4,0.97824,1.185
1885.4,0.99578,1.1454
1885.4,1.0089,1.0925
1885.4,1.0189,1.0417
1885.5,1.0265,0.98465
1885.5,1.0224,0.92972
1885.5,1.0173,0.87927
1885.5,1.0129,0.84553
1885.6,1.0198,0.81106
1885.6,1.0225,0.78222
1885.6,1.0244,0.75967
1885.7,1.0171,0.74169
1885.7,1.0076,0.7217
1885.7,1.0134,0.7123
1885.7,1.0016,0.71269
1885.8,0.97661,0.76293
1885.8,0.9565,0.77531
1885.8,0.96775,0.77757
1885.8,0.97965,0.77176
1885.9,0.97502,0.79043
1885.9,0.98573,0.84534
1885.9,1.0233,0.91246
1886,1.0602,0.96738
1886,1.0402,1.0045
1886,1.0247,1.0537
1886,1.0238,1.0967
1886.1,1.0163,1.1535
1886.1,1.0221,1.2237
1886.1,1.0319,1.2649
1886.2,1.0225,1.2618
1886.2,1.0116,1.2472
1886.2,1.0384,1.3005
1886.2,1.074,1.3082
1886.3,1.0912,1.344
1886.3,1.1353,1.368
1886.3,1.1713,1.4254
1886.3,1.1789,1.3754
1886.4,1.1435,1.3365
1886.4,1.1525,1.2916
1886.4,1.1299,1.2673
1886.5,1.0884,1.2164
1886.5,1.0605,1.1903
1886.5,1.0837,1.1364
1886.5,1.106,1.0658
1886.6,1.1345,0.99333
1886.6,1.1323,0.92096
1886.6,1.1242,0.8399
1886.6,1.0932,0.73906
1886.7,1.0987,0.64116
1886.7,1.0857,0.56719
1886.7,1.0978,0.5715
1886.8,1.0894,0.53409
1886.8,1.1049,0.45585
1886.8,1.1316,0.37238
1886.8,1.1523,0.31489
1886.9,1.1363,0.29467
1886.9,1.0875,0.31377
1886.9,1.0959,0.31064
1886.9,1.0683,0.30419
1887,1.0334,0.31939
1887,0.97188,0.34453
1887,0.98939,0.3754
1887.1,0.99791,0.40408
1887.1,1.0011,0.44192
1887.1,0.9586,0.49153
1887.1,0.94187,0.54512
1887.2,0.93892,0.58824
1887.2,0.96782,0.62366
1887.2,0.94262,0.69265
1887.2,0.9512,0.72957
1887.3,0.98184,0.82048
1887.3,1.021,0.86868
1887.3,0.97658,0.91863
1887.4,0.95829,0.96818
1887.4,1.0081,1.0454
1887.4,1.075,1.2343
1887.4,1.0555,1.2741
1887.5,1.0153,1.2385
1887.5,1.1463,1.2389
1887.5,1.2168,1.3046
1887.5,1.2329,1.3684
1887.6,1.1703,1.4843
1887.6,1.2045,1.4525
1887.6,1.2088,1.4273
1887.7,1.1881,1.4491
1887.7,1.1602,1.5247
1887.7,1.1859,1.5972
1887.7,1.2114,1.6155
1887.8,1.2019,1.5885
1887.8,1.1971,1.546
1887.8,1.1812,1.5233
1887.8,1.162,1.4978
1887.9,1.1321,1.4614
1887.9,1.1121,1.3995
1887.9,1.1068,1.3562
1888,1.0794,1.3111
1888,1.0669,1.2658
1888,1.0639,1.236
1888,1.0849,1.1648
1888.1,1.084,1.1102
1888.1,1.0827,1.0573
1888.1,1.1227,1.0415
1888.2,1.1481,1.0477
1888.2,1.1459,1.0376
1888.2,1.1132,1.0043
1888.2,1.1555,0.96586
1888.3,1.1527,0.95467
1888.3,1.1666,0.9531
1888.3,1.1614,0.97157
1888.3,1.1569,0.92222
1888.4,1.118,0.86727
1888.4,1.0792,0.82094
1888.4,1.0611,0.79999
1888.5,1.0357,0.79721
1888.5,1.0056,0.7918
1888.5,0.97295,0.78195
1888.5,0.95759,0.76835
1888.6,0.94625,0.76116
1888.6,0.94199,0.77701
1888.6,0.93546,0.81863
1888.6,0.95373,0.87605
1888.7,0.98114,0.9377
1888.7,0.96972,0.973
1888.7,0.93156,1.0188
1888.8,0.95671,1.0721
1888.8,1.014,1.1555
1888.8,1.0417,1.1918
1888.8,1.0122,1.2154
1888.9,1.0032,1.2576
1888.9,1.0144,1.3125
1888.9,1.0098,1.3647
1888.9,1.0029,1.394
1889,1.011,1.4348
1889,1.0374,1.4721
1889,1.0656,1.4897
1889.1,1.0982,1.4495
1889.1,1.0817,1.4146
1889.1,1.0961,1.3774
1889.1,1.1549,1.3708
1889.2,1.21,1.3103
1889.2,1.2225,1.2493
1889.2,1.1893,1.17
1889.2,1.1624,1.0942
1889.3,1.127,1.0167
1889.3,1.1073,0.94383
1889.3,1.084,0.87813
1889.4,1.0749,0.84549
1889.4,1.0506,0.79774
1889.4,1.0507,0.75407
1889.4,1.0606,0.7034
1889.5,1.0265,0.6504
1889.5,0.98937,0.59971
1889.5,0.98194,0.59437
1889.5,0.98006,0.57637
1889.6,0.92502,0.56994
1889.6,0.87638,0.56144
1889.6,0.84604,0.56776
1889.7,0.83357,0.58531
1889.7,0.82272,0.61586
1889.7,0.83473,0.67376
1889.7,0.85584,0.73512
1889.8,0.88212,0.78137
1889.8,0.91063,0.82084
1889.8,0.95062,0.87126
1889.8,0.99263,0.95339
1889.9,1.0073,1.0285
1889.9,1.0421,1.0849
1889.9,1.0571,1.1376
1890,1.0831,1.183
1890,1.0746,1.231
1890,1.0954,1.2802
1890,1.1063,1.3421
1890.1,1.1115,1.3579
1890.1,1.0891,1.349
1890.1,1.0557,1.3252
1890.1,1.029,1.3206
1890.2,1.0014,1.3184
1890.2,0.96003,1.3005
1890.2,0.90039,1.2587
1890.3,0.85975,1.2116
1890.3,0.81533,1.1578
1890.3,0.75848,1.0961
1890.3,0.69401,1.0335
1890.4,0.64024,0.96865
1890.4,0.58967,0.90527
1890.4,0.53892,0.8428
1890.4,0.48378,0.77707
1890.5,0.43879,0.70896
1890.5,0.38661,0.64649
1890.5,0.35798,0.57867
1890.6,0.33803,0.51567
1890.6,0.33612,0.44955
1890.6,0.33109,0.39383
1890.6,0.32738,0.34012
1890.7,0.31891,0.29061
1890.7,0.30961,0.24578
1890.7,0.29977,0.20639
1890.7,0.29057,0.1673
1890.8,0.2868,0.12541
1890.8,0.2911,0.08782
1890.8,0.29793,0.061978
1890.9,0.30073,0.041393
1890.9,0.30062,0.018808
1890.9,0.29619,0.0048997
1890.9,0.28737,0.023281
1891,0.28306,0.033187
1891,0.28971,0.03222
1891,0.30559,0.028608
1891.1,0.32392,0.021827
1891.1,0.34525,0.012719
1891.1,0.37388,0.00096229
1891.1,0.40811,0.021144
1891.2,0.44619,0.043646
1891.2,0.48018,0.072174
1891.2,0.5051,0.1073
1891.2,0.52107,0.14833
1891.3,0.52892,0.19452
1891.3,0.52543,0.22938
1891.3,0.51089,0.25972
1891.4,0.49583,0.2853
1891.4,0.48759,0.32194
1891.4,0.47446,0.36017
1891.4,0.45711,0.39513
1891.5,0.43741,0.42524
1891.5,0.42219,0.44698
1891.5,0.41828,0.47141
1891.5,0.41783,0.49883
1891.6,0.42527,0.53014
1891.6,0.43426,0.56861
1891.6,0.45546,0.60878
1891.7,0.47662,0.65086
1891.7,0.4926,0.69177
1891.7,0.5068,0.72861
1891.7,0.51516,0.76676
1891.8,0.52626,0.78919
1891.8,0.52791,0.8241
1891.8,0.4955,0.86193
1891.8,0.46158,0.87073
1891.9,0.41425,0.8578
1891.9,0.39089,0.79833
1891.9,0.32602,0.76187
1892,0.30272,0.73083
1892,0.29986,0.72481
1892,0.32812,0.67042
1892,0.32704,0.6246
1892.1,0.32525,0.57618
1892.1,0.31849,0.53218
1892.1,0.31689,0.48512
1892.1,0.30998,0.44122
1892.2,0.31501,0.39984
1892.2,0.32663,0.36207
1892.2,0.34103,0.32492
1892.3,0.34159,0.29232
1892.3,0.33413,0.25951
1892.3,0.31975,0.21676
1892.3,0.30772,0.17497
1892.4,0.28528,0.14371
1892.4,0.27874,0.12611
1892.4,0.28137,0.11325
1892.4,0.3056,0.094933
1892.5,0.31926,0.075037
1892.5,0.33602,0.05797
1892.5,0.34599,0.056563
1892.6,0.35354,0.065249
1892.6,0.35232,0.075737
1892.6,0.34189,0.072089
1892.6,0.3296,0.068846
1892.7,0.30938,0.074005
1892.7,0.30467,0.093556
1892.7,0.30443,0.11922
1892.7,0.31449,0.1454
1892.8,0.30947,0.17108
1892.8,0.29616,0.19383
1892.8,0.27187,0.21327
1892.9,0.25032,0.23865
1892.9,0.22414,0.26927
1892.9,0.20251,0.30677
1892.9,0.18884,0.34485
1893,0.19416,0.38405
1893,0.20387,0.42531
1893,0.21827,0.46779
1893,0.23392,0.51177
1893.1,0.25417,0.55628
1893.1,0.27723,0.60021
1893.1,0.30394,0.64267
1893.2,0.33586,0.6816
1893.2,0.37076,0.71619
1893.2,0.40743,0.74696
1893.2,0.44238,0.77181
1893.3,0.47302,0.78917
1893.3,0.49383,0.80165
1893.3,0.5031,0.80774
1893.4,0.5051,0.80266
1893.4,0.49544,0.78091
1893.4,0.47896,0.74829
1893.4,0.45635,0.71789
1893.5,0.43018,0.68996
1893.5,0.39877,0.65123
1893.5,0.36198,0.60012
1893.5,0.32972,0.54677
1893.6,0.28964,0.50102
1893.6,0.26608,0.45932
1893.6,0.25059,0.42647
1893.7,0.24735,0.38797
1893.7,0.24003,0.35322
1893.7,0.23682,0.32226
1893.7,0.23866,0.29919
1893.8,0.24658,0.27907
1893.8,0.259,0.26154
1893.8,0.26774,0.24908
1893.8,0.27349,0.23807
1893.9,0.27606,0.22645
1893.9,0.27736,0.21491
1893.9,0.27629,0.2063
1894,0.27684,0.20487
1894,0.28084,0.20548
1894,0.28803,0.20493
1894,0.29202,0.20301
1894.1,0.29265,0.20626
1894.1,0.29178,0.21503
1894.1,0.28942,0.22588
1894.1,0.28571,0.23411
1894.2,0.27804,0.24456
1894.2,0.26704,0.26024
1894.2,0.2501,0.2783
1894.3,0.22723,0.29377
1894.3,0.20024,0.30624
1894.3,0.17389,0.3205
1894.3,0.14991,0.33634
1894.4,0.12786,0.35255
1894.4,0.10364,0.36798
1894.4,0.079103,0.38416
1894.4,0.053242,0.40176
1894.5,0.031565,0.4097
1894.5,0.015083,0.41598
1894.5,0.0030645,0.42017
1894.6,0.0069534,0.43286
1894.6,0.027738,0.44032
1894.6,0.062897,0.44126
1894.6,0.079871,0.44237
1894.7,0.089043,0.42987
1894.7,0.076797,0.41014
1894.7,0.054891,0.38114
1894.7,0.020997,0.35096
1894.8,0.0095917,0.30874
1894.8,0.025298,0.25693
1894.8,0.026306,0.19829
1894.9,0.0037702,0.15522
1894.9,0.018542,0.11921
1894.9,0.034072,0.073608
1894.9,0.0094062,0.025704
1895,0.031823,0.025802
1895,0.08691,0.075925
1895,0.12894,0.13233
1895,0.16486,0.18675
1895.1,0.18798,0.24071
1895.1,0.19961,0.29644
1895.1,0.20818,0.34835
1895.2,0.22441,0.38263
1895.2,0.24405,0.4268
1895.2,0.27519,0.48606
1895.2,0.31378,0.54495
1895.3,0.35252,0.59479
1895.3,0.37598,0.64051
1895.3,0.38937,0.69009
1895.4,0.3953,0.69333
1895.4,0.38748,0.69174
1895.4,0.37188,0.67235
1895.4,0.36874,0.66622
1895.5,0.35646,0.64133
1895.5,0.33817,0.6193
1895.5,0.30913,0.62441
1895.5,0.32169,0.58764
1895.6,0.34872,0.58225
1895.6,0.36946,0.54516
1895.6,0.33076,0.54229
1895.7,0.26541,0.56236
1895.7,0.25182,0.59853
1895.7,0.28018,0.62963
1895.7,0.32612,0.62224
1895.8,0.37877,0.63546
1895.8,0.40438,0.66603
1895.8,0.4073,0.72777
1895.8,0.40338,0.75917
1895.9,0.42319,0.76685
1895.9,0.44054,0.75369
1895.9,0.442,0.7509
1896,0.45273,0.74163
1896,0.47996,0.69424
1896,0.50673,0.66602
1896,0.51666,0.64619
1896.1,0.50797,0.64209
1896.1,0.50007,0.60929
1896.1,0.51508,0.56513
1896.1,0.54914,0.55161
1896.2,0.57611,0.53287
1896.2,0.57809,0.51612
1896.2,0.56446,0.48373
1896.3,0.55872,0.44351
1896.3,0.52612,0.43323
1896.3,0.52582,0.41713
1896.3,0.50894,0.40008
1896.4,0.51666,0.38726
1896.4,0.51725,0.38755
1896.4,0.50334,0.36719
1896.4,0.45594,0.32094
1896.5,0.41514,0.27989
1896.5,0.42988,0.23872
1896.5,0.4538,0.23316
1896.6,0.47013,0.2045
1896.6,0.47202,0.18368
1896.6,0.4573,0.17098
1896.6,0.43448,0.16732
1896.7,0.39557,0.16376
1896.7,0.37429,0.16442
1896.7,0.36985,0.19136
1896.7,0.38084,0.24655
1896.8,0.39307,0.30883
1896.8,0.38532,0.37988
1896.8,0.3789,0.45607
1896.9,0.37635,0.52482
1896.9,0.3757,0.59598
1896.9,0.38041,0.66546
1896.9,0.39595,0.73768
1897,0.41997,0.79648
1897,0.44706,0.87659
1897,0.42378,0.97179
1897,0.41104,1.052
1897.1,0.38238,1.0898
1897.1,0.42681,1.1432
1897.1,0.44377,1.1919
1897.2,0.45314,1.2634
1897.2,0.42142,1.268
1897.2,0.41518,1.2693
1897.2,0.42416,1.245
1897.3,0.43873,1.2292
1897.3,0.44366,1.219
1897.3,0.46657,1.216
1897.3,0.49987,1.2036
1897.4,0.52,1.1908
1897.4,0.52351,1.1973
1897.4,0.52962,1.1931
1897.5,0.55432,1.1726
1897.5,0.56183,1.1475
1897.5,0.58363,1.1465
1897.5,0.58403,1.1791
1897.6,0.59001,1.2261
1897.6,0.54827,1.2442
1897.6,0.5443,1.2739
1897.6,0.55232,1.3138
1897.7,0.58181,1.3831
1897.7,0.60331,1.3452
1897.7,0.59784,1.32
1897.8,0.57239,1.3405
1897.8,0.55722,1.3626
1897.8,0.58542,1.3061
1897.8,0.65012,1.2325
1897.9,0.6612,1.2253
1897.9,0.66505,1.2456
1897.9,0.64375,1.2149
1897.9,0.65047,1.1675
1898,0.64742,1.0931
1898,0.70579,1.0554
1898,0.72419,1.0171
1898.1,0.69195,1.0576
1898.1,0.65047,1.0679
1898.1,0.64717,1.0049
1898.1,0.68125,0.90815
1898.2,0.6634,0.84424
1898.2,0.66802,0.80967
1898.2,0.64988,0.76928
1898.3,0.67546,0.70627
1898.3,0.6714,0.62139
1898.3,0.66657,0.59002
1898.3,0.63383,0.54033
1898.4,0.60365,0.47026
1898.4,0.56789,0.40519
1898.4,0.53408,0.36477
1898.4,0.51498,0.3339
1898.5,0.47914,0.31145
1898.5,0.45729,0.24588
1898.5,0.41955,0.15564
1898.6,0.4043,0.11847
1898.6,0.4116,0.11004
1898.6,0.43777,0.086516
1898.6,0.44846,0.04593
1898.7,0.41021,0.023552
1898.7,0.3902,0.0011305
1898.7,0.3726,0.02565
1898.7,0.40482,0.041105
1898.8,0.41169,0.01876
1898.8,0.42094,0.001076
1898.8,0.41535,0.0015562
1898.9,0.42113,0.014526
1898.9,0.42107,0.0015655
1898.9,0.43129,0.045446
1898.9,0.44068,0.078653
1899,0.45572,0.10523
1899,0.46047,0.13944
1899,0.46602,0.17894
1899,0.45601,0.2009
1899.1,0.45396,0.221
1899.1,0.45759,0.2348
1899.1,0.4686,0.25677
1899.2,0.46689,0.27352
1899.2,0.46921,0.29452
1899.2,0.48122,0.30881
1899.2,0.50857,0.31286
1899.3,0.51855,0.30361
1899.3,0.51395,0.2925
1899.3,0.50308,0.29073
1899.3,0.48087,0.29186
1899.4,0.46535,0.28407
1899.4,0.47177,0.25585
1899.4,0.51117,0.2271
1899.5,0.52618,0.19276
1899.5,0.49054,0.19779
1899.5,0.4611,0.18933
1899.5,0.45241,0.15815
1899.6,0.43011,0.088217
1899.6,0.4078,0.05479
1899.6,0.38445,0.0662
1899.6,0.41199,0.049733
1899.7,0.42744,0.050527
1899.7,0.41964,0.039091
1899.7,0.38269,0.023581
1899.8,0.35818,0.011841
1899.8,0.36618,0.0056066
1899.8,0.37041,0.017892
1899.8,0.37147,0.03446
1899.9,0.3651,0.04964
1899.9,0.35562,0.069489
1899.9,0.35071,0.092777
1899.9,0.35214,0.1137
1900,0.36394,0.13332
1900,0.3648,0.13878
1900,0.35361,0.13924
1900.1,0.33044,0.13421
1900.1,0.26972,0.13621
1900.1,0.23079,0.16432
1900.1,0.19619,0.17941
1900.2,0.19376,0.15763
1900.2,0.15488,0.11082
1900.2,0.12192,0.076256
1900.3,0.095183,0.061994
1900.3,0.11764,0.034845
1900.3,0.16596,0.029678
1900.3,0.2154,0.10345
1900.4,0.27608,0.18324
1900.4,0.32338,0.26389
1900.4,0.35348,0.33707
1900.4,0.3528,0.40849
1900.5,0.37325,0.48057
1900.5,0.3919,0.4969
1900.5,0.3924,0.5559
1900.6,0.37596,0.58929
1900.6,0.37095,0.64854
1900.6,0.32509,0.61433
1900.6,0.27482,0.59737
1900.7,0.20839,0.59731
1900.7,0.23702,0.62222
1900.7,0.26102,0.6584
1900.7,0.32753,0.66498
1900.8,0.3598,0.64636
1900.8,0.40289,0.6071
1900.8,0.43814,0.5511
1900.9,0.4424,0.52844
1900.9,0.44855,0.50434
1900.9,0.44338,0.46656
1900.9,0.45384,0.42507
1901,0.44736,0.38277
1901,0.41956,0.37205
1901,0.3831,0.34788
1901,0.35438,0.30854
1901.1,0.33625,0.25711
1901.1,0.2952,0.21719
1901.1,0.24129,0.18717
1901.2,0.17906,0.14568
1901.2,0.13397,0.1098
1901.2,0.089027,0.081297
1901.2,0.052456,0.083593
1901.3,0.02507,0.10487
1901.3,0.028441,0.12956
1901.3,0.052228,0.14078
1901.3,0.093178,0.15208
1901.4,0.13493,0.16653
1901.4,0.18411,0.16844
1901.4,0.22996,0.15279
1901.5,0.26252,0.1476
1901.5,0.28744,0.15373
1901.5,0.29934,0.15475
1901.5,0.32131,0.13686
1901.6,0.3358,0.13069
1901.6,0.35395,0.14024
1901.6,0.34597,0.13192
1901.6,0.31256,0.085999
1901.7,0.25755,0.036769
1901.7,0.21848,0.0015745
1901.7,0.22007,0.025255
1901.8,0.24791,0.050317
1901.8,0.28359,0.061505
1901.8,0.29005,0.061363
1901.8,0.29527,0.062038
1901.9,0.27947,0.09099
1901.9,0.2259,0.10762
1901.9,0.15554,0.10147
1901.9,0.11811,0.068782
1902,0.10166,0.041223
1902,0.12012,0.033353
1902,0.13311,0.045195
1902.1,0.13611,0.055486
1902.1,0.11999,0.05366
1902.1,0.10392,0.040785
1902.1,0.090883,0.04702
1902.2,0.077677,0.07006
1902.2,0.059952,0.070618
1902.2,0.034118,0.06107
1902.2,0.0038064,0.060697
1902.3,0.024845,0.070806
1902.3,0.023168,0.070345
1902.3,0.0048015,0.048391
1902.4,0.03766,0.020445
1902.4,0.072593,0.0086989
1902.4,0.1091,0.023198
1902.4,0.15446,0.028474
1902.5,0.19921,0.044327
1902.5,0.23424,0.079538
1902.5,0.2767,0.097651
1902.5,0.32181,0.086594
1902.6,0.34666,0.084391
1902.6,0.34704,0.091932
1902.6,0.34178,0.098808
1902.7,0.34045,0.081603
1902.7,0.32272,0.081402
1902.7,0.29608,0.063768
1902.7,0.26119,0.039285
1902.8,0.18988,0.035195
1902.8,0.087655,0.090039
1902.8,0.020734,0.12102
1902.9,0.068414,0.131
1902.9,0.086786,0.12077
1902.9,0.063447,0.13068
1902.9,0.047921,0.14446
1903,0.043317,0.15305
1903,0.050364,0.14309
1903,0.058341,0.13896
1903,0.056346,0.14105
1903.1,0.052131,0.14237
1903.1,0.049376,0.1178
1903.1,0.041421,0.090347
1903.2,0.028864,0.068635
1903.2,0.0085925,0.070184
1903.2,0.005084,0.086779
1903.2,0.016645,0.10542
1903.3,0.014232,0.12471
1903.3,0.0039927,0.14608
1903.3,0.011919,0.17475
1903.3,0.020065,0.20185
1903.4,0.035638,0.22545
1903.4,0.060084,0.24034
1903.4,0.092665,0.25045
1903.5,0.12028,0.26371
1903.5,0.14371,0.28177
1903.5,0.16099,0.29446
1903.5,0.16723,0.29648
1903.6,0.16694,0.2961
1903.6,0.1696,0.30248
1903.6,0.17691,0.31312
1903.6,0.17984,0.3162
1903.7,0.177,0.31164
1903.7,0.1706,0.30352
1903.7,0.16293,0.29232
1903.8,0.15164,0.27863
1903.8,0.13998,0.2657
1903.8,0.12951,0.25354
1903.8,0.12181,0.24048
1903.9,0.116,0.22715
1903.9,0.11228,0.21624
1903.9,0.10784,0.20876
1903.9,0.10298,0.19951
1904,0.10121,0.1878
1904,0.10306,0.1786
1904,0.10793,0.17978
1904.1,0.11367,0.18126
1904.1,0.12056,0.17433
1904.1,0.11881,0.15767
1904.1,0.1072,0.14935
1904.2,0.088026,0.15259
1904.2,0.072347,0.16493
1904.2,0.065003,0.18122
1904.2,0.064552,0.20444
1904.3,0.068031,0.23643
1904.3,0.06894,0.27424
1904.3,0.074805,0.31127
1904.4,0.086829,0.34072
1904.4,0.1069,0.36378
1904.4,0.12873,0.39003
1904.4,0.14654,0.41941
1904.5,0.16035,0.44388
1904.5,0.16216,0.45652
1904.5,0.16156,0.46088
1904.5,0.15805,0.46539
1904.6,0.16462,0.47057
1904.6,0.17006,0.47053
1904.6,0.17707,0.46721
1904.7,0.17995,0.45845
1904.7,0.18322,0.44472
1904.7,0.18233,0.42027
1904.7,0.17772,0.39577
1904.8,0.17646,0.37167
1904.8,0.17722,0.34471
1904.8,0.18473,0.3111
1904.9,0.19551,0.2796
1904.9,0.20913,0.25727
1904.9,0.21291,0.23504
1904.9,0.20774,0.21173
1905,0.19514,0.18758
1905,0.18004,0.16597
1905,0.16453,0.14407
1905,0.15033,0.12274
1905.1,0.13975,0.10471
1905.1,0.13061,0.090848
1905.1,0.12381,0.079261
1905.2,0.1128,0.070473
1905.2,0.098244,0.065969
1905.2,0.079259,0.065714
1905.2,0.066768,0.054925
1905.3,0.067317,0.048146
1905.3,0.077235,0.049595
1905.3,0.11257,0.070795
1905.3,0.15402,0.089267
1905.4,0.20252,0.097759
1905.4,0.22052,0.099081
1905.4,0.22735,0.10538
1905.5,0.22251,0.12455
1905.5,0.22566,0.14989
1905.5,0.22755,0.17198
1905.5,0.22939,0.18948
1905.6,0.22849,0.20565
1905.6,0.22677,0.2214
1905.6,0.2238,0.23683
1905.6,0.21995,0.25238
1905.7,0.21517,0.26852
1905.7,0.20903,0.28475
1905.7,0.20091,0.30023
1905.8,0.19049,0.3145
1905.8,0.17764,0.32839
1905.8,0.16329,0.34243
1905.8,0.14917,0.35523
1905.9,0.13673,0.36533
1905.9,0.12715,0.37398
1905.9,0.11764,0.38075
1905.9,0.10958,0.38598
1906,0.099201,0.38866
1906,0.087263,0.39149
1906,0.073527,0.3952
1906.1,0.0671,0.39166
1906.1,0.073618,0.38525
1906.1,0.088798,0.37822
1906.1,0.11989,0.38263
1906.2,0.15131,0.389
1906.2,0.18266,0.38585
1906.2,0.18852,0.37371
1906.2,0.18386,0.35657
1906.3,0.1724,0.34491
1906.3,0.17176,0.3353
1906.3,0.17643,0.32157
1906.4,0.18498,0.30395
1906.4,0.19312,0.28471
1906.4,0.203,0.26473
1906.4,0.20915,0.24518
1906.5,0.21354,0.2267
1906.5,0.2154,0.20997
1906.5,0.22027,0.19369
1906.5,0.22696,0.1787
1906.6,0.23777,0.16526
1906.6,0.25107,0.15293
1906.6,0.26632,0.1418
1906.7,0.27723,0.13687
1906.7,0.28108,0.13462
1906.7,0.28159,0.12814
1906.7,0.27818,0.1187
1906.8,0.27389,0.11759
1906.8,0.27292,0.13306
1906.8,0.28411,0.15041
1906.8,0.30032,0.16156
1906.9,0.3125,0.16941
1906.9,0.31645,0.18605
1906.9,0.31598,0.20817
1907,0.31044,0.23128
1907,0.30305,0.25837
1907,0.30457,0.29186
1907,0.31293,0.32498
1907.1,0.32819,0.3528
1907.1,0.33793,0.39298
1907.1,0.33832,0.44348
1907.2,0.33118,0.48661
1907.2,0.31358,0.50466
1907.2,0.30242,0.5175
1907.2,0.27394,0.54415
1907.3,0.2782,0.58405
1907.3,0.30328,0.62368
1907.3,0.35268,0.64922
1907.3,0.38529,0.67185
1907.4,0.41979,0.69989
1907.4,0.45356,0.72272
1907.4,0.49419,0.73708
1907.5,0.52134,0.75134
1907.5,0.58515,0.77318
1907.5,0.6703,0.80918
1907.5,0.78008,0.82612
1907.6,0.85582,0.8219
1907.6,0.91933,0.79227
1907.6,0.96101,0.78265
1907.6,0.94266,0.7959
1907.7,0.90684,0.78029
1907.7,0.86517,0.73763
1907.7,0.89643,0.65979
1907.8,0.87446,0.61785
1907.8,0.90677,0.58702
1907.8,0.94098,0.60237
1907.8,0.95684,0.54541
1907.9,0.91775,0.49168
1907.9,0.88263,0.44876
1907.9,0.85066,0.41991
1907.9,0.80577,0.42422
1908,0.77499,0.43828
1908,0.76358,0.45652
1908,0.7434,0.47019
1908.1,0.72753,0.48862
1908.1,0.71335,0.49782
1908.1,0.72673,0.51461
1908.1,0.73426,0.56349
1908.2,0.71612,0.64513
1908.2,0.67518,0.69721
1908.2,0.64405,0.70667
1908.2,0.66685,0.69266
1908.3,0.66,0.6968
1908.3,0.67417,0.72949
1908.3,0.67798,0.79351
1908.4,0.71437,0.81489
1908.4,0.70365,0.83008
1908.4,0.684,0.84287
1908.4,0.67743,0.87109
1908.5,0.7049,0.91023
1908.5,0.72965,0.94494
1908.5,0.75383,0.99243
1908.5,0.7597,1.0369
1908.6,0.77632,1.0675
1908.6,0.78284,1.0725
1908.6,0.81584,1.0627
1908.7,0.8388,1.0664
1908.7,0.86795,1.0731
1908.7,0.87983,1.0753
1908.7,0.89482,1.0711
1908.8,0.91932,1.0718
1908.8,0.9416,1.0773
1908.8,0.97271,1.0822
1908.8,0.99104,1.0891
1908.9,1.0158,1.1021
1908.9,1.0145,1.1274
1908.9,0.99596,1.1556
1909,1.0025,1.1792
1909,1.0063,1.2233
1909,0.99694,1.2399
1909,0.97402,1.233
1909.1,1.0642,1.2165
1909.1,1.1086,1.1868
1909.1,1.1777,1.2006
1909.1,1.175,1.2416
1909.2,1.1901,1.2182
1909.2,1.1433,1.1926
1909.2,1.1354,1.1631
1909.3,1.1606,1.1577
1909.3,1.1576,1.1321
1909.3,1.1328,1.0908
1909.3,1.1254,1.0439
1909.4,1.1581,1.0028
1909.4,1.1887,0.96318
1909.4,1.1877,0.95512
1909.4,1.1621,0.92206
1909.5,1.1403,0.90112
1909.5,1.1678,0.89741
1909.5,1.1883,0.90313
1909.6,1.2104,0.89945
1909.6,1.2083,0.92835
1909.6,1.2428,0.9855
1909.6,1.2165,1.0349
1909.7,1.1855,1.0576
1909.7,1.1073,1.062
1909.7,1.0744,1.1069
1909.7,0.98361,1.1141
1909.8,0.95973,1.0951
1909.8,1.0161,1.165
1909.8,1.1146,1.2795
1909.9,1.1573,1.3617
1909.9,1.165,1.3268
1909.9,1.1797,1.3342
1909.9,1.1908,1.3531
1910,1.1447,1.3453
1910,1.1141,1.333
1910,1.112,1.3068
1910.1,1.1191,1.2811
1910.1,1.1046,1.2537
1910.1,1.097,1.2515
1910.1,1.074,1.2215
1910.2,1.0602,1.199
1910.2,1.0511,1.1653
1910.2,1.0388,1.1444
1910.2,1.0719,1.096
1910.3,1.1151,1.0973
1910.3,1.1419,1.0744
1910.3,1.0797,1.0409
1910.4,0.97556,0.99436
1910.4,0.90103,0.94225
1910.4,0.92823,0.92644
1910.4,0.95662,0.8911
1910.5,0.9954,0.87576
1910.5,0.97857,0.83273
1910.5,0.93148,0.79428
1910.5,0.8891,0.76268
1910.6,0.91932,0.77059
1910.6,0.95805,0.77383
1910.6,0.95388,0.76025
1910.7,0.91739,0.73886
1910.7,0.89348,0.73022
1910.7,0.9016,0.72866
1910.7,0.93491,0.72755
1910.8,0.9402,0.72398
1910.8,0.92027,0.72946
1910.8,0.87986,0.74046
1910.8,0.87924,0.74492
1910.9,0.86231,0.76803
1910.9,0.85841,0.7844
1910.9,0.85751,0.79315
1911,0.88348,0.81662
1911,0.93571,0.86715
1911,0.96012,1.0518
1911,0.982,1.0942
1911.1,0.96388,1.0955
1911.1,1.0629,1.0415
1911.1,1.0686,1.0728
1911.1,1.0945,1.135
1911.2,1.0972,1.291
1911.2,1.1404,1.3025
1911.2,1.1025,1.3201
1911.3,1.073,1.3398
1911.3,1.0548,1.388
1911.3,1.0701,1.425
1911.3,1.0835,1.4571
1911.4,1.1064,1.48
1911.4,1.1549,1.4786
1911.4,1.1789,1.4783
1911.4,1.2073,1.4583
1911.5,1.2184,1.4455
1911.5,1.221,1.389
1911.5,1.2097,1.3312
1911.6,1.2023,1.2618
1911.6,1.1877,1.1983
1911.6,1.1477,1.1191
1911.6,1.1001,1.038
1911.7,1.0684,0.9595
1911.7,1.0457,0.89338
1911.7,1.0091,0.82304
1911.7,0.97421,0.76623
1911.8,0.94442,0.70996
1911.8,0.93713,0.68123
1911.8,0.88533,0.6494
1911.9,0.85811,0.60937
1911.9,0.81472,0.57901
1911.9,0.82181,0.5671
1911.9,0.80008,0.57398
1912,0.78711,0.5725
1912,0.7803,0.59039
1912,0.78724,0.61249
1912.1,0.7666,0.6431
1912.1,0.76632,0.68061
1912.1,0.77626,0.7362
1912.1,0.78904,0.79457
1912.2,0.80839,0.85046
1912.2,0.83711,0.89187
1912.2,0.88051,0.93615
1912.2,0.90502,0.99338
1912.3,0.93939,1.0651
1912.3,0.95741,1.1208
1912.3,0.98458,1.1453
1912.4,1.0334,1.1532
1912.4,1.0859,1.162
1912.4,1.1333,1.1777
1912.4,1.1352,1.2019
1912.5,1.1491,1.2097
1912.5,1.1135,1.2094
1912.5,1.0698,1.2096
1912.5,1.0448,1.2261
1912.6,1.0951,1.2539
1912.6,1.1227,1.2204
1912.6,1.1619,1.2274
1912.7,1.1985,1.2557
1912.7,1.2309,1.3023
1912.7,1.2038,1.2887
1912.7,1.192,1.2776
1912.8,1.2073,1.2776
1912.8,1.1829,1.2657
1912.8,1.1045,1.2302
1912.8,1.0344,1.2027
1912.9,1.0253,1.1813
1912.9,1.0222,1.1482
1912.9,1.0051,1.1102
1913,0.94574,1.0501
1913,0.8922,0.98725
1913,0.85849,0.93479
1913,0.8425,0.89418
1913.1,0.80711,0.84291
1913.1,0.78854,0.80712
1913.1,0.77636,0.77496
1913.1,0.7701,0.75377
1913.2,0.73852,0.72779
1913.2,0.71883,0.71777
1913.2,0.69648,0.72143
1913.3,0.68298,0.74266
1913.3,0.69805,0.74971
1913.3,0.70546,0.74582
1913.3,0.70775,0.75187
1913.4,0.70273,0.77401
1913.4,0.75938,0.81908
1913.4,0.81397,0.86545
1913.4,0.88751,0.91636
1913.5,0.93623,0.9571
1913.5,1.0023,0.99524
1913.5,1.0384,1.0456
1913.6,1.0603,1.0881
1913.6,1.0835,1.1298
1913.6,1.0872,1.1944
1913.6,1.0593,1.2224
1913.7,1.0235,1.2261
1913.7,1.0555,1.1881
1913.7,1.0676,1.1541
1913.7,1.0819,1.1294
1913.8,1.0272,1.1278
1913.8,0.99884,1.0793
1913.8,0.92379,1.0436
1913.9,0.86023,0.97884
1913.9,0.79628,0.93084
1913.9,0.76246,0.89318
1913.9,0.73873,0.85859
1914,0.7119,0.82675
1914,0.65741,0.81272
1914,0.61508,0.78763
1914,0.56355,0.74587
1914.1,0.5462,0.69495
1914.1,0.49802,0.67089
1914.1,0.5019,0.64715
1914.2,0.51653,0.63564
1914.2,0.55669,0.60149
1914.2,0.56333,0.58424
1914.2,0.56843,0.57481
1914.3,0.56544,0.56088
1914.3,0.57286,0.5362
1914.3,0.56909,0.5181
1914.4,0.58746,0.5203
1914.4,0.60428,0.53871
1914.4,0.62593,0.54486
1914.4,0.62519,0.54221
1914.5,0.6137,0.53957
1914.5,0.59647,0.53734
1914.5,0.58376,0.53681
1914.5,0.57293,0.53097
1914.6,0.55657,0.54577
1914.6,0.50923,0.56086
1914.6,0.47086,0.55032
1914.7,0.4268,0.51793
1914.7,0.39858,0.4831
1914.7,0.35102,0.48266
1914.7,0.33502,0.49636
1914.8,0.33352,0.50673
1914.8,0.34747,0.5032
1914.8,0.34712,0.50879
1914.8,0.35223,0.5221
1914.9,0.34829,0.53358
1914.9,0.34463,0.54259
1914.9,0.34286,0.55963
1915,0.35151,0.58492
1915,0.35939,0.60991
1915,0.36536,0.62825
1915,0.37035,0.64239
1915.1,0.37539,0.65315
1915.1,0.38223,0.66476
1915.1,0.38629,0.67092
1915.1,0.38862,0.67193
1915.2,0.37902,0.67287
1915.2,0.35988,0.67071
1915.2,0.32964,0.66052
1915.3,0.30025,0.63976
1915.3,0.27125,0.61676
1915.3,0.24882,0.59936
1915.3,0.23919,0.58381
1915.4,0.24455,0.56707
1915.4,0.25052,0.54655
1915.4,0.25218,0.52579
1915.4,0.25046,0.50799
1915.5,0.24664,0.49016
1915.5,0.24396,0.46987
1915.5,0.24209,0.44763
1915.6,0.24169,0.42578
1915.6,0.23945,0.40378
1915.6,0.23856,0.38425
1915.6,0.2404,0.36482
1915.7,0.24401,0.34493
1915.7,0.24766,0.32556
1915.7,0.25073,0.3076
1915.7,0.2524,0.29115
1915.8,0.25053,0.27574
1915.8,0.24741,0.26108
1915.8,0.24417,0.24461
1915.9,0.2414,0.22825
1915.9,0.23767,0.21392
1915.9,0.23809,0.20483
1915.9,0.24327,0.19922
1916,0.25325,0.19417
1916,0.26286,0.18903
1916,0.27273,0.18441
1916,0.28364,0.18383
1916.1,0.29302,0.18651
1916.1,0.30111,0.18971
1916.1,0.30381,0.1945
1916.2,0.30093,0.20122
1916.2,0.29155,0.20945
1916.2,0.28002,0.21194
1916.2,0.27232,0.21501
1916.3,0.26389,0.22244
1916.3,0.26355,0.23771
1916.3,0.26391,0.25342
1916.4,0.26788,0.26284
1916.4,0.26332,0.26975
1916.4,0.25486,0.28025
1916.4,0.24588,0.29572
1916.5,0.2434,0.31368
1916.5,0.24671,0.33083
1916.5,0.25401,0.34685
1916.5,0.26376,0.36114
1916.6,0.27489,0.37678
1916.6,0.28053,0.39579
1916.6,0.27974,0.41455
1916.7,0.27312,0.42722
1916.7,0.26463,0.43569
1916.7,0.25313,0.44318
1916.7,0.24797,0.45444
1916.8,0.25063,0.46569
1916.8,0.2622,0.47263
1916.8,0.2676,0.47818
1916.8,0.26618,0.48211
1916.9,0.25964,0.48493
1916.9,0.24916,0.48432
1916.9,0.23672,0.48093
1917,0.22428,0.48
1917,0.21963,0.48088
1917,0.21995,0.47968
1917,0.22094,0.47451
1917.1,0.21995,0.46639
1917.1,0.21805,0.45895
1917.1,0.21596,0.45259
1917.1,0.21365,0.44589
1917.2,0.21089,0.43771
1917.2,0.20796,0.42745
1917.2,0.20599,0.41611
1917.3,0.20525,0.40427
1917.3,0.20578,0.39203
1917.3,0.20718,0.3791
1917.3,0.20901,0.36567
1917.4,0.21119,0.35199
1917.4,0.21375,0.33825
1917.4,0.21698,0.32452
1917.4,0.22095,0.31105
1917.5,0.22582,0.29823
1917.5,0.23147,0.28599
1917.5,0.23744,0.27416
1917.6,0.24297,0.26298
1917.6,0.24748,0.25305
1917.6,0.25087,0.24418
1917.6,0.25321,0.23597
1917.7,0.25485,0.22882
1917.7,0.25628,0.22342
1917.7,0.25731,0.21958
1917.7,0.25682,0.21613
1917.8,0.25304,0.21456
1917.8,0.24461,0.21497
1917.8,0.23166,0.21712
1917.9,0.2149,0.2179
1917.9,0.19633,0.21928
1917.9,0.17713,0.22323
1917.9,0.16019,0.22889
1918,0.14547,0.23464
1918,0.12941,0.24108
1918,0.10925,0.25018
1918,0.085337,0.26208
1918.1,0.062735,0.26776
1918.1,0.045644,0.27486
1918.1,0.031664,0.28415
1918.2,0.036731,0.30143
1918.2,0.054193,0.31916
1918.2,0.082845,0.33416
1918.2,0.099396,0.35049
1918.3,0.10933,0.36578
1918.3,0.10739,0.38123
1918.3,0.092075,0.38636
1918.3,0.06824,0.38091
1918.4,0.036873,0.37331
1918.4,0.0014863,0.3733
1918.4,0.029271,0.36634
1918.5,0.055723,0.33751
1918.5,0.072709,0.29821
1918.5,0.077105,0.26366
1918.5,0.046042,0.24556
1918.6,0.0016144,0.22855
1918.6,0.038095,0.19945
1918.6,0.051059,0.16166
1918.6,0.048983,0.12036
1918.7,0.027006,0.072722
1918.7,0.0016052,0.015436
1918.7,0.043939,0.040977
1918.8,0.069368,0.092951
1918.8,0.094599,0.13876
1918.8,0.11277,0.18843
1918.8,0.13893,0.24755
1918.9,0.16346,0.31161
1918.9,0.19481,0.37522
1918.9,0.22854,0.43037
1918.9,0.26761,0.4698
1919,0.30068,0.51981
1919,0.31917,0.58857
1919,0.33576,0.66209
1919.1,0.34007,0.74175
1919.1,0.36176,0.80019
1919.1,0.37524,0.8451
1919.1,0.40242,0.86046
1919.2,0.42089,0.87625
1919.2,0.41637,0.85647
1919.2,0.3886,0.85781
1919.3,0.3579,0.86002
1919.3,0.37822,0.8823
1919.3,0.40373,0.87181
1919.3,0.44739,0.81689
1919.4,0.46202,0.74975
1919.4,0.47116,0.69391
1919.4,0.48014,0.63203
1919.4,0.49916,0.56167
1919.5,0.50948,0.48979
1919.5,0.4959,0.46441
1919.5,0.48717,0.42475
1919.6,0.4604,0.36944
1919.6,0.44036,0.27779
1919.6,0.40677,0.21661
1919.6,0.37342,0.17555
1919.7,0.33835,0.11572
1919.7,0.30828,0.06831
1919.7,0.28023,0.02553
1919.7,0.25658,0.0029134
1919.8,0.23943,0.002917
1919.8,0.25258,0.026813
1919.8,0.28856,0.071678
1919.9,0.33697,0.10187
1919.9,0.36758,0.13857
1919.9,0.39408,0.18128
1919.9,0.41493,0.22975
1920,0.4217,0.27226
1920,0.42517,0.3263
1920,0.43705,0.37452
1920,0.46431,0.41215
1920.1,0.47867,0.44858
1920.1,0.47254,0.50398
1920.1,0.47413,0.54349
1920.2,0.48663,0.52545
1920.2,0.48238,0.50481
1920.2,0.46535,0.53692
1920.2,0.45814,0.57662
1920.3,0.47651,0.58975
1920.3,0.4873,0.58241
1920.3,0.46706,0.59385
1920.3,0.44853,0.59814
1920.4,0.43323,0.59325
1920.4,0.41967,0.56149
1920.4,0.39685,0.51929
1920.5,0.36988,0.47846
1920.5,0.35828,0.42976
1920.5,0.34467,0.39286
1920.5,0.34112,0.35785
1920.6,0.3492,0.33115
1920.6,0.37422,0.30484
1920.6,0.38278,0.30965
1920.6,0.38742,0.31953
1920.7,0.39417,0.33237
1920.7,0.39643,0.33707
1920.7,0.38821,0.36198
1920.8,0.38586,0.41329
1920.8,0.41907,0.47238
1920.8,0.46125,0.49057
1920.8,0.46731,0.53109
1920.9,0.45559,0.54898
1920.9,0.45996,0.59727
1920.9,0.4619,0.58401
1920.9,0.44706,0.59983
1921,0.42608,0.65342
1921,0.46793,0.67415
1921,0.51777,0.70489
1921.1,0.52933,0.74034
1921.1,0.50041,0.83115
1921.1,0.48497,0.86748
1921.1,0.52201,0.86208
1921.2,0.54123,0.89585
1921.2,0.56904,0.97917
1921.2,0.56794,0.97565
1921.2,0.57808,0.98027
1921.3,0.59184,1.0046
1921.3,0.61246,1.0277
1921.3,0.60738,1.0329
1921.4,0.57772,1.0396
1921.4,0.57303,1.1461
1921.4,0.58699,1.1235
1921.4,0.59595,1.1308
1921.5,0.57598,1.1591
1921.5,0.5831,1.1751
1921.5,0.54968,1.0984
1921.5,0.545,1.0428
1921.6,0.55701,1.0243
1921.6,0.65592,1.0082
1921.6,0.70722,0.988
1921.7,0.69162,0.9058
1921.7,0.61611,0.88472
1921.7,0.55,0.87058
1921.7,0.56753,0.85613
1921.8,0.61088,0.81614
1921.8,0.62458,0.7814
1921.8,0.57103,0.74983
1921.9,0.54343,0.73267
1921.9,0.53172,0.6684
1921.9,0.50544,0.60112
1921.9,0.46395,0.54752
1922,0.47659,0.50903
1922,0.51173,0.4935
1922,0.52792,0.44184
1922,0.53003,0.37998
1922.1,0.51257,0.32617
1922.1,0.49291,0.28428
1922.1,0.44598,0.22815
1922.2,0.42512,0.18683
1922.2,0.4127,0.1861
1922.2,0.41513,0.21705
1922.2,0.42436,0.25335
1922.3,0.44408,0.27676
1922.3,0.44865,0.3077
1922.3,0.43685,0.34737
1922.3,0.442,0.39721
1922.4,0.46442,0.41557
1922.4,0.48734,0.43129
1922.4,0.49162,0.45564
1922.5,0.49774,0.48091
1922.5,0.46991,0.49823
1922.5,0.44298,0.50121
1922.5,0.4272,0.51074
1922.6,0.47897,0.50385
1922.6,0.51733,0.50454
1922.6,0.52892,0.51485
1922.6,0.54123,0.50556
1922.7,0.55252,0.51345
1922.7,0.55673,0.49784
1922.7,0.51904,0.48723
1922.8,0.50111,0.50858
1922.8,0.52438,0.50221
1922.8,0.53246,0.50956
1922.8,0.53095,0.53171
1922.9,0.5188,0.58915
1922.9,0.54646,0.6415
1922.9,0.5418,0.6875
1922.9,0.51272,0.75883
1923,0.49466,0.80946
1923,0.46781,0.8315
1923,0.42904,0.82927
1923.1,0.40909,0.85549
1923.1,0.42621,0.86273
1923.1,0.43741,0.90833
1923.1,0.44562,0.96386
1923.2,0.47844,1.0356
1923.2,0.52085,1.0374
1923.2,0.53542,1.0566
1923.2,0.51312,1.097
1923.3,0.52223,1.1366
1923.3,0.54783,1.0977
1923.3,0.54576,1.1
1923.4,0.53059,1.0852
1923.4,0.54168,1.0394
1923.4,0.55928,0.96294
1923.4,0.55978,0.90247
1923.5,0.58682,0.87469
1923.5,0.59517,0.85778
1923.5,0.58508,0.81871
1923.5,0.52644,0.77203
1923.6,0.47695,0.73831
1923.6,0.47163,0.73489
1923.6,0.48446,0.73498
1923.7,0.48139,0.73254
1923.7,0.43368,0.72128
1923.7,0.40293,0.70162
1923.7,0.37736,0.65926
1923.8,0.35369,0.61882
1923.8,0.32124,0.59621
1923.8,0.30586,0.55789
1923.9,0.30357,0.51067
1923.9,0.33052,0.45406
1923.9,0.38002,0.4161
1923.9,0.42803,0.38741
1924,0.4674,0.35611
1924,0.45878,0.33572
1924,0.48793,0.27288
1924,0.51331,0.19191
1924.1,0.54435,0.1459
1924.1,0.53612,0.13942
1924.1,0.47519,0.12013
1924.2,0.42091,0.065617
1924.2,0.37115,0.0011729
1924.2,0.4126,0.067679
1924.2,0.41741,0.11015
1924.3,0.40904,0.15155
1924.3,0.32537,0.18476
1924.3,0.2792,0.24579
1924.3,0.24108,0.31343
1924.4,0.21283,0.35016
1924.4,0.17546,0.37496
1924.4,0.15572,0.38291
1924.5,0.15473,0.37349
1924.5,0.16922,0.35846
1924.5,0.20031,0.33052
1924.5,0.22587,0.29639
1924.6,0.25122,0.25269
1924.6,0.26511,0.21025
1924.6,0.29115,0.17111
1924.6,0.31147,0.13968
1924.7,0.31333,0.10124
1924.7,0.29692,0.054737
1924.7,0.28413,0.02175
1924.8,0.26888,0.0022517
1924.8,0.25546,0.029483
1924.8,0.24606,0.06425
1924.8,0.25372,0.083085
1924.9,0.26664,0.078478
1924.9,0.26601,0.081774
1924.9,0.2475,0.10121
1924.9,0.2315,0.11907
1925,0.23892,0.11884
1925,0.25951,0.11175
1925,0.29972,0.11359
1925.1,0.33507,0.10809
1925.1,0.36291,0.092726
1925.1,0.36037,0.070287
1925.1,0.36179,0.049637
1925.2,0.35134,0.02532
1925.2,0.32692,0.0070663
1925.2,0.28902,0.0071487
1925.2,0.26376,0.011319
1925.3,0.25429,0.015326
1925.3,0.25184,0.026049
1925.3,0.2443,0.031604
1925.4,0.22125,0.016664
1925.4,0.19306,0.0099157
1925.4,0.15845,0.016434
1925.4,0.12924,0.011393
1925.5,0.12078,0.024185
1925.5,0.14453,0.049948
1925.5,0.18457,0.052192
1925.5,0.20982,0.026188
1925.6,0.21742,0.0026918
1925.6,0.21672,0.0096343
1925.6,0.21584,0.019968
1925.7,0.22265,0.027716
1925.7,0.23294,0.015409
1925.7,0.25215,0.0052626
1925.7,0.28423,0.005019
1925.8,0.30634,0.014704
1925.8,0.30168,0.010912
1925.8,0.2811,0.050109
1925.8,0.28181,0.084639
1925.9,0.28933,0.10635
1925.9,0.30369,0.1197
1925.9,0.33926,0.11991
1926,0.39106,0.087989
1926,0.39667,0.093566
1926,0.35471,0.079136
1926,0.30869,0.087372
1926.1,0.22409,0.027862
1926.1,0.13234,0.013196
1926.1,0.017703,0.015002
1926.2,0.017035,0.0151
1926.2,0.0026734,0.01355
1926.2,0.0067459,0.014763
1926.2,0.070005,0.04565
1926.3,0.11929,0.086143
1926.3,0.16524,0.121
1926.3,0.1936,0.14659
1926.3,0.21103,0.16503
1926.4,0.21485,0.16966
1926.4,0.20803,0.16383
1926.4,0.19161,0.15706
1926.5,0.17427,0.15296
1926.5,0.15118,0.15359
1926.5,0.12906,0.15227
1926.5,0.10163,0.14527
1926.6,0.075438,0.14023
1926.6,0.049272,0.1372
1926.6,0.023474,0.1392
1926.6,0.0033734,0.14341
1926.7,0.034971,0.14579
1926.7,0.05899,0.14265
1926.7,0.085841,0.13632
1926.8,0.10884,0.14124
1926.8,0.13939,0.16288
1926.8,0.15251,0.16345
1926.8,0.14686,0.16478
1926.9,0.12407,0.15722
1926.9,0.06002,0.19545
1926.9,0.026833,0.22654
1926.9,0.13522,0.24172
1927,0.17135,0.25114
1927,0.19295,0.2293
1927,0.16726,0.22545
1927.1,0.16638,0.23112
1927.1,0.16618,0.2315
1927.1,0.17512,0.20816
1927.1,0.17824,0.17675
1927.2,0.18418,0.14686
1927.2,0.19309,0.12006
1927.2,0.20399,0.095596
1927.2,0.21826,0.073055
1927.3,0.23057,0.05242
1927.3,0.24429,0.033331
1927.3,0.25709,0.015418
1927.4,0.27279,0.0022905
1927.4,0.28631,0.0040546
1927.4,0.30156,0.0034728
1927.4,0.31686,0.0029617
1927.5,0.32927,0.00095824
1927.5,0.33842,0.0048168
1927.5,0.34276,0.014972
1927.5,0.34353,0.026245
1927.6,0.3339,0.040111
1927.6,0.32153,0.062305
1927.6,0.30806,0.092276
1927.7,0.2952,0.12622
1927.7,0.27866,0.16121
1927.7,0.26066,0.19672
1927.7,0.24316,0.23765
1927.8,0.22443,0.27986
1927.8,0.20847,0.32118
1927.8,0.19647,0.36065
1927.8,0.1894,0.4031
1927.9,0.18779,0.4494
1927.9,0.19081,0.49701
1927.9,0.19717,0.54412
1928,0.20414,0.59126
1928,0.21616,0.64023
1928,0.23327,0.68811
1928,0.25548,0.73655
1928.1,0.28572,0.78378
1928.1,0.32745,0.82783
1928.1,0.37724,0.86204
1928.2,0.42891,0.8929
1928.2,0.47103,0.92236
1928.2,0.50841,0.94685
1928.2,0.5287,0.95123
1928.3,0.54196,0.94089
1928.3,0.54801,0.92622
1928.3,0.56875,0.91183
1928.3,0.59633,0.89417
1928.4,0.61885,0.87266
1928.4,0.6434,0.8558
1928.4,0.65636,0.84469
1928.5,0.66052,0.82855
1928.5,0.64033,0.80718
1928.5,0.62179,0.78792
1928.5,0.6035,0.76632
1928.6,0.59459,0.74388
1928.6,0.58561,0.72076
1928.6,0.57504,0.70375
1928.6,0.54911,0.68183
1928.7,0.52255,0.66136
1928.7,0.49884,0.64526
1928.7,0.48821,0.63967
1928.8,0.4715,0.62542
1928.8,0.46566,0.62772
1928.8,0.46057,0.61489
1928.8,0.4737,0.62007
1928.9,0.48085,0.60995
1928.9,0.48255,0.60598
1928.9,0.48735,0.61973
1928.9,0.51737,0.64176
1929,0.55309,0.65448
1929,0.5573,0.65485
1929,0.56323,0.64768
1929.1,0.58422,0.63664
1929.1,0.63037,0.62562
1929.1,0.66719,0.62415
1929.1,0.7232,0.6298
1929.2,0.78083,0.63987
1929.2,0.83592,0.63796
1929.2,0.87199,0.64134
1929.2,0.89983,0.64839
1929.3,0.91882,0.67735
1929.3,0.92269,0.71023
1929.3,0.91547,0.74843
1929.4,0.9183,0.81802
1929.4,0.92533,0.88488
1929.4,0.92396,0.94192
1929.4,0.89769,0.97301
1929.5,0.90853,1.0508
1929.5,0.90737,1.1431
1929.5,0.88264,1.2198
1929.5,0.83741,1.2704
1929.6,0.81095,1.3332
1929.6,0.78624,1.4185
1929.6,0.76736,1.4949
1929.7,0.75365,1.5478
1929.7,0.72635,1.6058
1929.7,0.7075,1.6412
1929.7,0.68307,1.6102
1929.8,0.69913,1.5647
1929.8,0.70207,1.5387
1929.8,0.74135,1.6068
1929.8,0.76623,1.536
1929.9,0.80512,1.4439
1929.9,0.86103,1.3597
1929.9,0.89916,1.27
1930,0.97508,1.2705
1930,1.0341,1.3215
1930,1.1273,1.2856
1930,1.1765,1.2237
1930.1,1.2345,1.1503
1930.1,1.2106,1.0802
1930.1,1.2005,1.0345
1930.1,1.2064,1.0726
1930.2,1.2273,1.0662
1930.2,1.1359,1.0315
1930.2,1.1094,0.9845
1930.3,1.0453,1.0014
1930.3,1.0075,0.9647
1930.3,0.95581,0.93843
1930.3,1.0148,0.88559
1930.4,1.0639,0.8565
1930.4,1.1342,0.87927
1930.4,1.1354,0.90986
1930.4,1.1268,0.92641
1930.5,1.0776,0.91528
1930.5,1.1313,0.89784
1930.5,1.1544,0.89897
1930.6,1.18,0.95715
1930.6,1.1888,1.0058
1930.6,1.1816,0.98057
1930.6,1.1518,0.93994
1930.7,1.1021,0.90271
1930.7,1.1087,0.93597
1930.7,1.1289,1.0507
1930.7,1.1481,1.084
1930.8,1.108,1.1259
1930.8,1.1023,1.1735
1930.8,1.1374,1.2136
1930.9,1.1542,1.1634
1930.9,1.1045,1.1112
1930.9,1.0582,1.1944
1930.9,1.1023,1.2596
1931,1.1319,1.2187
1931,1.1439,1.1485
1931,1.1844,1.0796
1931.1,1.1722,1.0686
1931.1,1.1437,0.99331
1931.1,1.1241,0.96491
1931.1,1.1671,0.91896
1931.2,1.1693,0.92249
1931.2,1.1,0.88596
1931.2,1.0221,0.86837
1931.2,1.0508,0.84712
1931.3,1.0896,0.84254
1931.3,1.1085,0.83042
1931.3,1.1068,0.83185
1931.4,1.0945,0.8383
1931.4,1.088,0.86717
1931.4,1.0625,0.90886
1931.4,1.068,0.96708
1931.5,1.0562,1.0298
1931.5,1.0595,1.0794
1931.5,1.0661,1.1299
1931.5,1.0736,1.1945
1931.6,1.0623,1.2353
1931.6,1.0489,1.2668
1931.6,1.0977,1.29
1931.7,1.0999,1.3395
1931.7,1.1259,1.373
1931.7,1.131,1.4175
1931.7,1.1484,1.4133
1931.8,1.1189,1.4151
1931.8,1.0934,1.4218
1931.8,1.0624,1.404
1931.8,1.0555,1.3598
1931.9,1.0348,1.327
1931.9,1.0585,1.3339
1931.9,1.0815,1.3597
1932,1.1122,1.3185
1932,1.1114,1.2533
1932,1.0879,1.1924
1932,1.0512,1.1552
1932.1,1.0662,1.1884
1932.1,1.1073,1.1952
1932.1,1.1608,1.1902
1932.1,1.1943,1.156
1932.2,1.189,1.1383
1932.2,1.1982,1.1717
1932.2,1.2334,1.2682
1932.3,1.2634,1.2461
1932.3,1.2514,1.1727
1932.3,1.2511,1.1222
1932.3,1.2473,1.1594
1932.4,1.2116,1.202
1932.4,1.1897,1.1597
1932.4,1.1738,1.0861
1932.4,1.1818,1.0309
1932.5,1.1725,1.0111
1932.5,1.1778,1.0201
1932.5,1.2075,1.0025
1932.6,1.2311,0.95953
1932.6,1.2119,1.1047
1932.6,1.1943,1.083
1932.6,1.1877,1.004
1932.7,1.2428,0.94034
1932.7,1.223,0.91838
1932.7,1.2352,0.94701
1932.7,1.217,1.0026
1932.8,1.2465,0.98461
1932.8,1.1852,1.0285
1932.8,1.1332,1.0357
1932.9,1.0897,1.022
1932.9,1.0795,0.97535
1932.9,1.0576,0.92897
1932.9,1.0582,0.93201
1933,1.033,0.94112
1933,1.0412,0.94742
1933,1.0216,0.96035
1933,1.0179,0.96296
1933.1,0.99894,0.9445
1933.1,1.0032,0.90676
1933.1,0.99887,0.90444
1933.2,0.99688,0.93564
1933.2,1.0009,0.98265
1933.2,1.0092,0.98039
1933.2,0.99726,0.95978
1933.3,0.98124,0.96442
1933.3,0.97618,1.0189
1933.3,0.98194,1.113
1933.4,0.98154,1.173
1933.4,1.0091,1.1967
1933.4,1.0525,1.2234
1933.4,1.086,1.2784
1933.5,1.1159,1.3577
1933.5,1.177,1.4867
1933.5,1.2258,1.5608
1933.5,1.2512,1.5626
1933.6,1.2739,1.549
1933.6,1.3014,1.5347
1933.6,1.3248,1.5366
1933.7,1.3269,1.5616
1933.7,1.3052,1.5442
1933.7,1.2375,1.498
1933.7,1.1715,1.4434
1933.8,1.1412,1.4445
1933.8,1.1399,1.47
1933.8,1.1143,1.3879
1933.8,1.111,1.318
1933.9,1.0924,1.2333
1933.9,1.0801,1.1416
1933.9,1.0744,1.1
1934,1.1082,1.1227
1934,1.1398,1.1313
1934,1.0985,1.0932
1934,1.0351,1.0308
1934.1,0.93966,0.97669
1934.1,0.86881,0.93561
1934.1,0.79104,0.92419
1934.1,0.7364,0.9166
1934.2,0.66682,0.88435
1934.2,0.61817,0.86446
1934.2,0.59638,0.84465
1934.3,0.57764,0.82879
1934.3,0.5623,0.81781
1934.3,0.55566,0.81421
1934.3,0.55206,0.81729
1934.4,0.55497,0.82569
1934.4,0.56344,0.8352
1934.4,0.58034,0.84754
1934.4,0.59091,0.86293
1934.5,0.60539,0.88243
1934.5,0.61872,0.89457
1934.5,0.64063,0.90679
1934.6,0.66501,0.92108
1934.6,0.70553,0.94211
1934.6,0.74465,0.96078
1934.6,0.78161,0.98144
1934.7,0.81179,1.014
1934.7,0.83082,1.0441
1934.7,0.84225,1.0624
1934.7,0.8491,1.0709
1934.8,0.85966,1.0692
1934.8,0.86664,1.0628
1934.8,0.88443,1.0432
1934.9,0.89184,1.0231
1934.9,0.91317,0.99364
1934.9,0.92853,0.98238
1934.9,0.95204,0.96403
1935,0.93048,0.94665
1935,0.89511,0.91016
1935,0.85627,0.8765
1935,0.82836,0.85249
1935.1,0.79241,0.82116
1935.1,0.76381,0.80321
1935.1,0.74913,0.79092
1935.2,0.71384,0.77981
1935.2,0.66985,0.75494
1935.2,0.63627,0.74881
1935.2,0.60722,0.736
1935.3,0.55696,0.72341
1935.3,0.50521,0.70293
1935.3,0.46757,0.68764
1935.4,0.44143,0.67798
1935.4,0.41116,0.67076
1935.4,0.38272,0.66769
1935.4,0.35906,0.67088
1935.5,0.34461,0.66984
1935.5,0.3277,0.66272
1935.5,0.31405,0.65296
1935.5,0.30698,0.64645
1935.6,0.31118,0.64341
1935.6,0.31882,0.63818
1935.6,0.32948,0.63617
1935.7,0.33939,0.63181
1935.7,0.34634,0.62498
1935.7,0.3476,0.61558
1935.7,0.34734,0.61054
1935.8,0.34725,0.60153
1935.8,0.35308,0.58755
1935.8,0.36275,0.57182
1935.8,0.38344,0.57291
1935.9,0.40764,0.57901
1935.9,0.42902,0.58051
1935.9,0.43588,0.57619
1936,0.44015,0.57718
1936,0.44165,0.57823
1936,0.43981,0.5698
1936,0.43824,0.55735
1936.1,0.45204,0.55374
1936.1,0.48258,0.55617
1936.1,0.5129,0.55541
1936.1,0.53279,0.55305
1936.2,0.54366,0.55965
1936.2,0.54622,0.57108
1936.2,0.53512,0.57945
1936.3,0.51117,0.58223
1936.3,0.48758,0.59406
1936.3,0.47759,0.62045
1936.3,0.46581,0.65047
1936.4,0.44753,0.68052
1936.4,0.42031,0.70754
1936.4,0.39172,0.73201
1936.4,0.35719,0.75119
1936.5,0.32031,0.77111
1936.5,0.29,0.78978
1936.5,0.26363,0.79723
1936.6,0.24519,0.79599
1936.6,0.2369,0.79684
1936.6,0.24928,0.80084
1936.6,0.27263,0.80258
1936.7,0.30377,0.79678
1936.7,0.3334,0.78515
1936.7,0.36587,0.77097
1936.7,0.39999,0.75212
1936.8,0.43744,0.72912
1936.8,0.4756,0.70338
1936.8,0.51466,0.68015
1936.9,0.54495,0.65464
1936.9,0.56461,0.62839
1936.9,0.56938,0.60179
1936.9,0.56712,0.58133
1937,0.54966,0.55485
1937,0.53383,0.53594
1937,0.51234,0.50966
1937,0.49876,0.4964
1937.1,0.48048,0.47665
1937.1,0.45479,0.46126
1937.1,0.42497,0.457
1937.2,0.39921,0.46666
1937.2,0.37144,0.46389
1937.2,0.32648,0.44906
1937.2,0.29021,0.44657
1937.3,0.26575,0.45629
1937.3,0.25211,0.47318
1937.3,0.24219,0.49176
1937.3,0.23652,0.51232
1937.4,0.23309,0.53229
1937.4,0.22982,0.5511
1937.4,0.22774,0.56875
1937.5,0.22618,0.58341
1937.5,0.22444,0.59438
1937.5,0.22188,0.6015
1937.5,0.21936,0.605
1937.6,0.2161,0.60399
1937.6,0.21219,0.59878
1937.6,0.20811,0.59032
1937.6,0.20703,0.57741
1937.7,0.20919,0.56089
1937.7,0.21387,0.54167
1937.7,0.2209,0.52061
1937.8,0.22903,0.49725
1937.8,0.23453,0.47013
1937.8,0.23374,0.43966
1937.8,0.22632,0.40696
1937.9,0.21695,0.37241
1937.9,0.20662,0.33855
1937.9,0.19419,0.30471
1937.9,0.1827,0.26967
1938,0.17179,0.23456
1938,0.16268,0.20218
1938,0.14796,0.16898
1938.1,0.13184,0.13197
1938.1,0.10857,0.096334
1938.1,0.082198,0.074682
1938.1,0.042657,0.062445
1938.2,0.0027908,0.034027
1938.2,0.027671,0.006318
1938.2,0.054705,0.042967
1938.3,0.077159,0.071109
1938.3,0.098523,0.081142
1938.3,0.10392,0.083529
1938.3,0.098402,0.071122
1938.4,0.071818,0.03795
1938.4,0.029411,0.0022245
1938.4,0.027609,0.043041
1938.4,0.077535,0.086885
1938.5,0.1239,0.13729
1938.5,0.15867,0.17518
1938.5,0.1816,0.19865
1938.6,0.18278,0.21893
1938.6,0.17564,0.25619
1938.6,0.16395,0.30538
1938.6,0.15434,0.35258
1938.7,0.14617,0.39486
1938.7,0.13958,0.43069
1938.7,0.13379,0.46716
1938.7,0.12369,0.50209
1938.8,0.11643,0.53413
1938.8,0.10888,0.56018
1938.8,0.10016,0.57737
1938.9,0.083312,0.58676
1938.9,0.059036,0.58646
1938.9,0.034423,0.57706
1938.9,0.015862,0.55786
1939,0.0084777,0.52805
1939,0.005259,0.48496
1939,0.0014674,0.43516
1939,0.0022316,0.37991
1939.1,0.0047255,0.32142
1939.1,0.011033,0.25196
1939.1,0.02117,0.17982
1939.2,0.022598,0.10752
1939.2,0.030698,0.033235
1939.2,0.049504,0.038967
1939.2,0.080066,0.11841
1939.3,0.1275,0.21447
1939.3,0.17118,0.32531
1939.3,0.22053,0.42184
1939.3,0.26732,0.50322
1939.4,0.31466,0.58256
1939.4,0.33292,0.68037
1939.4,0.33686,0.7943
1939.5,0.35317,0.91525
1939.5,0.37685,0.96539
1939.5,0.40912,0.98374
1939.5,0.42157,0.98375
1939.6,0.43359,1.0155
1939.6,0.40556,1.017
1939.6,0.38394,1.0275
1939.6,0.36473,1.0537
1939.7,0.37478,1.0712
1939.7,0.40669,1.0398
1939.7,0.47115,0.95125
1939.8,0.49805,0.89515
1939.8,0.50684,0.85861
1939.8,0.50261,0.79499
1939.8,0.53555,0.6968
1939.9,0.54129,0.60091
1939.9,0.57137,0.53999
1939.9,0.57715,0.48457
1939.9,0.56455,0.4238
1940,0.51079,0.36472
1940,0.47043,0.32987
1940,0.47155,0.30149
1940.1,0.48902,0.27336
1940.1,0.50448,0.24851
1940.1,0.48463,0.23758
1940.1,0.46254,0.22975
1940.2,0.44974,0.22036
1940.2,0.44411,0.21571
1940.2,0.44041,0.21697
1940.3,0.45164,0.2402
1940.3,0.49013,0.28201
1940.3,0.51904,0.31791
1940.3,0.50674,0.35594
1940.4,0.50606,0.38525
1940.4,0.52595,0.4151
1940.4,0.54392,0.44039
1940.4,0.55396,0.47645
1940.5,0.56569,0.53662
1940.5,0.59475,0.59685
1940.5,0.62071,0.65816
1940.6,0.65574,0.70467
1940.6,0.69647,0.75247
1940.6,0.73166,0.8106
1940.6,0.76027,0.89624
1940.7,0.80347,0.94446
1940.7,0.83246,0.96386
1940.7,0.83372,0.98734
1940.7,0.85513,1.0177
1940.8,0.90626,1.0525
1940.8,0.95375,1.0978
1940.8,0.95876,1.1515
1940.9,0.96827,1.1435
1940.9,0.97874,1.1206
1940.9,0.95738,1.1073
1940.9,1.0083,1.1269
1941,1.108,1.1057
1941,1.1966,1.1091
1941,1.1035,1.1333
1941,1.0219,1.2059
1941.1,1.0865,1.1186
1941.1,1.1494,1.0593
1941.1,1.1757,1.1175
1941.2,1.1869,1.2136
1941.2,1.2777,1.1972
1941.2,1.3223,1.1439
1941.2,1.2226,1.2092
1941.3,1.1497,1.2647
1941.3,1.1202,1.2571
1941.3,1.1631,1.2316
1941.3,1.1855,1.2215
1941.4,1.1346,1.2215
1941.4,1.0481,1.179
1941.4,0.96478,1.1403
1941.5,0.93872,1.1215
1941.5,0.90714,1.067
1941.5,0.84553,1.0139
1941.5,0.79638,0.95066
1941.6,0.77412,0.94496
1941.6,0.75352,0.89674
1941.6,0.72617,0.86338
1941.6,0.73311,0.85988
1941.7,0.76967,0.85353
1941.7,0.7267,0.88356
1941.7,0.66557,0.95967
1941.8,0.69579,1.0269
1941.8,0.78192,1.0406
1941.8,0.8196,1.0545
1941.8,0.80849,1.1403
1941.9,0.81491,1.2546
1941.9,0.72258,1.3282
1941.9,0.61529,1.2234
1941.9,0.61414,1.313
1942,0.74943,1.3343
1942,0.77538,1.3867
1942,0.75907,1.4537
1942.1,0.80206,1.4348
1942.1,0.86958,1.4034
1942.1,0.95739,1.2868
1942.1,1.0027,1.258
1942.2,1.0196,1.2626
1942.2,1.0174,1.2525
1942.2,1.0341,1.2224
1942.2,1.0063,1.1864
1942.3,0.94184,1.2456
1942.3,0.89548,1.2413
1942.3,0.85917,1.2268
1942.4,0.88954,1.1297
1942.4,0.89515,1.1108
1942.4,0.90994,1.1315
1942.4,0.86282,1.1638
1942.5,0.79892,1.085
1942.5,0.71845,1.0495
1942.5,0.69231,1.0486
1942.5,0.66829,1.0416
1942.6,0.72042,1.0161
1942.6,0.71456,1.0075
1942.6,0.66547,1.0536
1942.7,0.52252,1.0298
1942.7,0.47061,1.0027
1942.7,0.5009,0.96955
1942.7,0.53117,0.97462
1942.8,0.55892,0.96723
1942.8,0.5445,0.91969
1942.8,0.57811,0.87536
1942.9,0.57373,0.79421
1942.9,0.61404,0.74693
1942.9,0.62959,0.73596
1942.9,0.67193,0.77006
1943,0.71188,0.77295
1943,0.74904,0.78494
1943,0.78243,0.79954
1943,0.8177,0.81068
1943.1,0.84812,0.84084
1943.1,0.87018,0.89668
1943.1,0.93394,0.9552
1943.2,0.98673,0.97782
1943.2,0.99549,1.0108
1943.2,0.996,1.0351
1943.2,1.0552,1.0272
1943.3,1.0803,1.011
1943.3,1.0463,0.99578
1943.3,1.036,0.99876
1943.3,1.0805,1.0113
1943.4,1.1504,1.0265
1943.4,1.1013,1.0292
1943.4,1.0729,1.0196
1943.5,1.0525,1.0191
1943.5,1.0023,0.97578
1943.5,0.94476,0.96725
1943.5,0.94518,0.91258
1943.6,0.92752,1.0564
1943.6,0.96853,1.036
1943.6,0.89595,1.0143
1943.6,0.90123,0.97079
1943.7,0.83031,0.88131
1943.7,0.82501,0.90746
1943.7,0.7621,0.88234
1943.8,0.71733,0.96542
1943.8,0.67697,0.93968
1943.8,0.65063,0.89584
1943.8,0.59827,0.86672
1943.9,0.53952,0.84596
1943.9,0.511,0.83745
1943.9,0.47349,0.76564
1943.9,0.42993,0.74205
1944,0.40383,0.76816
1944,0.42347,0.78327
1944,0.43988,0.78424
1944.1,0.42673,0.79895
1944.1,0.39954,0.83022
1944.1,0.39388,0.85822
1944.1,0.40576,0.82116
1944.2,0.38625,0.80597
1944.2,0.34899,0.81496
1944.2,0.35538,0.84293
1944.2,0.37668,0.85038
1944.3,0.42801,0.81428
1944.3,0.47067,0.76348
1944.3,0.50102,0.74476
1944.4,0.48448,0.75893
1944.4,0.48287,0.78339
1944.4,0.49762,0.74945
1944.4,0.53866,0.68852
1944.5,0.54597,0.66485
1944.5,0.55332,0.65542
1944.5,0.54269,0.61133
1944.5,0.53742,0.55343
1944.6,0.53235,0.49813
1944.6,0.55415,0.45885
1944.6,0.56291,0.42863
1944.7,0.56301,0.38493
1944.7,0.54179,0.3489
1944.7,0.50546,0.3158
1944.7,0.47038,0.31114
1944.8,0.45979,0.30143
1944.8,0.45912,0.25995
1944.8,0.44288,0.20955
1944.9,0.40779,0.19265
1944.9,0.36141,0.18637
1944.9,0.31675,0.15857
1944.9,0.28564,0.12189
1945,0.27773,0.094847
1945,0.27856,0.08686
1945,0.27993,0.068314
1945,0.25836,0.051948
1945.1,0.24433,0.041018
1945.1,0.2349,0.037243
1945.1,0.215,0.032157
1945.2,0.18997,0.041295
1945.2,0.18402,0.079667
1945.2,0.22187,0.12728
1945.2,0.29228,0.17036
1945.3,0.35723,0.20547
1945.3,0.41066,0.23191
1945.3,0.43659,0.25231
1945.3,0.44227,0.26069
1945.4,0.45748,0.25525
1945.4,0.48031,0.25368
1945.4,0.48872,0.2756
1945.5,0.46627,0.30627
1945.5,0.44421,0.32315
1945.5,0.43974,0.3269
1945.5,0.42909,0.30506
1945.6,0.4357,0.31108
1945.6,0.43629,0.31466
1945.6,0.43295,0.28467
1945.6,0.34071,0.22396
1945.7,0.27879,0.15904
1945.7,0.2368,0.1276
1945.7,0.25881,0.13408
1945.8,0.27809,0.15288
1945.8,0.29228,0.13696
1945.8,0.29937,0.12195
1945.8,0.32025,0.10196
1945.9,0.35036,0.092874
1945.9,0.39258,0.081751
1945.9,0.42409,0.073729
1945.9,0.45536,0.065897
1946,0.48274,0.030908
1946,0.47378,0.021162
1946,0.44057,0.0020479
1946.1,0.40833,0.019818
1946.1,0.36201,0.059912
1946.1,0.30855,0.085983
1946.1,0.25509,0.085848
1946.2,0.25204,0.09331
1946.2,0.22559,0.076683
1946.2,0.19173,0.082486
1946.2,0.12391,0.10654
1946.3,0.05528,0.12176
1946.3,0.0051673,0.13635
1946.3,0.022808,0.16489
1946.4,0.030925,0.19331
1946.4,0.052116,0.22513
1946.4,0.071823,0.25604
1946.4,0.084219,0.2709
1946.5,0.07281,0.25234
1946.5,0.044734,0.2295
1946.5,0.014091,0.20782
1946.5,0.009753,0.17073
1946.6,0.019301,0.12545
1946.6,0.025636,0.087998
1946.6,0.036739,0.064429
1946.7,0.062257,0.037443
1946.7,0.098362,0.0061481
1946.7,0.1386,0.047087
1946.7,0.18242,0.095229
1946.8,0.21999,0.14518
1946.8,0.25654,0.17686
1946.8,0.27227,0.15918
1946.8,0.25681,0.14004
1946.9,0.22655,0.13374
1946.9,0.22657,0.12552
1946.9,0.25642,0.10617
1947,0.30673,0.090068
1947,0.33351,0.090348
1947,0.35075,0.083881
1947,0.34289,0.063626
1947.1,0.29191,0.053274
1947.1,0.24549,0.043839
1947.1,0.21644,0.032622
1947.2,0.20866,0.01234
1947.2,0.19177,0.024121
1947.2,0.14945,0.031095
1947.2,0.091856,0.025572
1947.3,0.030175,0.02132
1947.3,0.017144,0.022786
1947.3,0.01881,0.011833
1947.3,0.042566,0.014584
1947.4,0.054141,0.047936
1947.4,0.073587,0.074128
1947.4,0.078095,0.10727
1947.5,0.072221,0.13496
1947.5,0.056206,0.15099
1947.5,0.06012,0.15241
1947.5,0.076883,0.15749
1947.6,0.099945,0.17426
1947.6,0.10368,0.19514
1947.6,0.093209,0.21576
1947.6,0.067421,0.24371
1947.7,0.033968,0.27479
1947.7,0.0049842,0.30403
1947.7,0.032332,0.32664
1947.8,0.051631,0.35174
1947.8,0.058994,0.38296
1947.8,0.074036,0.41064
1947.8,0.096729,0.42899
1947.9,0.12253,0.44658
1947.9,0.141,0.47488
1947.9,0.15414,0.50958
1947.9,0.16641,0.53626
1948,0.17964,0.54505
1948,0.19681,0.54729
1948,0.22222,0.55606
1948.1,0.2451,0.56715
1948.1,0.2567,0.56653
1948.1,0.25176,0.55239
1948.1,0.2382,0.53255
1948.2,0.22052,0.50771
1948.2,0.20494,0.47812
1948.2,0.19156,0.44812
1948.2,0.18717,0.42
1948.3,0.1921,0.39445
1948.3,0.20806,0.36743
1948.3,0.22301,0.34076
1948.4,0.23796,0.31404
1948.4,0.25197,0.29142
1948.4,0.27164,0.27219
1948.4,0.2954,0.25536
1948.5,0.32295,0.23942
1948.5,0.35104,0.22256
1948.5,0.38169,0.20429
1948.5,0.40751,0.19482
1948.6,0.42405,0.18821
1948.6,0.43535,0.17904
1948.6,0.44633,0.16372
1948.7,0.46094,0.15481
1948.7,0.47666,0.15161
1948.7,0.50456,0.14855
1948.7,0.54276,0.14594
1948.8,0.58119,0.16286
1948.8,0.60092,0.19087
1948.8,0.61997,0.21641
1948.8,0.62445,0.223
1948.9,0.64219,0.23404
1948.9,0.63524,0.26325
1948.9,0.65874,0.30943
1949,0.68151,0.35959
1949,0.71119,0.39502
1949,0.70578,0.42454
1949,0.70845,0.45505
1949.1,0.70899,0.50737
1949.1,0.68314,0.55497
1949.1,0.65615,0.59325
1949.1,0.63025,0.61978
1949.2,0.63144,0.64566
1949.2,0.60112,0.67938
1949.2,0.59644,0.70293
1949.3,0.60028,0.73809
1949.3,0.61557,0.76086
1949.3,0.60565,0.7865
1949.3,0.60893,0.80858
1949.4,0.60637,0.8237
1949.4,0.60925,0.83561
1949.4,0.60049,0.85047
1949.4,0.62881,0.85837
1949.5,0.67359,0.87829
1949.5,0.72602,0.91022
1949.5,0.76908,0.95642
1949.6,0.82118,0.97558
1949.6,0.85676,0.99012
1949.6,0.86094,1.0163
1949.6,0.87173,1.0471
1949.7,0.88573,1.0564
1949.7,0.90663,1.0225
1949.7,0.87839,1.011
1949.7,0.92157,1.0069
1949.8,0.99361,1.0328
1949.8,1.0683,1.0143
1949.8,1.0781,0.97373
1949.9,1.0849,0.97658
1949.9,1.064,0.9146
1949.9,0.98293,0.89822
1949.9,0.93653,0.82807
1950,0.92819,0.93612
1950,0.96056,0.9423
1950,0.97743,0.89649
1950.1,1.0665,0.83476
1950.1,1.1066,0.73612
1950.1,1.1246,0.69983
1950.1,1.1429,0.68766
1950.2,1.2474,0.72451
1950.2,1.3336,0.65177
1950.2,1.3618,0.63968
1950.2,1.3139,0.66224
1950.3,1.3071,0.65227
1950.3,1.3118,0.68883
1950.3,1.3228,0.71534
1950.4,1.2618,0.71588
1950.4,1.1906,0.70825
1950.4,1.0715,0.70554
1950.4,1.0287,0.98185
1950.5,0.94724,0.99711
1950.5,0.93852,1.0558
1950.5,0.92541,1.0119
1950.5,0.86272,0.93818
1950.6,0.89858,0.89917
1950.6,0.97274,1.1749
1950.6,1.1256,1.3598
1950.7,1.1134,1.3618
1950.7,1.0498,1.309
1950.7,0.93616,1.3084
1950.7,0.90795,1.2338
1950.8,0.89844,1.1799
1950.8,0.9215,1.166
1950.8,0.87272,1.1251
1950.8,0.85179,1.1242
1950.9,0.88539,1.0593
1950.9,0.95196,1.0182
1950.9,1.0428,1.0257
1951,1.0469,1.0276
1951,1.0385,1.1064
1951,0.98661,1.0387
1951,1.0014,0.97316
1951.1,1.0297,0.84738
1951.1,1.1542,1.019
1951.1,1.2146,1.0829
1951.1,1.1932,1.0553
1951.2,1.1717,0.93196
1951.2,1.2103,1.1299
1951.2,1.2105,1.1519
1951.3,1.2114,1.4719
1951.3,1.279,1.4292
1951.3,1.2336,1.4337
1951.3,1.1661,1.4299
1951.4,1.0849,1.4454
1951.4,1.0971,1.4521
1951.4,1.1284,1.469
1951.4,1.1948,1.4736
1951.5,1.0776,1.5943
1951.5,1.0217,1.5799
1951.5,0.97839,1.5416
1951.6,1.0783,1.4665
1951.6,1.0969,1.4556
1951.6,1.0833,1.4492
1951.6,1.0351,1.5451
1951.7,1.1017,1.49
1951.7,1.1248,1.4736
1951.7,1.1357,1.437
1951.7,1.1476,1.43
1951.8,1.1779,1.426
1951.8,1.2177,1.429
1951.8,1.2328,1.4058
1951.9,1.2672,1.4098
1951.9,1.2682,1.4314
1951.9,1.2906,1.4492
1951.9,1.2853,1.4413
1952,1.2618,1.3993
1952,1.2561,1.356
1952,1.2582,1.3615
1952.1,1.2573,1.3655
1952.1,1.1607,1.3685
1952.1,1.0508,1.3055
1952.1,0.98306,1.2739
1952.2,0.96975,1.2704
1952.2,1.03,1.2781
1952.2,1.05,1.296
1952.2,1.0686,1.2895
1952.3,1.0135,1.3319
1952.3,1.055,1.3467
1952.3,1.151,1.4229
1952.4,1.2267,1.4253
1952.4,1.1785,1.4083
1952.4,1.2028,1.4043
1952.4,1.1893,1.3947
1952.5,1.1858,1.3476
1952.5,1.1923,1.2952
1952.5,1.1773,1.2276
1952.5,1.2004,1.1801
1952.6,1.2066,1.172
1952.6,1.1757,1.1741
1952.6,1.1303,1.1504
1952.7,1.0732,1.1062
1952.7,1.0701,1.1367
1952.7,1.0194,1.17
1952.7,0.9968,1.2132
1952.8,0.95729,1.1786
1952.8,0.97149,1.1657
1952.8,0.93779,1.2096
1952.8,0.89816,1.2802
1952.9,0.8411,1.2821
1952.9,0.86419,1.2927
1952.9,0.84205,1.2948
1953,0.9243,1.2942
1953,0.89351,1.2727
1953,0.98794,1.2549
1953,0.94234,1.3877
1953.1,1.0151,1.3863
1953.1,1.0272,1.4397
1953.1,1.0905,1.4689
1953.1,1.1355,1.5801
1953.2,1.1783,1.5047
1953.2,1.1854,1.4757
1953.2,1.2169,1.4755
1953.3,1.205,1.4908
1953.3,1.1601,1.4931
1953.3,1.1065,1.5301
1953.3,1.0707,1.528
1953.4,1.0257,1.5034
1953.4,1.0188,1.4715
1953.4,1.012,1.4447
1953.4,0.97783,1.4219
1953.5,0.91295,1.4222
1953.5,0.9735,1.4117
1953.5,1.0118,1.4031
1953.6,1.146,1.4375
1953.6,1.1372,1.4579
1953.6,1.1406,1.4632
1953.6,1.1293,1.4882
1953.7,1.2075,1.492
1953.7,1.2864,1.5633
1953.7,1.2701,1.586
1953.7,1.2652,1.565
1953.8,1.2437,1.5417
1953.8,1.2559,1.5246
1953.8,1.2588,1.5433
1953.9,1.2705,1.5201
1953.9,1.2918,1.5275
1953.9,1.3108,1.5075
1953.9,1.2834,1.5261
1954,1.2472,1.5111
1954,1.1806,1.5015
1954,1.1256,1.5299
1954,1.1175,1.4909
1954.1,1.1448,1.4317
1954.1,1.1694,1.3551
1954.1,1.131,1.2937
1954.2,1.1262,1.2332
1954.2,1.1593,1.2644
1954.2,1.2083,1.211
1954.2,1.2278,1.1992
1954.3,1.2128,1.1578
1954.3,1.2099,1.1121
1954.3,1.1795,1.1134
1954.4,1.1891,1.1046
1954.4,1.1191,1.0835
1954.4,1.0895,1.0492
1954.4,1.0791,1.0472
1954.5,1.0938,1.0647
1954.5,1.0359,1.0374
1954.5,0.96889,1.0045
1954.5,0.97919,0.95877
1954.6,0.99557,0.94223
1954.6,1.0164,0.93585
1954.6,0.99949,0.94038
1954.7,1.0129,0.93432
1954.7,0.99877,0.9364
1954.7,0.96083,0.9361
1954.7,0.92432,0.94633
1954.8,0.93068,0.97549
1954.8,0.94907,1.0043
1954.8,0.985,1.0357
1954.8,1.032,1.0587
1954.9,1.0749,1.0909
1954.9,1.1033,1.1337
1954.9,1.1028,1.1956
1955,1.0992,1.254
1955,1.067,1.3015
1955,1.0394,1.3467
1955,1.0487,1.3965
1955.1,1.1065,1.4686
1955.1,1.1661,1.5409
1955.1,1.1824,1.5571
1955.1,1.1284,1.5625
1955.2,1.0328,1.5578
1955.2,0.9588,1.5803
1955.2,0.92018,1.5395
1955.3,0.91446,1.4654
1955.3,0.94028,1.4169
1955.3,0.9798,1.3468
1955.3,1.0604,1.3258
1955.4,1.1789,1.332
1955.4,1.2705,1.3825
1955.4,1.2416,1.3195
1955.4,1.2879,1.2674
1955.5,1.3252,1.2264
1955.5,1.3356,1.193
1955.5,1.2457,1.1488
1955.6,1.1414,1.1626
1955.6,1.0535,1.1493
1955.6,0.98029,1.0931
1955.6,0.94717,1.0493
1955.7,0.89082,0.99821
1955.7,0.83222,0.94331
1955.7,0.76986,0.89533
1955.7,0.77601,0.86206
1955.8,0.75594,0.84041
1955.8,0.72034,0.80018
1955.8,0.67212,0.75671
1955.9,0.63923,0.71266
1955.9,0.62059,0.69323
1955.9,0.61266,0.67931
1955.9,0.62078,0.69026
1956,0.61564,0.69797
1956,0.60939,0.69959
1956,0.58715,0.67641
1956,0.59936,0.67574
1956.1,0.61129,0.69954
1956.1,0.62034,0.74824
1956.1,0.62923,0.79836
1956.2,0.65859,0.85588
1956.2,0.69493,0.91152
1956.2,0.72936,0.9619
1956.2,0.7634,1.0035
1956.3,0.80873,1.042
1956.3,0.8433,1.0779
1956.3,0.86354,1.1087
1956.4,0.8641,1.1357
1956.4,0.86567,1.1405
1956.4,0.85788,1.1317
1956.4,0.84374,1.108
1956.5,0.82718,1.0766
1956.5,0.84422,1.0396
1956.5,0.84176,1.0001
1956.5,0.84248,0.97499
1956.6,0.80969,0.9574
1956.6,0.79378,0.92378
1956.6,0.76688,0.89484
1956.7,0.75712,0.86554
1956.7,0.73947,0.85113
1956.7,0.71201,0.82943
1956.7,0.68671,0.81268
1956.8,0.65559,0.79191
1956.8,0.62635,0.77017
1956.8,0.60335,0.75381
1956.8,0.5912,0.75777
1956.9,0.57161,0.75769
1956.9,0.54756,0.75909
1956.9,0.52766,0.76837
1957,0.51149,0.77906
1957,0.48664,0.77666
1957,0.4578,0.76459
1957,0.4444,0.75544
1957.1,0.44385,0.74529
1957.1,0.4436,0.73475
1957.1,0.45622,0.72286
1957.1,0.4652,0.71553
1957.2,0.47357,0.70133
1957.2,0.48121,0.69894
1957.2,0.49926,0.70197
1957.3,0.51211,0.69938
1957.3,0.52167,0.70481
1957.3,0.52591,0.71898
1957.3,0.52476,0.72866
1957.4,0.50454,0.7238
1957.4,0.47803,0.71113
1957.4,0.44425,0.69925
1957.4,0.41826,0.68409
1957.5,0.39535,0.67182
1957.5,0.37983,0.65951
1957.5,0.36835,0.64488
1957.6,0.36175,0.62846
1957.6,0.35974,0.62091
1957.6,0.35765,0.62077
1957.6,0.34897,0.6182
1957.7,0.32947,0.60932
1957.7,0.30616,0.59682
1957.7,0.2816,0.58228
1957.7,0.25897,0.56391
1957.8,0.23939,0.54415
1957.8,0.22507,0.52396
1957.8,0.21637,0.50296
1957.9,0.21336,0.48052
1957.9,0.21219,0.45752
1957.9,0.21138,0.43374
1957.9,0.20976,0.41019
1958,0.20912,0.38679
1958,0.20938,0.3631
1958,0.21039,0.33916
1958,0.21202,0.31535
1958.1,0.21392,0.29182
1958.1,0.21589,0.26901
1958.1,0.2177,0.2472
1958.2,0.21967,0.22674
1958.2,0.22224,0.20722
1958.2,0.22572,0.18895
1958.2,0.23033,0.1725
1958.3,0.23498,0.15832
1958.3,0.23917,0.146
1958.3,0.24133,0.13566
1958.3,0.24126,0.12772
1958.4,0.23878,0.12239
1958.4,0.2358,0.11704
1958.4,0.23418,0.11357
1958.5,0.23171,0.11381
1958.5,0.22919,0.11977
1958.5,0.22252,0.12551
1958.5,0.21186,0.12907
1958.6,0.19093,0.13313
1958.6,0.16409,0.14286
1958.6,0.13474,0.15568
1958.6,0.10916,0.16809
1958.7,0.085634,0.18093
1958.7,0.060744,0.19627
1958.7,0.035073,0.2113
1958.8,0.0048161,0.22432
1958.8,0.028094,0.23857
1958.8,0.067955,0.26092
1958.8,0.095624,0.27545
1958.9,0.099069,0.28702
1958.9,0.085372,0.2908
1958.9,0.050402,0.31434
1958.9,0.0053709,0.34388
1959,0.051454,0.36885
1959,0.069181,0.37933
1959,0.075633,0.36627
1959.1,0.063785,0.35649
1959.1,0.064245,0.35037
1959.1,0.06037,0.33678
1959.1,0.049342,0.30992
1959.2,0.02327,0.27623
1959.2,0.01666,0.23855
1959.2,0.056108,0.18347
1959.3,0.089545,0.13099
1959.3,0.12343,0.081903
1959.3,0.14435,0.047724
1959.3,0.14698,0.0099263
1959.4,0.14624,0.095465
1959.4,0.17668,0.17951
1959.4,0.23562,0.23635
1959.4,0.29806,0.272
1959.5,0.3375,0.33313
1959.5,0.35217,0.40216
1959.5,0.34161,0.45631
1959.6,0.32963,0.49792
1959.6,0.3234,0.53269
1959.6,0.33394,0.57237
1959.6,0.35033,0.58443
1959.7,0.37032,0.63693
1959.7,0.38786,0.68788
1959.7,0.42215,0.73639
1959.7,0.41923,0.75848
1959.8,0.40283,0.80013
1959.8,0.37125,0.85644
1959.8,0.43669,0.87238
1959.9,0.49441,0.89934
1959.9,0.52554,0.95554
1959.9,0.5388,1.0196
1959.9,0.57924,0.99281
1960,0.59045,0.96
1960,0.54202,1.0253
1960,0.53042,1.0727
1960,0.58045,1.05
1960.1,0.64069,1.0738
1960.1,0.66975,1.1145
1960.1,0.78188,1.1307
1960.2,0.88174,1.1828
1960.2,0.94192,1.1831
1960.2,0.91757,1.1804
1960.2,0.92054,1.1952
1960.3,0.96248,1.175
1960.3,1.0077,1.1709
1960.3,1.0493,1.1675
1960.3,1.0706,1.2229
1960.4,1.1311,1.2182
1960.4,1.1755,1.2016
1960.4,1.1942,1.2442
1960.5,1.1965,1.3583
1960.5,1.1941,1.4172
1960.5,1.1926,1.5575
1960.5,1.2101,1.6084
1960.6,1.2354,1.5731
1960.6,1.2322,1.5486
1960.6,1.176,1.5571
1960.6,1.1213,1.6597
1960.7,1.094,1.6383
1960.7,1.1203,1.5848
1960.7,1.1663,1.5868
1960.8,1.1627,1.6081
1960.8,1.0851,1.6365
1960.8,0.98588,1.6236
1960.8,0.90664,1.599
1960.9,0.89404,1.5402
1960.9,0.90429,1.5543
1960.9,0.90955,1.6905
1960.9,0.93546,1.6652
1961,0.96986,1.6762
1961,1.0338,1.7138
1961,1.0932,1.7281
1961.1,1.1316,1.6742
1961.1,1.1496,1.6118
1961.1,1.1542,1.6111
1961.1,1.1846,1.5976
1961.2,1.2199,1.571
1961.2,1.2747,1.5451
1961.2,1.2962,1.4815
1961.2,1.271,1.4015
1961.3,1.3114,1.3112
1961.3,1.3846,1.2768
1961.3,1.4579,1.254
1961.4,1.4415,1.1652
1961.4,1.3906,1.1958
1961.4,1.3301,1.2181
1961.4,1.2198,1.1693
1961.5,1.2681,1.1227
1961.5,1.3625,1.1762
1961.5,1.4782,1.375
1961.5,1.4115,1.368
1961.6,1.377,1.2808
1961.6,1.4022,1.525
1961.6,1.3616,1.5992
1961.7,1.3435,1.5806
1961.7,1.3835,1.4916
1961.7,1.489,1.6141
1961.7,1.542,1.6652
1961.8,1.6362,1.6628
1961.8,1.6991,1.6462
1961.8,1.7649,1.6668
1961.9,1.7194,1.6743
1961.9,1.6682,1.7156
1961.9,1.6531,1.6406
1961.9,1.6015,1.5637
1962,1.5422,1.6003
1962,1.517,1.6159
1962,1.5783,1.5804
1962,1.6519,1.5319
1962.1,1.5401,1.5299
1962.1,1.4389,1.5288
1962.1,1.3182,1.5057
1962.2,1.205,1.4863
1962.2,1.1345,1.4721
1962.2,1.1426,1.4866
1962.2,1.195,1.5087
1962.3,1.3014,1.5693
1962.3,1.3067,1.568
1962.3,1.2951,1.5641
1962.3,1.3027,1.5347
1962.4,1.3388,1.5177
1962.4,1.3533,1.5012
1962.4,1.3447,1.5123
1962.5,1.3679,1.4637
1962.5,1.4101,1.4432
1962.5,1.4013,1.4901
1962.5,1.3735,1.4952
1962.6,1.3194,1.4975
1962.6,1.317,1.4096
1962.6,1.2827,1.5048
1962.6,1.3034,1.5754
1962.7,1.3786,1.4881
1962.7,1.4162,1.3991
1962.7,1.3337,1.3765
1962.8,1.2385,1.5586
1962.8,1.1963,1.4998
1962.8,1.2234,1.4844
1962.8,1.3152,1.4985
1962.9,1.4565,1.4112
1962.9,1.4517,1.2506
1962.9,1.2212,1.1459
1962.9,1.1115,1.2141
1963,1.1797,1.2023
1963,1.3388,1.0973
1963,1.275,1.3159
1963.1,1.2758,1.0462
1963.1,1.4255,1.3227
1963.1,1.3419,1.5866
1963.1,1.2104,1.5889
1963.2,1.1938,1.5383
1963.2,1.2208,1.428
1963.2,1.1855,1.5987
1963.2,1.226,1.6123
1963.3,1.2892,1.6071
1963.3,1.3303,1.5227
1963.3,1.2423,1.4351
1963.4,1.2312,1.384
1963.4,1.1515,1.2738
1963.4,1.1046,1.2049
1963.4,1.0765,1.1351
1963.5,1.1187,1.1672
1963.5,1.0929,1.2637
1963.5,1.0587,1.1375
1963.5,1.1136,1.0641
1963.6,1.1228,1.0791
1963.6,1.0558,1.2405
1963.6,1.0506,1.2641
1963.7,1.1019,1.282
1963.7,1.0964,1.2488
1963.7,0.98629,1.2546
1963.7,0.95219,1.3377
1963.8,0.8703,1.3406
1963.8,0.73019,1.284
1963.8,0.64475,1.2619
1963.9,0.6845,1.3111
1963.9,0.69867,1.2452
1963.9,0.68886,1.2051
1963.9,0.70203,1.0857
1964,0.7374,1.145
1964,0.71852,1.0792
1964,0.65979,1.0011
1964,0.63619,0.98621
1964.1,0.63298,1.0262
1964.1,0.70704,1.0004
1964.1,0.77133,1.013
1964.2,0.73618,0.9846
1964.2,0.66359,0.97999
1964.2,0.62327,0.95561
1964.2,0.68427,0.96158
1964.3,0.73551,0.97549
1964.3,0.7489,0.98558
1964.3,0.72611,1.0058
1964.3,0.718,0.98883
1964.4,0.7039,0.98051
1964.4,0.7085,0.94522
1964.4,0.74372,0.93018
1964.5,0.77469,0.88784
1964.5,0.74089,0.831
1964.5,0.72676,0.7837
1964.5,0.74504,0.71586
1964.6,0.74127,0.66615
1964.6,0.70928,0.59009
1964.6,0.718,0.54292
1964.6,0.71212,0.48623
1964.7,0.63005,0.46767
1964.7,0.52455,0.42029
1964.7,0.45981,0.37116
1964.8,0.42246,0.30117
1964.8,0.38203,0.25123
1964.8,0.33693,0.22788
1964.8,0.33037,0.1883
1964.9,0.32422,0.18442
1964.9,0.32335,0.15785
1964.9,0.30715,0.13683
1964.9,0.28228,0.11967
1965,0.26856,0.10903
1965,0.27001,0.099125
1965,0.29232,0.083917
1965.1,0.31025,0.074787
1965.1,0.33981,0.072407
1965.1,0.36874,0.082937
1965.1,0.38913,0.10311
1965.2,0.40351,0.12467
1965.2,0.40874,0.15881
1965.2,0.41661,0.17818
1965.2,0.42455,0.18151
1965.3,0.43771,0.1789
1965.3,0.44193,0.20478
1965.3,0.44759,0.24071
1965.4,0.4371,0.26158
1965.4,0.42548,0.2756
1965.4,0.40724,0.2784
1965.4,0.38317,0.28764
1965.5,0.35771,0.27208
1965.5,0.35096,0.25879
1965.5,0.35637,0.24188
1965.5,0.36372,0.22765
1965.6,0.3288,0.19229
1965.6,0.2806,0.16044
1965.6,0.23419,0.15978
1965.7,0.22232,0.17238
1965.7,0.21782,0.18052
1965.7,0.22674,0.18528
1965.7,0.24417,0.19288
1965.8,0.26683,0.19165
1965.8,0.28263,0.16729
1965.8,0.2914,0.14303
1965.8,0.29825,0.12963
1965.9,0.31724,0.13456
1965.9,0.34849,0.13922
1965.9,0.37401,0.13567
1966,0.3747,0.12695
1966,0.37658,0.12288
1966,0.38035,0.12087
1966,0.37433,0.13657
1966.1,0.34505,0.14409
1966.1,0.31802,0.16416
1966.1,0.31714,0.17795
1966.2,0.32181,0.16443
1966.2,0.3185,0.13972
1966.2,0.2972,0.14048
1966.2,0.27133,0.14343
1966.3,0.24746,0.12494
1966.3,0.22337,0.09799
1966.3,0.2145,0.082708
1966.3,0.23492,0.074659
1966.4,0.2661,0.058549
1966.4,0.2846,0.032001
1966.4,0.27972,0.012865
1966.5,0.26401,0.047486
1966.5,0.25489,0.081115
1966.5,0.25211,0.11244
1966.5,0.24621,0.12628
1966.6,0.23038,0.13858
1966.6,0.21734,0.13997
1966.6,0.18716,0.1577
1966.6,0.1439,0.16337
1966.7,0.086168,0.15711
1966.7,0.067096,0.13582
1966.7,0.048031,0.10274
1966.8,0.042741,0.084883
1966.8,0.030476,0.088586
1966.8,0.026673,0.1061
1966.8,0.026002,0.11696
1966.9,0.025336,0.11605
1966.9,0.026566,0.11035
1966.9,0.025653,0.09897
1966.9,0.025244,0.087654
1967,0.029825,0.075796
1967,0.027999,0.062193
1967,0.030592,0.046852
1967.1,0.036036,0.024742
1967.1,0.05872,0.0046741
1967.1,0.089187,0.012791
1967.1,0.12781,0.029189
1967.2,0.16534,0.055012
1967.2,0.1996,0.084704
1967.2,0.22071,0.12602
1967.2,0.24503,0.15068
1967.3,0.26127,0.15171
1967.3,0.25711,0.13996
1967.3,0.2341,0.13556
1967.4,0.20469,0.12853
1967.4,0.18661,0.11485
1967.4,0.17548,0.0971
1967.4,0.18314,0.089666
1967.5,0.20382,0.083807
1967.5,0.23901,0.076951
1967.5,0.25923,0.059993
1967.5,0.26964,0.041048
1967.6,0.25666,0.039385
1967.6,0.2431,0.040637
1967.6,0.22796,0.038594
1967.7,0.20133,0.022405
1967.7,0.1492,0.014479
1967.7,0.084702,0.017101
1967.7,0.033136,0.017085
1967.8,0.014583,0.024446
1967.8,0.055412,0.029259
1967.8,0.080044,0.030169
1967.8,0.090909,0.023237
1967.9,0.087102,0.011019
1967.9,0.084999,0.0031729
1967.9,0.080247,0.018162
1968,0.07734,0.037737
1968,0.073861,0.062585
1968,0.07305,0.087743
1968,0.073181,0.10261
1968.1,0.078659,0.11942
1968.1,0.088944,0.14779
1968.1,0.11488,0.18939
1968.2,0.14347,0.22854
1968.2,0.16941,0.25982
1968.2,0.17676,0.28713
1968.2,0.17329,0.31812
1968.3,0.16466,0.35179
1968.3,0.15944,0.38638
1968.3,0.15555,0.41726
1968.3,0.15502,0.44422
1968.4,0.15597,0.46759
1968.4,0.15835,0.48739
1968.4,0.15837,0.50498
1968.5,0.1563,0.52075
1968.5,0.15432,0.53251
1968.5,0.15547,0.54038
1968.5,0.15971,0.54413
1968.6,0.1691,0.54723
1968.6,0.18102,0.54796
1968.6,0.19693,0.54389
1968.6,0.20775,0.53528
1968.7,0.21724,0.52126
1968.7,0.22447,0.50595
1968.7,0.23458,0.488
1968.8,0.24567,0.46707
1968.8,0.25758,0.44451
1968.8,0.26835,0.42063
1968.8,0.27922,0.39625
1968.9,0.28773,0.37003
1968.9,0.29505,0.34534
1968.9,0.30023,0.32292
1968.9,0.30822,0.30383
1969,0.3149,0.28709
1969,0.32232,0.27582
1969,0.32876,0.26848
1969.1,0.33351,0.26259
1969.1,0.33334,0.25709
1969.1,0.33084,0.2563
1969.1,0.32902,0.25881
1969.2,0.32402,0.26147
1969.2,0.31899,0.26353
1969.2,0.31721,0.26595
1969.2,0.32193,0.27523
1969.3,0.32401,0.29322
1969.3,0.3277,0.3227
1969.3,0.32861,0.3457
1969.4,0.32551,0.36464
1969.4,0.31674,0.38168
1969.4,0.30811,0.41391
1969.4,0.29569,0.44623
1969.5,0.28024,0.47434
1969.5,0.26871,0.49665
1969.5,0.2686,0.52273
1969.5,0.27521,0.5563
1969.6,0.28253,0.59367
1969.6,0.28881,0.63349
1969.6,0.29431,0.6706
1969.7,0.30043,0.70743
1969.7,0.30723,0.74531
1969.7,0.31579,0.78234
1969.7,0.3198,0.81828
1969.8,0.33005,0.8522
1969.8,0.34634,0.88359
1969.8,0.36784,0.90607
1969.8,0.38656,0.92135
1969.9,0.41019,0.93613
1969.9,0.43329,0.94639
1969.9,0.45416,0.95083
1970,0.48117,0.95249
1970,0.51945,0.95618
1970,0.56528,0.95971
1970,0.6041,0.96183
1970.1,0.63946,0.96161
1970.1,0.66641,0.96817
1970.1,0.67594,0.96896
1970.1,0.67414,0.97168
1970.2,0.66728,0.96489
1970.2,0.68502,0.98915
1970.2,0.70607,1.0243
1970.3,0.72684,1.0539
1970.3,0.72986,1.0756
1970.3,0.75767,1.1008
1970.3,0.78617,1.1218
1970.4,0.78665,1.1265
1970.4,0.78109,1.1258
1970.4,0.79006,1.1322
1970.4,0.82482,1.1391
1970.5,0.85807,1.1441
1970.5,0.90307,1.1542
1970.5,0.9424,1.1711
1970.6,0.97768,1.189
1970.6,0.99956,1.2104
1970.6,1.0193,1.2335
1970.6,1.04,1.2617
1970.7,1.0558,1.2889
1970.7,1.0709,1.3144
1970.7,1.0912,1.337
1970.7,1.1299,1.3578
1970.8,1.1712,1.3666
1970.8,1.1903,1.354
1970.8,1.158,1.3333
1970.9,1.1379,1.288
1970.9,1.1382,1.2724
1970.9,1.1496,1.222
1970.9,1.1519,1.1591
1971,1.1645,1.0783
1971,1.1526,1.018
1971,1.1541,0.98631
1971.1,1.143,1.0072
1971.1,1.1801,0.96072
1971.1,1.1905,0.91717
1971.1,1.2027,0.86374
1971.2,1.1786,0.86157
1971.2,1.1588,0.89674
1971.2,1.1664,0.93461
1971.2,1.1302,0.9205
1971.3,1.1064,1.0542
1971.3,1.09,1.0828
1971.3,1.1354,1.0942
1971.4,1.0747,1.0684
1971.4,0.97698,1.0431
1971.4,1.0086,1.0502
1971.4,1.1136,1.1329
1971.5,1.2178,1.2101
1971.5,1.2215,1.2578
1971.5,1.1626,1.2434
1971.5,1.1298,1.2436
1971.6,1.2048,1.2884
1971.6,1.2554,1.3386
1971.6,1.2736,1.3238
1971.7,1.2742,1.3243
1971.7,1.2842,1.306
1971.7,1.2464,1.3431
1971.7,1.1817,1.3228
1971.8,1.1344,1.3011
1971.8,1.0945,1.2616
1971.8,1.0766,1.213
1971.8,1.0818,1.2044
1971.9,1.0806,1.2521
1971.9,1.0907,1.2506
1971.9,1.0917,1.2693
1972,1.1739,1.2305
1972,1.2004,1.2477
1972,1.2334,1.3031
1972,1.254,1.4073
1972.1,1.2821,1.4029
1972.1,1.2703,1.4306
1972.1,1.2682,1.4863
1972.1,1.2486,1.5344
1972.2,1.2076,1.5276
1972.2,1.1488,1.5233
1972.2,1.1181,1.5089
1972.3,1.0722,1.5069
1972.3,1.0592,1.4926
1972.3,1.0656,1.5218
1972.3,1.0557,1.4992
1972.4,1.036,1.4691
1972.4,1.0536,1.4524
1972.4,1.082,1.4451
1972.4,1.1026,1.4694
1972.5,1.0799,1.5172
1972.5,1.1246,1.5359
1972.5,1.1733,1.551
1972.6,1.1971,1.5569
1972.6,1.1467,1.5725
1972.6,1.169,1.583
1972.6,1.213,1.5934
1972.7,1.2884,1.6346
1972.7,1.2424,1.6449
1972.7,1.2188,1.6468
1972.7,1.1855,1.6755
1972.8,1.2344,1.6616
1972.8,1.2467,1.667
1972.8,1.2526,1.6368
1972.9,1.2395,1.6204
1972.9,1.2346,1.5893
1972.9,1.2265,1.5704
1972.9,1.2145,1.526
1973,1.215,1.4713
1973,1.2218,1.4366
1973,1.2102,1.4072
1973,1.1574,1.3786
1973.1,1.1027,1.3624
1973.1,1.0698,1.3173
1973.1,1.0621,1.3022
1973.2,1.0522,1.232
1973.2,1.08,1.2127
1973.2,1.1059,1.2616
1973.2,1.1442,1.2612
1973.3,1.1101,1.246
1973.3,1.0862,1.2727
1973.3,1.1341,1.2564
1973.4,1.2139,1.2083
1973.4,1.2463,1.1428
1973.4,1.2056,1.1871
1973.4,1.2308,1.2006
1973.5,1.2774,1.2348
1973.5,1.2786,1.2083
1973.5,1.2779,1.2002
1973.5,1.2492,1.2077
1973.6,1.2687,1.182
1973.6,1.2347,1.1623
1973.6,1.2002,1.1361
1973.7,1.1324,1.1764
1973.7,1.094,1.1704
1973.7,1.0563,1.1578
1973.7,1.0275,1.1546
1973.8,0.9936,1.1292
1973.8,1.0249,1.181
1973.8,1.0487,1.2228
1973.8,1.1051,1.2627
1973.9,1.09,1.2971
1973.9,1.1195,1.3404
1973.9,1.1655,1.3828
1974,1.196,1.4013
1974,1.1792,1.4331
1974,1.1495,1.5092
1974,1.1723,1.6048
1974.1,1.1691,1.67
1974.1,1.1856,1.7167
1974.1,1.204,1.7359
1974.1,1.2136,1.7361
1974.2,1.2117,1.7122
1974.2,1.2208,1.7154
1974.2,1.2386,1.6766
1974.3,1.2322,1.6511
1974.3,1.2152,1.6246
1974.3,1.1952,1.622
1974.3,1.2096,1.6067
1974.4,1.2137,1.5801
1974.4,1.2422,1.5453
1974.4,1.243,1.5405
1974.4,1.2489,1.5126
1974.5,1.2371,1.51
1974.5,1.2466,1.5159
1974.5,1.2504,1.5245
1974.6,1.2466,1.5138
1974.6,1.2502,1.4849
1974.6,1.2696,1.4712
1974.6,1.2437,1.4768
1974.7,1.203,1.4648
1974.7,1.1573,1.4605
1974.7,1.17,1.4453
1974.7,1.1779,1.4291
1974.8,1.1729,1.3992
1974.8,1.1357,1.3143
1974.8,1.1259,1.2272
1974.9,1.1275,1.1797
1974.9,1.1271,1.1321
1974.9,1.0929,1.0686
1974.9,1.0866,1.0168
1975,1.117,0.95162
1975,1.1709,0.89808
1975,1.181,0.82606
1975,1.1466,0.78063
1975.1,1.1505,0.74239
1975.1,1.1819,0.72359
1975.1,1.171,0.68381
1975.2,1.1224,0.68483
1975.2,1.0725,0.6825
1975.2,1.0617,0.68369
1975.2,1.0459,0.65974
1975.3,1.0444,0.66574
1975.3,1.0492,0.68933
1975.3,1.0484,0.70345
1975.4,1.0304,0.73069
1975.4,1.005,0.78466
1975.4,1.0026,0.83919
1975.4,1.0016,0.86378
1975.5,1.028,0.86142
1975.5,1.0189,0.8955
1975.5,1.0467,0.9757
1975.5,1.0349,1.1095
1975.6,1.0274,1.132
1975.6,1.0117,1.0961
1975.6,1.0269,1.0764
1975.7,1.0497,1.0947
1975.7,1.067,1.1548
1975.7,1.0899,1.1922
1975.7,1.1089,1.2421
1975.8,1.0739,1.2736
1975.8,1.0328,1.296
1975.8,1.0212,1.335
1975.8,1.0652,1.3729
1975.9,1.1045,1.3931
1975.9,1.1142,1.376
1975.9,1.1103,1.3672
1976,1.0981,1.3452
1976,1.0717,1.3429
1976,1.0793,1.3333
1976,1.084,1.3385
1976.1,1.059,1.3043
1976.1,1.0271,1.2955
1976.1,1.0634,1.2837
1976.1,1.1227,1.2892
1976.2,1.1542,1.2583
1976.2,1.1311,1.2363
1976.2,1.1492,1.2078
1976.3,1.1803,1.1868
1976.3,1.1348,1.1568
1976.3,1.0889,1.1341
1976.3,1.0845,1.104
1976.4,1.1375,1.0501
1976.4,1.1477,1.0401
1976.4,0.89,1.26
1976.4,0.99,1.21
1976.5,1.07,1.14
1976.5,1.17,1.07
1976.5,1.19,0.99
1976.6,1.28,0.97
1976.6,1.35,0.94
1976.6,1.39,0.81
1976.6,1.18,0.8
1976.7,1.17,0.66
1976.7,1.21,0.62
1976.7,1.32,0.56
1976.7,1.29,0.62
1976.8,1.22,0.67
1976.8,1.13,0.69
1976.8,1.03,0.82
1976.9,0.95,0.88
1976.9,0.88,0.95
1976.9,0.86,1.07
1976.9,0.89,1.07
1977,0.86,1.1
1977,0.75,1.11
1977,0.58,1.12
1977,0.52,0.97
1977.1,0.44,0.81
1977.1,0.52,1.04
1977.1,0.55,1.12
1977.2,0.58,1.27
1977.2,0.53,1.39
1977.2,0.62,1.34
1977.2,0.56,1.35
1977.3,0.61,1.32
1977.3,0.6,1.36
1977.3,0.69,1.24
1977.3,0.76,1.15
1977.4,0.84,1.19
1977.4,0.93,1.23
1977.4,0.98,1.16
1977.5,0.96,1.09
1977.5,1.04,1.03
1977.5,1.1,0.91
1977.5,1.13,0.89
1977.6,1.12,0.84
1977.6,1.13,0.82
1977.6,1.15,0.66
1977.6,1.07,0.67
1977.7,1.1,0.67
1977.7,1.09,0.71
1977.7,1.14,0.76
1977.8,1.13,0.71
1977.8,1.17,0.68
1977.8,1.15,0.72
1977.8,1.08,0.82
1977.9,1.06,0.92
1977.9,1.06,0.95
1977.9,1.04,1.03
1977.9,0.9,1.09
1978,0.8,1.18
1978,0.56,1.29
1978,0.49,1.37
1978.1,0.52,1.44
1978.1,0.52,1.46
1978.1,0.56,1.52
1978.1,0.48,1.52
1978.2,0.5,1.58
1978.2,0.49,1.57
1978.2,0.54,1.57
1978.3,0.55,1.49
1978.3,0.5,1.51
1978.3,0.58,1.33
1978.3,0.66,1.25
1978.4,0.7,1.17
1978.4,0.74,1.16
1978.4,0.86,1.12
1978.4,0.93,1
1978.5,0.99,0.93
1978.5,1.04,0.7
1978.5,1.15,0.71
1978.6,1.14,0.58
1978.6,1.09,0.46
1978.6,1.14,0.42
1978.6,1.18,0.47
1978.7,1.17,0.42
1978.7,1.13,0.36
1978.7,1.17,0.34
1978.7,1.13,0.38
1978.8,1.05,0.32
1978.8,1.07,0.31
1978.8,1.06,0.44
1978.9,1.07,0.46
1978.9,0.84,0.49
1978.9,0.72,0.49
1978.9,0.65,0.64
1979,0.52,0.73
1979,0.46,0.74
1979,0.42,0.95
1979,0.14,1.02
1979.1,0.13,0.89
1979.1,0.1,0.88
1979.1,0.09,0.9
1979.2,0.09,0.99
1979.2,0.06,0.98
1979.2,0,1.06
1979.2,0.06,1.03
1979.3,0.04,0.91
1979.3,0.03,0.83
1979.3,0.02,0.78
1979.3,0.01,0.67
1979.4,0.27,0.63
1979.4,0.37,0.64
1979.4,0.43,0.55
1979.5,0.58,0.51
1979.5,0.77,0.47
1979.5,0.82,0.37
1979.5,0.91,0.29
1979.6,0.99,0.15
1979.6,0.95,0.17
1979.6,0.82,0.2
1979.6,0.7,0.21
1979.7,0.7,0.14
1979.7,0.66,0.01
1979.7,0.68,0.01
1979.8,0.69,0.11
1979.8,0.62,0.11
1979.8,0.49,0.06
1979.8,0.43,0.02
1979.9,0.46,0.19
1979.9,0.18,0.09
1979.9,0.06,0.03
1979.9,0.16,0.02
1980,0.32,0.01
1980,0.34,0.17
1980,0.5,0.33
1980.1,0.48,0.37
1980.1,0.49,0.42
1980.1,0.36,0.5
1980.1,0.42,0.49
1980.2,0.68,0.43
1980.2,0.94,0.46
1980.2,0.81,0.48
1980.3,0.66,0.41
1980.3,0.44,0.32
1980.3,0.48,0.25
1980.3,0.52,0.26
1980.4,0.61,0.26
1980.4,0.65,0.2
1980.4,0.48,0.08
1980.4,0.41,0.01
1980.5,0.41,0.12
1980.5,0.47,0.15
1980.5,0.27,0.23
1980.6,0.3,0.33
1980.6,0.39,0.38
1980.6,0.28,0.42
1980.6,0.22,0.43
1980.7,0.24,0.43
1980.7,0.48,0.51
1980.7,0.41,0.57
1980.7,0.53,0.63
1980.8,0.57,0.61
1980.8,0.69,0.51
1980.8,0.58,0.52
1980.9,0.67,0.58
1980.9,0.71,0.61
1980.9,0.76,0.57
1980.9,0.8,0.56
1981,0.76,0.55
1981,0.71,0.51
1981,0.62,0.48
1981,0.54,0.37
1981.1,0.4,0.32
1981.1,0.38,0.31
1981.1,0.34,0.35
1981.2,0.3,0.35
1981.2,0.26,0.3
1981.2,0.16,0.26
1981.2,0.21,0.57
1981.3,0.27,0.58
1981.3,0.21,0.59
1981.3,0.18,0.62
1981.3,0.19,0.7
1981.4,0.32,0.79
1981.4,0.3,0.88
1981.4,0.31,0.88
1981.5,0.32,0.97
1981.5,0.46,0.97
1981.5,0.51,0.95
1981.5,0.54,0.81
1981.6,0.53,0.73
1981.6,0.56,0.67
1981.6,0.61,0.6
1981.6,0.6,0.55
1981.7,0.49,0.51
1981.7,0.5,0.4
1981.7,0.56,0.39
1981.8,0.56,0.35
1981.8,0.5,0.36
1981.8,0.52,0.45
1981.8,0.65,0.52
1981.9,0.6,0.64
1981.9,0.57,0.52
1981.9,0.57,0.48
1981.9,0.62,0.55
1982,0.5,0.55
1982,0.63,0.67
1982,0.59,0.71
1982.1,0.54,0.52
1982.1,0.43,0.39
1982.1,0.41,0.35
1982.1,0.43,0.38
1982.2,0.43,0.36
1982.2,0.44,0.33
1982.2,0.39,0.27
1982.2,0.53,0.43
1982.3,0.63,0.69
1982.3,0.65,0.67
1982.3,0.69,0.67
1982.4,0.75,0.63
1982.4,0.8,0.61
1982.4,0.76,0.51
1982.4,0.86,0.51
1982.5,0.9,0.44
1982.5,0.91,0.37
1982.5,0.89,0.27
1982.5,0.87,0.29
1982.6,0.96,0.37
1982.6,0.95,0.33
1982.6,1.02,0.3
1982.7,1.02,0.31
1982.7,1.04,0.23
1982.7,1.05,0.37
1982.7,1.09,0.53
1982.8,1.11,0.57
1982.8,1.07,0.56
1982.8,1.12,0.59
1982.9,1.12,0.68
1982.9,1.17,0.71
1982.9,0.99,0.78
1982.9,0.89,0.98
1983,0.88,1
1983,0.74,0.88
1983,0.7,0.92
1983,0.59,0.98
1983.1,0.5,0.88
1983.1,0.63,0.85
1983.1,0.66,0.85
1983.2,0.85,0.89
1983.2,0.54,0.7
1983.2,0.4,0.6
1983.2,0.38,0.52
1983.3,0.4,0.52
1983.3,0.41,0.5
1983.3,0.5,0.54
1983.3,0.57,0.5
1983.4,0.82,0.9
1983.4,0.87,1.04
1983.4,1.02,1.1
1983.5,1.17,0.93
1983.5,1.22,0.96
1983.5,1.29,1
1983.5,1.3,1.03
1983.6,1.44,0.94
1983.6,1.43,0.86
1983.6,1.62,0.79
1983.6,1.53,0.74
1983.7,1.56,0.66
1983.7,1.51,0.63
1983.7,1.49,0.59
1983.8,1.37,0.71
1983.8,1.37,0.75
1983.8,1.33,0.86
1983.8,1.34,0.82
1983.9,1.17,0.98
1983.9,1.15,1.11
1983.9,1.17,1.2
1983.9,1.08,1.28
1984,0.77,1.24
1984,0.88,1.24
1984,0.84,1.26
1984.1,0.8,1.34
1984.1,0.7,1.39
1984.1,0.7,1.44
1984.1,0.65,1.44
1984.2,0.63,1.45
1984.2,0.69,1.41
1984.2,0.7,1.46
1984.2,0.71,1.44
1984.3,0.71,1.43
1984.3,0.86,1.36
1984.3,0.87,1.35
1984.4,0.87,1.29
1984.4,0.96,1.23
1984.4,1.07,1.18
1984.4,1.17,1.19
1984.5,1.16,1.17
1984.5,1.26,1.15
1984.5,1.38,1.23
1984.5,1.41,1.24
1984.6,1.41,1.2
1984.6,1.46,1.09
1984.6,1.48,1.02
1984.7,1.56,0.95
1984.7,1.56,0.93
1984.7,1.6,0.99
1984.7,1.56,1.09
1984.8,1.57,1.09
1984.8,1.32,1.17
1984.8,1.28,1.18
1984.9,1.24,1.28
1984.9,1.26,1.23
1984.9,1.19,1.39
1984.9,1.03,1.42
1985,0.97,1.52
1985,0.95,1.56
1985,0.94,1.63
1985,0.93,1.74
1985.1,0.8,1.88
1985.1,0.67,1.92
1985.1,0.61,1.88
1985.2,0.64,1.84
1985.2,0.66,1.84
1985.2,0.74,1.82
1985.2,0.7,1.78
1985.3,0.72,1.76
1985.3,0.81,1.81
1985.3,0.92,1.74
1985.3,0.94,1.71
1985.4,0.99,1.64
1985.4,1.07,1.66
1985.4,1.15,1.59
1985.5,1.2,1.54
1985.5,1.24,1.47
1985.5,1.33,1.39
1985.5,1.36,1.29
1985.6,1.42,1.22
1985.6,1.5,1.17
1985.6,1.54,1.07
1985.6,1.54,0.99
1985.7,1.61,0.96
1985.7,1.61,0.92
1985.7,1.56,0.96
1985.8,1.46,0.99
1985.8,1.53,1.03
1985.8,1.52,1.06
1985.8,1.42,1.1
1985.9,1.29,1.22
1985.9,1.22,1.28
1985.9,0.96,1.42
1985.9,0.94,1.54
1986,0.95,1.53
1986,0.86,1.73
1986,0.73,1.76
1986.1,0.7,1.82
1986.1,0.76,1.69
1986.1,0.85,1.76
1986.1,0.8,1.86
1986.2,0.79,1.92
1986.2,0.74,1.85
1986.2,0.77,1.84
1986.2,0.82,1.82
1986.3,0.89,1.83
1986.3,0.93,1.73
1986.3,0.94,1.74
1986.4,1.01,1.7
1986.4,1.07,1.69
1986.4,1.15,1.66
1986.4,1.24,1.52
1986.5,1.28,1.41
1986.5,1.33,1.28
1986.5,1.28,1.3
1986.5,1.37,1.2
1986.6,1.46,0.95
1986.6,1.43,0.91
1986.6,1.32,0.82
1986.7,1.33,0.83
1986.7,1.37,0.91
1986.7,1.47,0.95
1986.7,1.6,0.98
1986.8,1.53,0.99
1986.8,1.46,1.01
1986.8,1.33,1.07
1986.8,1.39,1.12
1986.9,1.36,1.2
1986.9,1.27,1.34
1986.9,1.23,1.37
1987,1.09,1.38
1987,1.02,1.46
1987,0.93,1.5
1987,0.98,1.57
1987.1,0.83,1.59
1987.1,0.77,1.67
1987.1,0.79,1.71
1987.2,0.8,1.71
1987.2,0.76,1.84
1987.2,0.83,1.84
1987.2,0.79,1.84
1987.3,0.88,1.69
1987.3,0.89,1.61
1987.3,0.98,1.59
1987.3,0.97,1.58
1987.4,1.02,1.59
1987.4,1.14,1.38
1987.4,1.18,1.34
1987.5,1.21,1.24
1987.5,1.27,1.25
1987.5,1.34,1.06
1987.5,1.38,1
1987.6,1.35,0.92
1987.6,1.44,0.74
1987.6,1.4,0.74
1987.6,1.38,0.75
1987.7,1.39,0.6
1987.7,1.44,0.55
1987.7,1.44,0.55
1987.8,1.43,0.6
1987.8,1.39,0.61
1987.8,1.42,0.56
1987.8,1.34,0.74
1987.9,1.31,0.76
1987.9,1.25,0.92
1987.9,1.19,0.86
1987.9,1.04,1.02
1988,0.92,0.91
1988,0.8,1.13
1988,0.62,1.46
1988.1,0.63,1.56
1988.1,0.69,1.52
1988.1,0.7,1.47
1988.1,0.66,1.43
1988.2,0.62,1.49
1988.2,0.65,1.43
1988.2,0.63,1.44
1988.2,0.64,1.37
1988.3,0.61,1.35
1988.3,0.66,1.06
1988.3,0.73,1.09
1988.4,0.77,1.21
1988.4,0.87,1.11
1988.4,1.05,0.92
1988.4,1.11,0.81
1988.5,1.22,0.84
1988.5,1.09,0.76
1988.5,1.04,0.5
1988.5,1,0.44
1988.6,1.04,0.44
1988.6,1.19,0.39
1988.6,1.12,0.25
1988.7,1.16,0.16
1988.7,1.15,0.28
1988.7,1.19,0.34
1988.7,1.12,0.43
1988.8,1.08,0.38
1988.8,1.01,0.53
1988.8,1.02,0.58
1988.8,0.99,0.57
1988.9,0.92,0.54
1988.9,0.65,0.67
1988.9,0.63,0.62
1989,0.58,0.62
1989,0.16,0.68
1989,0.03,0.72
1989,0.26,0.78
1989.1,0.06,0.94
1989.1,0.12,1.05
1989.1,0.02,0.99
1989.1,0.22,0.91
1989.2,0.17,0.94
1989.2,0.02,1
1989.2,0.19,0.88
1989.3,0.31,0.97
1989.3,0.33,0.99
1989.3,0.35,0.98
1989.3,0.07,0.8
1989.4,0.06,0.69
1989.4,0.34,0.72
1989.4,0.46,0.36
1989.4,0.39,0.23
1989.5,0.4,0.27
1989.5,0.42,0.29
1989.5,0.66,0.23
1989.6,0.71,0.2
1989.6,0.74,0.1
1989.6,0.66,0.03
1989.6,0.68,0.12
1989.7,0.86,0.14
1989.7,0.79,0.18
1989.7,0.66,0.24
1989.7,0.39,0.14
1989.8,0.42,0.06
1989.8,0.2,0.03
1989.8,0.27,0.05
1989.9,0.31,0.18
1989.9,0.43,0.15
1989.9,0.25,0.1
1989.9,0.07,0.13
1990,0.12,0.03
1990,0.32,0.04
1990,0.42,0.06
1990.1,0.05,0.05
1990.1,0.41,0.25
1990.1,0.57,0.29
1990.1,0.71,0.34
1990.2,0.78,0.24
1990.2,0.14,0.2
1990.2,0.12,0.07
1990.2,0.01,0.09
1990.3,0.17,0.1
1990.3,0.22,0.15
1990.3,0.33,0.18
1990.4,0.36,0.23
1990.4,0.45,0.27
1990.4,0.2,0.22
1990.4,0.21,0.24
1990.5,0.38,0.16
1990.5,0.19,0
1990.5,0.11,0.21
1990.5,0.04,0.12
1990.6,0.19,0.17
1990.6,0.14,0.03
1990.6,0.19,0.14
1990.7,0.24,0.23
1990.7,0.29,0.13
1990.7,0.22,0
1990.7,0.22,0.07
1990.8,0.4,0.19
1990.8,0.4,0.11
1990.8,0.52,0.11
1990.8,0.48,0.04
1990.9,0.57,0.06
1990.9,0.46,0.13
1990.9,0.47,0.04
1991,0.51,0.14
1991,0.46,0.22
1991,0.51,0.28
1991,0.48,0.43
1991.1,0.43,0.43
1991.1,0.43,0.24
1991.1,0.39,0.31
1991.1,0.47,0.39
1991.2,0.48,0.42
1991.2,0.52,0.32
1991.2,0.35,0.15
1991.3,0.33,0.08
1991.3,0.32,0.08
1991.3,0.35,0.12
1991.3,0.31,0.13
1991.4,0.45,0.06
1991.4,0.5,0.02
1991.4,0.52,0.03
1991.4,0.57,0.1
1991.5,0.63,0.22
1991.5,0.74,0.24
1991.5,0.73,0.38
1991.6,0.75,0.44
1991.6,0.7,0.57
1991.6,0.77,0.57
1991.6,0.72,0.53
1991.7,0.76,0.7
1991.7,0.72,0.81
1991.7,0.66,0.82
1991.7,0.69,0.88
1991.8,0.74,0.85
1991.8,0.82,0.84
1991.8,0.86,0.84
1991.9,0.82,0.8
1991.9,0.81,0.8
1991.9,0.96,0.66
1991.9,0.98,0.7
1992,1.12,0.82
1992,1.02,0.69
1992,1,0.72
1992.1,1.02,0.67
1992.1,0.82,0.71
1992.1,0.7,0.63
1992.1,0.66,0.9
1992.2,0.67,0.87
1992.2,0.78,0.82
1992.2,0.92,0.75
1992.2,0.92,0.74
1992.3,0.86,0.77
1992.3,0.83,0.77
1992.3,0.76,0.83
1992.4,0.85,0.93
1992.4,0.92,0.91
1992.4,1.01,0.99
1992.4,1.01,0.94
1992.5,0.99,0.95
1992.5,1.08,0.87
1992.5,1.08,0.74
1992.5,1.11,0.94
1992.6,1.09,1.03
1992.6,1.07,1.15
1992.6,0.98,1.16
1992.7,1.01,1.07
1992.7,1.16,1.08
1992.7,1.25,1.12
1992.7,1.26,1.16
1992.8,1.19,1.23
1992.8,1.14,1.21
1992.8,1.05,1.21
1992.8,1.02,1.12
1992.9,0.96,1.15
1992.9,0.94,1.17
1992.9,0.87,1.27
1993,0.71,1.35
1993,0.61,1.47
1993,0.51,1.49
1993,0.47,1.44
1993.1,0.56,1.42
1993.1,0.54,1.45
1993.1,0.61,1.53
1993.1,0.49,1.67
1993.2,0.44,1.49
1993.2,0.44,1.55
1993.2,0.49,1.54
1993.3,0.51,1.53
1993.3,0.48,1.51
1993.3,0.5,1.45
1993.3,0.63,1.48
1993.4,0.72,1.43
1993.4,0.75,1.26
1993.4,0.8,1.22
1993.4,0.84,1.06
1993.5,0.91,1.17
1993.5,0.92,1.12
1993.5,1.08,1.1
1993.6,1,0.97
1993.6,0.98,0.99
1993.6,0.99,0.99
1993.6,1.02,0.93
1993.7,1.02,0.89
1993.7,1.03,0.81
1993.7,1.07,0.86
1993.7,1.09,0.83
1993.8,1.01,0.92
1993.8,0.89,0.9
1993.8,0.86,0.89
1993.9,0.83,0.9
1993.9,0.75,0.94
1993.9,0.68,0.96
1993.9,0.66,1.14
1994,0.58,1.17
1994,0.6,1.32
1994,0.66,1.65
1994,0.66,1.63
1994.1,0.61,1.6
1994.1,0.55,1.56
1994.1,0.52,1.6
1994.2,0.54,1.57
1994.2,0.52,1.57
1994.2,0.52,1.59
1994.2,0.53,1.61
1994.3,0.63,1.72
1994.3,0.72,1.71
1994.3,0.75,1.74
1994.4,0.82,1.54
1994.4,0.81,1.5
1994.4,0.74,1.35
1994.4,0.8,1.31
1994.5,0.83,1.21
1994.5,1,1.17
1994.5,0.92,0.9
1994.5,0.99,0.85
1994.6,0.99,0.86
1994.6,1.07,0.97
1994.6,1,0.84
1994.7,1.17,1.01
1994.7,1.23,0.86
1994.7,1.22,0.82
1994.7,1.17,0.78
1994.8,1.06,0.8
1994.8,1,0.87
1994.8,0.99,0.84
1994.8,1.01,0.91
1994.9,0.98,1
1994.9,0.96,1.08
1994.9,0.91,1.15
1995,0.86,1.24
1995,0.68,1.2
1995,0.7,1.32
1995,0.69,1.24
1995.1,0.75,1.64
1995.1,0.54,1.64
1995.1,0.55,1.57
1995.1,0.49,1.49
1995.2,0.57,1.38
1995.2,0.6,1.54
1995.2,0.65,1.72
1995.3,0.73,1.56
1995.3,0.75,1.34
1995.3,0.8,1.34
1995.3,0.79,1.38
1995.4,0.89,1.26
1995.4,0.91,1.21
1995.4,0.97,1.1
1995.4,1.08,1.14
1995.5,1.18,1.08
1995.5,1.26,1.01
1995.5,1.26,0.8
1995.6,1.18,0.7
1995.6,1.14,0.71
1995.6,1.06,0.75
1995.6,1.08,0.7
1995.7,1.25,0.71
1995.7,1.22,0.7
1995.7,1.26,0.72
1995.7,1.13,0.75
1995.8,1.13,0.75
1995.8,1.12,0.8
1995.8,1.11,0.75
1995.9,1.11,0.78
1995.9,1.05,0.87
1995.9,0.98,0.93
1995.9,0.88,0.96
1996,0.49,0.41
1996,0.56,1.39
1996,0.95,1.48
1996,0.97,1.25
1996.1,1.08,1.09
1996.1,0.83,0.95
1996.1,0.63,1.08
1996.2,0.56,1.2
1996.2,0.72,1.23
1996.2,0.75,1.33
1996.2,0.73,1.29
1996.3,0.74,1.3
1996.3,1.08,1.06
1996.3,1.06,1.03
1996.4,1.05,1.02
1996.4,0.89,0.99
1996.4,0.95,0.82
1996.4,1.03,0.8
1996.5,1.12,0.76
1996.5,1.14,0.81
1996.5,1.11,0.73
1996.5,1.08,0.67
1996.6,1.19,0.6
1996.6,1.21,0.6
1996.6,1.23,0.6
1996.7,1.14,0.57
1996.7,1.24,0.48
1996.7,1.17,0.51
1996.7,1.19,0.52
1996.8,1.14,0.64
1996.8,1.35,0.65
1996.8,1.37,0.68
1996.8,1.34,0.59
1996.9,1.18,0.62
1996.9,1.14,0.6
1996.9,1.03,0.77
1997,0.84,0.87
1997,0.77,0.92
1997,0.74,0.87
1997,0.76,0.84
1997.1,0.63,0.93
1997.1,0.57,1.03
1997.1,0.61,1.08
1997.1,0.76,1.14
1997.2,0.78,1.27
1997.2,0.78,1.36
1997.2,0.73,1.34
1997.3,0.83,1.22
1997.3,0.83,1.14
1997.3,0.78,1.08
1997.3,0.84,1.12
1997.4,0.93,1.06
1997.4,1.05,1.03
1997.4,1,0.9
1997.4,1.1,0.79
1997.5,1.06,0.71
1997.5,1.05,0.65
1997.5,1.01,0.54
1997.6,1.15,0.51
1997.6,1.28,0.44
1997.6,1.19,0.55
1997.6,1.2,0.53
1997.7,1.25,0.45
1997.7,1.28,0.47
1997.7,1.2,0.42
1997.7,1.11,0.42
1997.8,1.17,0.34
1997.8,1.22,0.27
1997.8,1.12,0.25
1997.9,1.02,0.17
1997.9,0.89,0.68
1997.9,0.98,0.77
1997.9,1.03,0.64
1998,0.98,0.5
1998,0.92,0.48
1998,0.82,0.69
1998,0.63,0.77
1998.1,0.63,0.77
1998.1,0.63,0.8
1998.1,0.48,0.91
1998.2,0.5,0.95
1998.2,0.41,0.81
1998.2,0.49,0.83
1998.2,0.48,0.67
1998.3,0.54,0.65
1998.3,0.72,0.6
1998.3,0.74,0.62
1998.3,0.96,0.83
1998.4,1.01,0.77
1998.4,1.19,0.72
1998.4,1.02,0.5
1998.5,1.14,0.43
1998.5,1.01,0.34
1998.5,1.07,0.19
1998.5,1.08,0.15
1998.6,1.16,0.21
1998.6,1.16,0.25
1998.6,1.19,0.36
1998.6,1.2,0.28
1998.7,1.27,0.22
1998.7,1.26,0.1
1998.7,1.35,0.04
1998.8,1.26,0.02
1998.8,1.21,0.01
1998.8,1.1,0.03
1998.8,0.95,0.05
1998.9,0.74,0.01
1998.9,0.64,0.27
1998.9,0.58,0.16
1998.9,0.69,0.3
1999,0.51,0.47
1999,0.53,0.73
1999,0.29,0.92
1999.1,0.39,0.9
1999.1,0.55,0.83
1999.1,0.53,0.78
1999.1,0.59,0.74
1999.2,0.24,0.77
1999.2,0.16,0.89
1999.2,0.16,0.77
1999.3,0.19,0.74
1999.3,0.38,0.61
1999.3,0.39,0.61
1999.3,0.38,0.55
1999.4,0.35,0.61
1999.4,0.49,0.48
1999.4,0.7,0.22
1999.4,0.72,0.01
1999.5,0.78,0.01
1999.5,0.77,0.09
1999.5,0.67,0.25
1999.6,0.61,0.27
1999.6,0.59,0.34
1999.6,0.71,0.45
1999.6,0.76,0.49
1999.7,0.77,0.44
1999.7,0.7,0.36
1999.7,0.58,0.3
1999.7,0.42,0.28
1999.8,0.16,0.24
1999.8,0.16,0.28
1999.8,0.11,0.01
1999.9,0.2,0.07
1999.9,0,0.1
1999.9,0.18,0.03
1999.9,0.04,0.04
2000,0.02,0.04
2000,0.1,0
2000,0.06,0.13
2000,0.16,0.01
2000.1,0.05,0.2
2000.1,0.02,0.01
2000.1,0.26,0.05
2000.2,0.38,0.34
2000.2,0.46,0.43
2000.2,0.17,0.39
2000.2,0.15,0.31
2000.3,0,0.19
2000.3,0.13,0.33
2000.3,0.24,0.27
2000.3,0.1,0.15
2000.4,0.06,0.13
2000.4,0.07,0.08
2000.4,0.12,0.12
2000.5,0.16,0.12
2000.5,0.12,0.22
2000.5,0.12,0.4
2000.5,0.22,0.46
2000.6,0.22,0.41
2000.6,0.31,0.45
2000.6,0.25,0.33
2000.6,0.24,0.4
2000.7,0.23,0.43
2000.7,0.37,0.66
2000.7,0.28,0.74
2000.8,0.1,0.62
2000.8,0.1,0.6
2000.8,0.06,0.49
2000.8,0.13,0.58
2000.9,0.3,0.53
2000.9,0.48,0.43
2000.9,0.35,0.24
2000.9,0.34,0.14
2001,0.47,0.22
2001,0.49,0.18
2001,0.76,0.17
2001.1,0.75,0.34
2001.1,1.03,0.27
2001.1,1.08,0.28
2001.1,1.03,0.14
2001.2,0.78,0.2
2001.2,0.82,0.2
2001.2,0.84,0.24
2001.2,0.94,0.36
2001.3,1,0.27
2001.3,1.05,0.07
2001.3,0.86,0.15
2001.4,0.76,0.01
2001.4,0.73,0.02
2001.4,0.69,0.22
2001.4,0.57,0.16
2001.5,0.44,0.15
2001.5,0.34,0.03
2001.5,0.28,0.34
2001.5,0.3,0.64
2001.6,0.28,0.8
2001.6,0.21,0.84
2001.6,0.07,0.54
2001.7,0.24,0.75
2001.7,0.48,0.73
2001.7,0.6,0.6
2001.7,0.59,0.69
2001.8,0.54,0.64
2001.8,0.53,0.76
2001.8,0.6,0.69
2001.9,0.5,0.69
2001.9,0.48,0.5
2001.9,0.38,0.26
2001.9,0.14,0.24
2002,0.13,0.41
2002,0.1,0.51
2002,0.08,0.73
2002,0.21,0.87
2002.1,0.17,0.76
2002.1,0.3,0.57
2002.1,0.29,0.38
2002.2,0.35,0.5
2002.2,0.34,0.53
2002.2,0.35,0.39
2002.2,0.46,0.37
2002.3,0.61,0.29
2002.3,0.53,0.69
2002.3,0.4,0.62
2002.3,0.41,0.44
2002.4,0.34,0.33
2002.4,0.36,0.22
2002.4,0.36,0.37
2002.5,0.49,0.4
2002.5,0.4,0.47
2002.5,0.42,0.7
2002.5,0.32,0.76
2002.6,0.49,0.77
2002.6,0.56,0.54
2002.6,0.63,0.32
2002.6,0.73,0.25
2002.7,0.73,0.16
2002.7,0.75,0.17
2002.7,0.7,0.11
2002.8,0.71,0.05
2002.8,0.69,0.04
2002.8,0.58,0.12
2002.8,0.59,0.15
2002.9,0.48,0.28
2002.9,0.49,0.23
2002.9,0.51,0.06
2002.9,0.63,0.23
2003,0.8,0.33
2003,0.75,0.35
2003,0.74,0.28
2003.1,0.53,0.44
2003.1,0.65,0.49
2003.1,0.48,0.44
2003.1,0.53,0.47
2003.2,0.4,0.52
2003.2,0.2,0.51
2003.2,0.19,0.51
2003.2,0.07,0.46
2003.3,0.43,0.44
2003.3,0.76,0.34
2003.3,0.55,0.54
2003.4,0.54,0.51
2003.4,0.56,0.59
2003.4,0.58,0.54
2003.4,0.53,0.56
2003.5,0.54,0.41
2003.5,0.63,0.44
2003.5,0.69,0.46
2003.5,0.74,0.51
2003.6,0.78,0.54
2003.6,0.88,0.52
2003.6,0.79,0.54
2003.7,0.75,0.55
2003.7,0.81,0.47
2003.7,0.89,0.51
2003.7,0.86,0.52
2003.8,0.79,0.57
2003.8,0.78,0.53
2003.8,0.76,0.54
2003.9,0.78,0.58
2003.9,0.86,0.56
2003.9,0.98,0.57
2003.9,0.68,0.71
2004,0.52,0.85
2004,0.48,0.96
2004,0.54,0.89
2004,0.4,0.94
2004.1,0.24,0.91
2004.1,0.14,0.99
2004.1,0.16,0.85
2004.2,0.01,0.85
2004.2,0.07,0.99
2004.2,0.1,0.99
2004.2,0.24,1.03
2004.3,0.25,0.95
2004.3,0.34,0.85
2004.3,0.49,0.82
2004.3,0.45,0.8
2004.4,0.48,0.82
2004.4,0.53,0.82
2004.4,0.64,0.71
2004.5,0.68,0.66
2004.5,0.81,0.53
2004.5,0.83,0.55
2004.5,0.81,0.45
2004.6,0.8,0.37
2004.6,0.84,0.24
2004.6,0.8,0.23
2004.6,0.73,0.23
2004.7,0.72,0.25
2004.7,0.84,0.25
2004.7,0.85,0.32
2004.8,0.76,0.35
2004.8,0.71,0.37
2004.8,0.7,0.35
2004.8,0.76,0.38
2004.9,0.75,0.39
2004.9,0.58,0.4
2004.9,0.6,0.41
2004.9,0.55,0.61
2005,0.67,0.66
2005,0.58,0.75
2005,0.38,0.96
2005.1,0.23,0.71
2005.1,0.32,0.72
2005.1,0.38,0.66
2005.1,0.47,0.8
2005.2,0.1,0.75
2005.2,0.14,0.84
2005.2,0.16,0.87
2005.2,0.23,0.83
2005.3,0.31,0.75
2005.3,0.29,0.64
2005.3,0.28,0.59
2005.4,0.3,0.55
2005.4,0.42,0.66
2005.4,0.54,0.56
2005.4,0.63,0.48
2005.5,0.65,0.4
2005.5,0.64,0.47
2005.5,0.69,0.52
2005.5,0.73,0.5
2005.6,0.76,0.43
2005.6,0.64,0.37
2005.6,0.72,0.33
2005.7,0.61,0.26
2005.7,0.6,0.32
2005.7,0.49,0.35
2005.7,0.64,0.3
2005.8,0.67,0.37
2005.8,0.6,0.39
2005.8,0.63,0.53
2005.8,0.53,0.39
2005.9,0.63,0.44
2005.9,0.6,0.6
2005.9,0.51,0.7
2006,0.48,0.73
2006,0.21,0.63
2006,0.01,0.91
2006,0.25,1.03
2006.1,0.5,1.17
2006.1,0.6,0.93
2006.1,0.43,0.74
2006.2,0.35,0.74
2006.2,0.22,0.62
2006.2,0.19,0.62
2006.2,0.17,0.56
2006.3,0.38,0.65
2006.3,0.53,0.55
2006.3,0.46,0.61
2006.3,0.49,0.63
2006.4,0.51,0.67
2006.4,0.55,0.51
2006.4,0.56,0.51
2006.5,0.56,0.5
2006.5,0.76,0.51
2006.5,0.81,0.53
2006.5,0.83,0.48
2006.6,0.84,0.46
2006.6,0.88,0.39
2006.6,0.87,0.37
2006.6,0.88,0.36
2006.7,0.9,0.34
2006.7,0.89,0.35
2006.7,0.86,0.28
2006.8,0.85,0.3
2006.8,0.85,0.41
2006.8,0.79,0.43
2006.8,0.74,0.41
2006.9,0.67,0.4
2006.9,0.7,0.52
2006.9,0.65,0.55
2006.9,0.63,0.6
2007,0.56,0.64
2007,0.59,0.75
2007,0.5,0.76
2007.1,0.47,0.77
2007.1,0.34,0.77
2007.1,0.3,0.83
2007.1,0.31,0.82
2007.2,0.3,0.89
2007.2,0.4,0.91
2007.2,0.42,0.91
2007.2,0.43,0.85
2007.3,0.38,0.78
2007.3,0.4,0.7
2007.3,0.47,0.7
2007.4,0.54,0.69
2007.4,0.59,0.64
2007.4,0.62,0.65
2007.4,0.62,0.6
2007.5,0.64,0.51
2007.5,0.66,0.47
2007.5,0.73,0.42
2007.5,0.77,0.44
2007.6,0.83,0.36
2007.6,0.83,0.31
2007.6,0.85,0.25
2007.7,0.81,0.24
2007.7,0.83,0.24
2007.7,0.8,0.25
2007.7,0.77,0.2
2007.8,0.78,0.22
2007.8,0.71,0.23
2007.8,0.68,0.34
2007.8,0.62,0.31
2007.9,0.64,0.35
2007.9,0.63,0.35
2007.9,0.57,0.44
2008,0.52,0.52
2008,0.42,0.63
2008,0.38,0.62
2008,0.36,0.62
2008.1,0.31,0.6
2008.1,0.27,0.73
2008.1,0.29,0.72
2008.2,0.28,0.76
2008.2,0.32,0.78
2008.2,0.3,0.78
2008.2,0.38,0.75
2008.3,0.37,0.81
2008.3,0.36,0.76
2008.3,0.4,0.72
2008.3,0.41,0.67
2008.4,0.46,0.67
2008.4,0.49,0.65
2008.4,0.65,0.58
2008.5,0.63,0.54
2008.5,0.65,0.51
2008.5,0.65,0.47
2008.5,0.73,0.44
2008.6,0.76,0.44
2008.6,0.79,0.45
2008.6,0.81,0.45
2008.6,0.75,0.42
2008.7,0.67,0.37
2008.7,0.71,0.3
2008.7,0.75,0.28
2008.8,0.75,0.31
2008.8,0.72,0.33
2008.8,0.76,0.34
2008.8,0.78,0.34
2008.9,0.68,0.42
2008.9,0.54,0.44
2008.9,0.54,0.48
2008.9,0.5,0.48
2009,0.5,0.68
2009,0.41,0.75
2009,0.34,0.76
2009.1,0.28,0.74
2009.1,0.26,0.72
2009.1,0.24,0.71
2009.1,0.24,0.73
2009.2,0.22,0.79
2009.2,0.16,0.8
2009.2,0.23,0.82
2009.2,0.22,0.81
2009.3,0.32,0.81
2009.3,0.31,0.79
2009.3,0.36,0.7
2009.4,0.36,0.6
2009.4,0.37,0.55
2009.4,0.38,0.56
2009.4,0.47,0.52
2009.5,0.55,0.45
2009.5,0.52,0.39
2009.5,0.54,0.39
2009.5,0.59,0.39
2009.6,0.65,0.35
2009.6,0.65,0.3
2009.6,0.65,0.29
2009.7,0.69,0.28
2009.7,0.7,0.29
2009.7,0.64,0.24
2009.7,0.69,0.27
2009.8,0.73,0.24
2009.8,0.71,0.35
2009.8,0.59,0.37
2009.8,0.53,0.41
2009.9,0.51,0.39
2009.9,0.49,0.41
2009.9,0.55,0.4
2010,0.38,0.47
2010,0.23,0.57
2010,0.18,0.6
2010,0.29,0.63
2010.1,0.32,0.64
2010.1,0.23,0.87
2010.1,0.28,0.8
2010.1,0.19,0.91
2010.2,0.17,0.65
2010.2,0.22,0.69
2010.2,0.25,0.68
2010.3,0.32,0.73
2010.3,0.28,0.58
2010.3,0.31,0.63
2010.3,0.3,0.67
2010.4,0.32,0.68
2010.4,0.41,0.55
2010.4,0.45,0.51
2010.4,0.44,0.47
2010.5,0.51,0.39
2010.5,0.49,0.39
2010.5,0.52,0.35
2010.6,0.51,0.32
2010.6,0.58,0.28
2010.6,0.58,0.25
2010.6,0.54,0.2
2010.7,0.53,0.15
2010.7,0.53,0.13
2010.7,0.52,0.18
2010.7,0.51,0.2
2010.8,0.54,0.22
2010.8,0.57,0.22
2010.8,0.51,0.18
2010.9,0.45,0.21
2010.9,0.44,0.26
2010.9,0.28,0.43
2010.9,0.14,0.51
2011,0.05,0.5
2011,0.04,0.49
2011,0.08,0.41
2011.1,0.01,0.46
2011.1,0.12,0.52
2011.1,0.09,0.58
2011.1,0.11,0.59
2011.2,0.03,0.63
2011.2,0.07,0.69
2011.2,0.05,0.48
2011.2,0.06,0.45
2011.3,0.04,0.47
2011.3,0,0.51
2011.3,0,0.51
2011.4,0.01,0.49
2011.4,0.04,0.47
2011.4,0.18,0.46
2011.4,0.23,0.45
2011.5,0.2,0.42
2011.5,0.2,0.33
2011.5,0.25,0.3
2011.5,0.28,0.29
2011.6,0.27,0.3
2011.6,0.34,0.28
2011.6,0.38,0.31
2011.7,0.35,0.29
2011.7,0.31,0.24
2011.7,0.32,0.23
2011.7,0.37,0.24
2011.8,0.32,0.27
2011.8,0.29,0.24
2011.8,0.29,0.26
2011.8,0.3,0.33
2011.9,0.26,0.36
2011.9,0.16,0.38
2011.9,0.13,0.41
2012,0.05,0.45
2012,0.07,0.49
2012,0.07,0.5
2012,0.07,0.5
2012.1,0.02,0.56
2012.1,0.02,0.66
2012.1,0.07,0.59
2012.1,0.08,0.55
2012.2,0.17,0.53
2012.2,0.08,0.6
2012.2,0.08,0.71
2012.3,0.11,0.68
2012.3,0.08,0.61
2012.3,0.08,0.49
2012.3,0.08,0.5
2012.4,0.05,0.47
2012.4,0.01,0.5
2012.4,0.05,0.42
2012.4,0.02,0.36
2012.5,0.02,0.33
2012.5,0.04,0.26
2012.5,0.05,0.23
2012.6,0.09,0.17
2012.6,0.09,0.16
2012.6,0.15,0.1
2012.6,0.06,0.09
2012.7,0.07,0.08
2012.7,0.05,0.08
2012.7,0.09,0.06
2012.7,0.02,0.09
2012.8,0,0.08
2012.8,0.01,0.03
2012.8,0.05,0.01
2012.9,0.12,0.02
2012.9,0.15,0.01
2012.9,0.13,0.16
2012.9,0.12,0.22
2013,0.16,0.25
2013,0.1,0.3
2013,0.15,0.33
2013,0.17,0.35
2013.1,0.17,0.33
2013.1,0.15,0.47
2013.1,0.2,0.36
2013.2,0.2,0.39
2013.2,0.16,0.3
2013.2,0.12,0.34
2013.2,0.09,0.25
2013.3,0.1,0.26
2013.3,0.11,0.28
2013.3,0.14,0.21
2013.4,0.13,0.16
2013.4,0.07,0.03
2013.4,0.14,0.02
2013.4,0.16,0.06
2013.5,0.15,0.08
2013.5,0.02,0.05
2013.5,0.04,0.21
2013.5,0.09,0.18
2013.6,0.1,0.14
2013.6,0.1,0.1
2013.6,0.11,0.14
2013.7,0.11,0.13
2013.7,0.14,0.14
2013.7,0.1,0.1
2013.7,0.1,0.09
2013.8,0.1,0.11
2013.8,0.13,0.13
2013.8,0.14,0.16
2013.8,0.08,0.13
2013.9,0.1,0.1
2013.9,0.07,0.17
2013.9,0.05,0.16
2014,0.03,0.14
2014,0.02,0.12
2014,0.03,0.12
2014,0.1,0.09
2014.1,0.1,0.07
2014.1,0.1,0.08
2014.1,0.03,0.07
2014.1,0.01,0.06
2014.2,0.03,0.02
2014.2,0.08,0.06
2014.2,0.09,0.06
2014.3,0.04,0.08
2014.3,0.04,0.05
2014.3,0.03,0.1
2014.3,0.03,0.11
2014.4,0.02,0.15
2014.4,0,0.16
2014.4,0.01,0.22
2014.4,0,0.22
2014.5,0.06,0.2
2014.5,0.06,0.2
2014.5,0.02,0.2
2014.6,0,0.21
2014.6,0.05,0.22
2014.6,0.06,0.21
2014.6,0.06,0.25
2014.7,0.03,0.23
2014.7,0,0.3
2014.7,0.06,0.35
2014.7,0.02,0.4
2014.8,0.01,0.37
2014.8,0.01,0.34
2014.8,0.05,0.34
2014.9,0.03,0.38
2014.9,0.06,0.44
2014.9,0.06,0.44
2014.9,0,0.44
2015,0.06,0.4
2015,0.04,0.43
2015,0.03,0.42
2015,0.09,0.45
2015.1,0.18,0.41
2015.1,0.1,0.45
2015.1,0.08,0.48
2015.2,0.08,0.51
2015.2,0.17,0.5
2015.2,0.27,0.49
2015.2,0.24,0.52
2015.3,0.15,0.56
2015.3,0.11,0.59
2015.3,0.13,0.61
2015.4,0.16,0.64
2015.4,0.15,0.66
2015.4,0.12,0.8
2015.4,0.06,0.76
2015.5,0.05,0.75
2015.5,0.05,0.74
2015.5,0.1,0.74
2015.5,0.13,0.74
2015.6,0.13,0.69
2015.6,0.12,0.66
2015.6,0.14,0.63
2015.7,0.17,0.64
2015.7,0.19,0.67
2015.7,0.19,0.68
2015.7,0.2,0.7
2015.8,0.22,0.71
2015.8,0.24,0.64
2015.8,0.26,0.67
2015.8,0.25,0.64
2015.9,0.26,0.75
2015.9,0.22,0.74
2015.9,0.2,0.84
2016,0.18,0.89
2016,0.21,0.91
2016,0.19,0.82
2016,0.23,0.86
2016.1,0.21,0.84
2016.1,0.2,0.92
2016.1,0.15,0.89
2016.1,0.18,0.91
2016.2,0.16,0.93
2016.2,0.21,0.93
2016.2,0.26,0.94
2016.3,0.28,0.93
2016.3,0.29,0.97
2016.3,0.3,0.96
2016.3,0.33,0.95
2016.4,0.36,0.92
2016.4,0.27,0.85
2016.4,0.31,0.79
2016.4,0.32,0.76
2016.5,0.33,0.73
2016.5,0.33,0.65
2016.5,0.36,0.62
2016.6,0.41,0.6
2016.6,0.37,0.54
2016.6,0.35,0.5
2016.6,0.37,0.44
2016.7,0.43,0.46
2016.7,0.43,0.42
2016.7,0.4,0.38
2016.7,0.38,0.41
2016.8,0.39,0.34
2016.8,0.35,0.44
2016.8,0.35,0.45
2016.9,0.39,0.5
2016.9,0.43,0.5
2016.9,0.4,0.61
2016.9,0.24,0.52
2017,0.22,0.59
2017,0.23,0.51
2017,0.29,0.61
2017,0.32714,0.59855
2017.1,0.30826,0.601
2017.1,0.28743,0.61676
2017.1,0.26631,0.66815
2017.2,0.25848,0.7215
2017.2,0.26316,0.74934
2017.2,0.2717,0.76677
2017.2,0.2749,0.78627
2017.3,0.2692,0.82303
2017.3,0.2551,0.85745
2017.3,0.2483,0.86782
2017.3,0.25301,0.85161
2017.4,0.2634,0.83149
2017.4,0.27078,0.83455
2017.4,0.27273,0.85166
2017.5,0.27794,0.87245
2017.5,0.28608,0.87362
2017.5,0.29815,0.85533
2017.5,0.31655,0.82309
2017.6,0.33774,0.79365
2017.6,0.3392,0.78503
2017.6,0.32585,0.77867
2017.6,0.32607,0.76903
2017.7,0.34121,0.73419
2017.7,0.35198,0.69349
2017.7,0.35109,0.65061
2017.8,0.33978,0.61703
2017.8,0.32509,0.61289
2017.8,0.32126,0.61662
2017.8,0.32974,0.59247
2017.9,0.33105,0.54385
2017.9,0.32691,0.50344
2017.9,0.3274,0.46098
2017.9,0.32314,0.43944
2018,0.3112,0.44444
2018,0.30628,0.44817
2018,0.33898,0.43248
2018.1,0.39681,0.40573
2018.1,0.42595,0.38682
2018.1,0.43274,0.3771
2018.1,0.45309,0.36673
2018.2,0.50372,0.37178
2018.2,0.54812,0.37289
2018.2,0.5801,0.37846
2018.3,0.59944,0.35283
2018.3,0.62092,0.338
2018.3,0.64624,0.37383
2018.3,0.67765,0.4129
2018.4,0.70949,0.41925
2018.4,0.70207,0.41146
2018.4,0.68292,0.43252
2018.4,0.66918,0.45506
2018.5,0.66458,0.48804
2018.5,0.6571,0.53132
2018.5,0.63921,0.55937
2018.6,0.62202,0.56568
2018.6,0.61644,0.5603
2018.6,0.61793,0.54869
2018.6,0.60321,0.549
2018.7,0.56569,0.56848
2018.7,0.54049,0.58375
2018.7,0.52962,0.55585
2018.7,0.5078,0.55202
2018.8,0.48372,0.55963
2018.8,0.4677,0.55532
2018.8,0.46308,0.55879
2018.9,0.46772,0.57167
2018.9,0.47742,0.59006
2018.9,0.47344,0.57956
2018.9,0.45415,0.55598
2019,0.45419,0.56111
2019,0.49081,0.56312
2019,0.53023,0.52742
2019,0.55126,0.52955
2019.1,0.57084,0.53197
2019.1,0.60831,0.52172
2019.1,0.63423,0.54074
2019.2,0.64228,0.56918
2019.2,0.63421,0.59398
2019.2,0.61398,0.60841
2019.2,0.60829,0.62665
2019.3,0.61005,0.63165
2019.3,0.5953,0.62761
2019.3,0.56995,0.65046
2019.3,0.54425,0.6788
2019.4,0.51567,0.71565
2019.4,0.48858,0.74855
2019.4,0.4709,0.76114
2019.5,0.45797,0.77029
2019.5,0.44673,0.77414
2019.5,0.42857,0.77964
2019.5,0.40309,0.78561
2019.6,0.37425,0.78968
2019.6,0.35179,0.81597
2019.6,0.34719,0.83962
2019.6,0.35351,0.83763
2019.7,0.35561,0.82953
2019.7,0.34819,0.82781
2019.7,0.33626,0.8399
2019.8,0.3184,0.83847
2019.8,0.30263,0.81764
2019.8,0.29868,0.78368
2019.8,0.29814,0.74636
2019.9,0.28588,0.73989
2019.9,0.26102,0.73176
2019.9,0.23446,0.70093
2019.9,0.20467,0.67676
2020,0.18225,0.6594
2020,0.17134,0.63436
2020,0.16131,0.61131
2020.1,0.15328,0.61176
2020.1,0.14539,0.61527
2020.1,0.14031,0.61024
2020.1,0.13461,0.6056
2020.2,0.1265,0.60971
2020.2,0.12409,0.61298
2020.2,0.131,0.60956
2020.3,0.1408,0.59924
2020.3,0.14582,0.58548
2020.3,0.1416,0.57137
2020.3,0.13415,0.57831
2020.4,0.12961,0.59623
2020.4,0.13304,0.60812
2020.4,0.14093,0.62016
2020.4,0.15527,0.63208
2020.5,0.17213,0.64353
2020.5,0.18375,0.64398
2020.5,0.18849,0.64849
2020.6,0.19168,0.65401
2020.6,0.1941,0.64058
2020.6,0.18976,0.61741
2020.6,0.18786,0.60068
2020.7,0.18971,0.57987
2020.7,0.19069,0.55544
2020.7,0.18708,0.5389
2020.7,0.17652,0.53358


==> d_wso_recav.dat <==
1878.5,0.18613,0.067005,0.12535
1878.5,0.18222,0.062347,0.1211
1878.5,0.17834,0.057731,0.11689
1878.5,0.17448,0.053159,0.11271
1878.6,0.17066,0.04863,0.10857
1878.6,0.16686,0.044143,0.10447
1878.6,0.1631,0.039699,0.1004
1878.6,0.15936,0.035296,0.096359
1878.7,0.15565,0.030936,0.092357
1878.7,0.15197,0.026616,0.088389
1878.7,0.14832,0.022338,0.084455
1878.8,0.1447,0.0181,0.080555
1878.8,0.1411,0.013902,0.076688
1878.8,0.13753,0.0097445,0.072854
1878.8,0.13399,0.0056263,0.069053
1878.9,0.13048,0.0015473,0.065284
1878.9,0.12699,0.0024928,0.061547
1878.9,0.12353,0.0064945,0.057842
1878.9,0.1201,0.010458,0.054168
1879,0.11669,0.014384,0.050526
1879,0.11331,0.018272,0.046914
1879,0.10995,0.022123,0.043333
1879.1,0.10662,0.025937,0.039782
1879.1,0.10331,0.029714,0.036261
1879.1,0.10003,0.033456,0.03277
1879.1,0.096774,0.037161,0.029309
1879.2,0.093541,0.040831,0.025876
1879.2,0.090332,0.044466,0.022472
1879.2,0.087146,0.048065,0.019096
1879.3,0.083984,0.05163,0.015749
1879.3,0.080844,0.055161,0.01243
1879.3,0.077727,0.058657,0.0091377
1879.3,0.074632,0.06212,0.0058729
1879.4,0.071559,0.06555,0.0026349
1879.4,0.068508,0.068947,0.00057646
1879.4,0.065479,0.07231,0.0037616
1879.4,0.06247,0.075642,0.0069209
1879.5,0.059482,0.078941,0.010055
1879.5,0.056514,0.082209,0.013163
1879.5,0.053567,0.085445,0.016246
1879.6,0.05064,0.088651,0.019305
1879.6,0.047732,0.091825,0.02234
1879.6,0.044843,0.09497,0.02535
1879.6,0.041974,0.098084,0.028337
1879.7,0.039123,0.10117,0.031301
1879.7,0.036291,0.10422,0.034241
1879.7,0.033476,0.10725,0.037158
1879.7,0.03068,0.11025,0.040053
1879.8,0.027902,0.11321,0.042926
1879.8,0.025141,0.11615,0.045776
1879.8,0.022398,0.11907,0.048605
1879.9,0.019671,0.12195,0.051412
1879.9,0.016961,0.12481,0.054198
1879.9,0.014268,0.12764,0.056963
1879.9,0.011591,0.13044,0.059707
1880,0.0089309,0.13322,0.062431
1880,0.0062864,0.13597,0.065134
1880,0.0036577,0.13869,0.067817
1880,0.0010446,0.14139,0.07048
1880.1,0.001553,0.14406,0.073123
1880.1,0.0041354,0.1467,0.075746
1880.1,0.0067028,0.14932,0.07835
1880.2,0.0092552,0.15192,0.080935
1880.2,0.011793,0.15449,0.083501
1880.2,0.014316,0.15703,0.086048
1880.2,0.016825,0.15955,0.088575
1880.3,0.019319,0.16205,0.091085
1880.3,0.0218,0.16452,0.093575
1880.3,0.024266,0.16696,0.096047
1880.3,0.026718,0.16938,0.098501
1880.4,0.029157,0.17177,0.10094
1880.4,0.031581,0.17414,0.10335
1880.4,0.033992,0.17649,0.10575
1880.5,0.03639,0.17881,0.10813
1880.5,0.038773,0.18111,0.11049
1880.5,0.041143,0.18338,0.11284
1880.5,0.043499,0.18562,0.11516
1880.6,0.045841,0.18784,0.11747
1880.6,0.048169,0.19004,0.11975
1880.6,0.050483,0.1922,0.12202
1880.6,0.052782,0.19435,0.12427
1880.7,0.055067,0.19647,0.1265
1880.7,0.057338,0.19856,0.12871
1880.7,0.059593,0.20062,0.1309
1880.8,0.061833,0.20266,0.13307
1880.8,0.064058,0.20467,0.13522
1880.8,0.066267,0.20665,0.13735
1880.8,0.06846,0.20861,0.13946
1880.9,0.070636,0.21054,0.14155
1880.9,0.072796,0.21244,0.14362
1880.9,0.074938,0.21431,0.14566
1880.9,0.077062,0.21615,0.14768
1881,0.079167,0.21796,0.14968
1881,0.081254,0.21974,0.15165
1881,0.083321,0.22149,0.1536
1881.1,0.085367,0.22321,0.15553
1881.1,0.087393,0.22489,0.15742
1881.1,0.089397,0.22654,0.15929
1881.1,0.091378,0.22816,0.16114
1881.2,0.093335,0.22974,0.16295
1881.2,0.095268,0.23128,0.16474
1881.2,0.097174,0.23279,0.16649
1881.2,0.099053,0.23425,0.16821
1881.3,0.1009,0.23568,0.1699
1881.3,0.10272,0.23706,0.17155
1881.3,0.10451,0.23839,0.17317
1881.4,0.10627,0.23968,0.17474
1881.4,0.10799,0.24092,0.17627
1881.4,0.10967,0.24211,0.17776
1881.4,0.11131,0.24324,0.17921
1881.5,0.11291,0.24432,0.1806
1881.5,0.11446,0.24533,0.18195
1881.5,0.11597,0.24629,0.18323
1881.5,0.11743,0.24717,0.18447
1881.6,0.11883,0.24799,0.18564
1881.6,0.12018,0.24873,0.18675
1881.6,0.12147,0.2494,0.18779
1881.7,0.12269,0.24999,0.18876
1881.7,0.12386,0.2505,0.18966
1881.7,0.12495,0.25093,0.19048
1881.7,0.12598,0.25127,0.19123
1881.8,0.12693,0.25153,0.1919
1881.8,0.12783,0.25171,0.19249
1881.8,0.12865,0.25181,0.19302
1881.9,0.12942,0.25184,0.19347
1881.9,0.13014,0.25182,0.19387
1881.9,0.13082,0.25176,0.19422
1881.9,0.13148,0.25167,0.19455
1882,0.13214,0.25157,0.19486
1882,0.13282,0.2515,0.19518
1882,0.13353,0.25145,0.19552
1882,0.1344,0.25171,0.19614
1882.1,0.13536,0.25207,0.19684
1882.1,0.13642,0.25254,0.19763
1882.1,0.13758,0.2531,0.19853
1882.2,0.13884,0.25379,0.19952
1882.2,0.14021,0.25459,0.20063
1882.2,0.14169,0.25551,0.20185
1882.2,0.14329,0.25658,0.2032
1882.3,0.14501,0.25778,0.20467
1882.3,0.14684,0.25913,0.20627
1882.3,0.1488,0.26064,0.20801
1882.3,0.15089,0.2623,0.20989
1882.4,0.15311,0.26414,0.21192
1882.4,0.15547,0.26615,0.21411
1882.4,0.15795,0.26834,0.21644
1882.5,0.16058,0.27071,0.21894
1882.5,0.16334,0.27327,0.22161
1882.5,0.16625,0.27603,0.22444
1882.5,0.16929,0.27898,0.22744
1882.6,0.17248,0.28212,0.2306
1882.6,0.1758,0.28546,0.23394
1882.6,0.17927,0.289,0.23745
1882.6,0.18288,0.29273,0.24112
1882.7,0.18662,0.29665,0.24496
1882.7,0.19051,0.30075,0.24897
1882.7,0.19453,0.30504,0.25313
1882.8,0.19869,0.30949,0.25746
1882.8,0.20299,0.31412,0.26193
1882.8,0.20742,0.31891,0.26656
1882.8,0.21198,0.32385,0.27133
1882.9,0.21667,0.32893,0.27624
1882.9,0.22149,0.33415,0.28128
1882.9,0.22644,0.33949,0.28645
1882.9,0.23151,0.34496,0.29175
1883,0.23671,0.35054,0.29717
1883,0.24203,0.35623,0.3027
1883,0.24748,0.36202,0.30834
1883.1,0.25304,0.36791,0.3141
1883.1,0.25873,0.37389,0.31996
1883.1,0.26454,0.37996,0.32593
1883.1,0.27047,0.38612,0.33201
1883.2,0.27652,0.39236,0.33819
1883.2,0.28268,0.39869,0.34447
1883.2,0.28897,0.40511,0.35085
1883.2,0.29537,0.4116,0.35733
1883.3,0.30188,0.41818,0.3639
1883.3,0.30851,0.42483,0.37056
1883.3,0.31525,0.43155,0.37732
1883.4,0.3221,0.43835,0.38416
1883.4,0.32905,0.44522,0.39109
1883.4,0.3361,0.45216,0.39809
1883.4,0.34326,0.45916,0.40517
1883.5,0.35052,0.46623,0.41232
1883.5,0.35786,0.47335,0.41954
1883.5,0.36531,0.48054,0.42682
1883.5,0.37284,0.48778,0.43417
1883.6,0.38046,0.49508,0.44157
1883.6,0.38816,0.50243,0.44903
1883.6,0.39595,0.50984,0.45654
1883.7,0.40381,0.51732,0.46411
1883.7,0.41176,0.52485,0.47173
1883.7,0.41979,0.53245,0.4794
1883.7,0.42789,0.54011,0.48712
1883.8,0.43607,0.54785,0.4949
1883.8,0.44432,0.55565,0.50273
1883.8,0.45265,0.56354,0.51062
1883.9,0.46106,0.5715,0.51858
1883.9,0.46953,0.57955,0.5266
1883.9,0.47808,0.58768,0.53468
1883.9,0.4867,0.59589,0.54284
1884,0.49539,0.60418,0.55106
1884,0.50415,0.61254,0.55936
1884,0.51297,0.62098,0.56772
1884,0.52186,0.62949,0.57615
1884.1,0.5308,0.63805,0.58465
1884.1,0.53979,0.64666,0.5932
1884.1,0.54884,0.65532,0.60181
1884.2,0.55793,0.66399,0.61046
1884.2,0.56706,0.67269,0.61915
1884.2,0.57622,0.68139,0.62788
1884.2,0.58541,0.69007,0.63663
1884.3,0.59462,0.69873,0.64539
1884.3,0.60385,0.70736,0.65415
1884.3,0.61309,0.71594,0.66291
1884.3,0.62232,0.72446,0.67165
1884.4,0.63155,0.73291,0.68037
1884.4,0.64078,0.74128,0.68906
1884.4,0.64998,0.74956,0.69771
1884.5,0.65916,0.75775,0.70631
1884.5,0.66831,0.76584,0.71486
1884.5,0.67743,0.77383,0.72336
1884.5,0.68652,0.7817,0.73179
1884.6,0.69556,0.78947,0.74017
1884.6,0.70456,0.79714,0.74847
1884.6,0.7135,0.80469,0.75671
1884.6,0.7224,0.81213,0.76488
1884.7,0.73124,0.81947,0.77297
1884.7,0.74001,0.82671,0.78099
1884.7,0.74872,0.83384,0.78894
1884.8,0.75737,0.84088,0.79681
1884.8,0.76594,0.84783,0.8046
1884.8,0.77443,0.85469,0.81233
1884.8,0.78285,0.86147,0.81997
1884.9,0.79118,0.86818,0.82754
1884.9,0.79943,0.87481,0.83504
1884.9,0.8076,0.88137,0.84246
1884.9,0.81567,0.88787,0.84982
1885,0.82365,0.8943,0.8571
1885,0.83153,0.90069,0.86431
1885,0.83933,0.90701,0.87146
1885.1,0.84702,0.91329,0.87854
1885.1,0.85462,0.91951,0.88555
1885.1,0.86212,0.92568,0.89249
1885.1,0.86952,0.9318,0.89937
1885.2,0.87682,0.93787,0.90617
1885.2,0.88402,0.94388,0.91291
1885.2,0.89111,0.94982,0.91958
1885.2,0.89811,0.9557,0.92617
1885.3,0.905,0.96151,0.93268
1885.3,0.91178,0.96724,0.9391
1885.3,0.91846,0.97287,0.94544
1885.4,0.92503,0.97841,0.95169
1885.4,0.9315,0.98384,0.95783
1885.4,0.93785,0.98915,0.96387
1885.4,0.94408,0.99434,0.96979
1885.5,0.95021,0.99939,0.9756
1885.5,0.95621,1.0043,0.98128
1885.5,0.9621,1.009,0.98683
1885.5,0.96787,1.0136,0.99225
1885.6,0.97352,1.0181,0.99753
1885.6,0.97904,1.0223,1.0027
1885.6,0.98444,1.0264,1.0077
1885.7,0.98971,1.0302,1.0125
1885.7,0.99485,1.0339,1.0172
1885.7,0.99986,1.0374,1.0217
1885.7,1.0047,1.0407,1.0261
1885.8,1.0095,1.0438,1.0302
1885.8,1.0141,1.0467,1.0343
1885.8,1.0185,1.0495,1.0381
1885.8,1.0229,1.052,1.0418
1885.9,1.027,1.0543,1.0454
1885.9,1.0311,1.0565,1.0487
1885.9,1.0349,1.0584,1.0519
1886,1.0387,1.0602,1.055
1886,1.0423,1.0619,1.0579
1886,1.0457,1.0634,1.0606
1886,1.0491,1.0648,1.0632
1886.1,1.0522,1.066,1.0656
1886.1,1.0552,1.0671,1.0679
1886.1,1.0581,1.0682,1.0701
1886.2,1.0609,1.0692,1.0721
1886.2,1.0635,1.0701,1.0741
1886.2,1.066,1.0709,1.0759
1886.2,1.0683,1.0717,1.0776
1886.3,1.0706,1.0725,1.0793
1886.3,1.0727,1.0733,1.0808
1886.3,1.0747,1.074,1.0823
1886.3,1.0766,1.0748,1.0838
1886.4,1.0783,1.0755,1.0851
1886.4,1.08,1.0763,1.0864
1886.4,1.0816,1.0771,1.0877
1886.5,1.0831,1.0779,1.0889
1886.5,1.0844,1.0787,1.09
1886.5,1.0857,1.0796,1.0911
1886.5,1.087,1.0804,1.0922
1886.6,1.0881,1.0813,1.0933
1886.6,1.0892,1.0822,1.0942
1886.6,1.0901,1.0831,1.0952
1886.6,1.091,1.084,1.0961
1886.7,1.0919,1.085,1.097
1886.7,1.0927,1.0859,1.0979
1886.7,1.0934,1.0868,1.0987
1886.8,1.0941,1.0877,1.0995
1886.8,1.0947,1.0886,1.1003
1886.8,1.0952,1.0895,1.101
1886.8,1.0957,1.0904,1.1017
1886.9,1.0962,1.0913,1.1024
1886.9,1.0966,1.0921,1.103
1886.9,1.097,1.0929,1.1036
1886.9,1.0974,1.0937,1.1042
1887,1.0977,1.0944,1.1048
1887,1.0981,1.0951,1.1053
1887,1.0984,1.0958,1.1058
1887.1,1.0986,1.0964,1.1063
1887.1,1.0989,1.097,1.1068
1887.1,1.0992,1.0975,1.1073
1887.1,1.0995,1.0981,1.1077
1887.2,1.0998,1.0985,1.1082
1887.2,1.1001,1.099,1.1086
1887.2,1.1003,1.0994,1.109
1887.2,1.1006,1.0998,1.1094
1887.3,1.101,1.1002,1.1099
1887.3,1.1013,1.1005,1.1103
1887.3,1.1016,1.1009,1.1107
1887.4,1.1019,1.1012,1.1111
1887.4,1.1023,1.1016,1.1115
1887.4,1.1026,1.1019,1.1119
1887.4,1.103,1.1022,1.1122
1887.5,1.1034,1.1026,1.1126
1887.5,1.1038,1.103,1.1129
1887.5,1.1041,1.1033,1.1132
1887.5,1.1045,1.1037,1.1135
1887.6,1.1049,1.1041,1.1137
1887.6,1.1053,1.1046,1.114
1887.6,1.1056,1.105,1.1141
1887.7,1.106,1.1054,1.1143
1887.7,1.1063,1.1059,1.1144
1887.7,1.1066,1.1064,1.1145
1887.7,1.1069,1.1069,1.1145
1887.8,1.1072,1.1073,1.1145
1887.8,1.1074,1.1078,1.1144
1887.8,1.1076,1.1084,1.1143
1887.8,1.1078,1.1089,1.1141
1887.9,1.1079,1.1094,1.1139
1887.9,1.108,1.1098,1.1136
1887.9,1.108,1.1103,1.1133
1888,1.108,1.1108,1.1129
1888,1.1079,1.1112,1.1124
1888,1.1077,1.1115,1.1118
1888,1.1075,1.1119,1.1112
1888.1,1.1072,1.1121,1.1104
1888.1,1.1068,1.1123,1.1096
1888.1,1.1063,1.1123,1.1087
1888.2,1.1058,1.1123,1.1076
1888.2,1.1051,1.1122,1.1064
1888.2,1.1043,1.1119,1.1051
1888.2,1.1035,1.1115,1.1036
1888.3,1.1025,1.1109,1.1021
1888.3,1.1014,1.1102,1.1003
1888.3,1.1002,1.1093,1.0985
1888.3,1.0989,1.1082,1.0964
1888.4,1.0975,1.1069,1.0942
1888.4,1.0959,1.1054,1.0919
1888.4,1.0943,1.1037,1.0894
1888.5,1.0925,1.1018,1.0868
1888.5,1.0905,1.0998,1.084
1888.5,1.0884,1.0975,1.0811
1888.5,1.0862,1.095,1.078
1888.6,1.0839,1.0922,1.0748
1888.6,1.0814,1.0893,1.0715
1888.6,1.0788,1.0862,1.068
1888.6,1.0761,1.0829,1.0643
1888.7,1.0733,1.0794,1.0606
1888.7,1.0703,1.0757,1.0567
1888.7,1.0672,1.0718,1.0527
1888.8,1.0639,1.0677,1.0486
1888.8,1.0606,1.0634,1.0443
1888.8,1.0571,1.059,1.04
1888.8,1.0535,1.0544,1.0355
1888.9,1.0498,1.0496,1.0309
1888.9,1.046,1.0447,1.0263
1888.9,1.042,1.0397,1.0215
1888.9,1.038,1.0345,1.0167
1889,1.0338,1.0291,1.0117
1889,1.0295,1.0237,1.0067
1889,1.0251,1.0181,1.0016
1889.1,1.0207,1.0124,0.9964
1889.1,1.0161,1.0066,0.99113
1889.1,1.0114,1.0006,0.98578
1889.1,1.0066,0.99461,0.98034
1889.2,1.0017,0.98847,0.97482
1889.2,0.9967,0.98222,0.96923
1889.2,0.99161,0.97587,0.96354
1889.2,0.98642,0.96942,0.95778
1889.3,0.98113,0.96286,0.95193
1889.3,0.97574,0.9562,0.94599
1889.3,0.97025,0.94944,0.93996
1889.4,0.96467,0.94258,0.93385
1889.4,0.95899,0.93562,0.92765
1889.4,0.95322,0.92856,0.92136
1889.4,0.94735,0.92141,0.91498
1889.5,0.94139,0.91416,0.90852
1889.5,0.93533,0.90683,0.90198
1889.5,0.92919,0.89942,0.89536
1889.5,0.92295,0.89192,0.88866
1889.6,0.91663,0.88435,0.88189
1889.6,0.91023,0.87671,0.87505
1889.6,0.90374,0.86902,0.86814
1889.7,0.89716,0.86126,0.86118
1889.7,0.89051,0.85346,0.85416
1889.7,0.88377,0.84563,0.8471
1889.7,0.87696,0.83776,0.84
1889.8,0.87007,0.82987,0.83286
1889.8,0.8631,0.82196,0.82569
1889.8,0.85606,0.81404,0.81851
1889.8,0.84896,0.80613,0.8113
1889.9,0.84178,0.79822,0.80409
1889.9,0.83454,0.79031,0.79688
1889.9,0.82724,0.78243,0.78967
1890,0.81988,0.77456,0.78246
1890,0.81247,0.76671,0.77525
1890,0.805,0.75888,0.76806
1890,0.79748,0.75107,0.76086
1890.1,0.78991,0.74328,0.75367
1890.1,0.7823,0.73551,0.74648
1890.1,0.77465,0.72775,0.73929
1890.1,0.76696,0.72001,0.73209
1890.2,0.75925,0.71229,0.72489
1890.2,0.7515,0.70458,0.71768
1890.2,0.74374,0.69689,0.71046
1890.3,0.73595,0.68922,0.70323
1890.3,0.72816,0.68156,0.696
1890.3,0.72035,0.67393,0.68876
1890.3,0.71254,0.66633,0.68153
1890.4,0.70474,0.65877,0.67429
1890.4,0.69694,0.65124,0.66706
1890.4,0.68915,0.64377,0.65985
1890.4,0.68138,0.63635,0.65265
1890.5,0.67363,0.629,0.64548
1890.5,0.6659,0.62171,0.63834
1890.5,0.65819,0.6145,0.63123
1890.6,0.65052,0.60738,0.62418
1890.6,0.64288,0.60034,0.61717
1890.6,0.63527,0.59339,0.61023
1890.6,0.62771,0.58654,0.60335
1890.7,0.62018,0.57979,0.59653
1890.7,0.6127,0.57314,0.5898
1890.7,0.60526,0.56659,0.58314
1890.7,0.59787,0.56014,0.57656
1890.8,0.59054,0.55379,0.57006
1890.8,0.58326,0.54754,0.56366
1890.8,0.57604,0.54138,0.55733
1890.9,0.56887,0.53533,0.5511
1890.9,0.56178,0.52936,0.54495
1890.9,0.55475,0.52349,0.53889
1890.9,0.54779,0.51771,0.53292
1891,0.54091,0.51202,0.52704
1891,0.53411,0.50643,0.52126
1891,0.52739,0.50092,0.51556
1891.1,0.52077,0.4955,0.50996
1891.1,0.51424,0.49018,0.50445
1891.1,0.50782,0.48494,0.49904
1891.1,0.5015,0.4798,0.49373
1891.2,0.4953,0.47476,0.48853
1891.2,0.48921,0.46982,0.48342
1891.2,0.48324,0.46498,0.47843
1891.2,0.47739,0.46024,0.47354
1891.3,0.47168,0.45561,0.46876
1891.3,0.46609,0.4511,0.46409
1891.3,0.46063,0.44671,0.45955
1891.4,0.45531,0.44244,0.45512
1891.4,0.45012,0.4383,0.45081
1891.4,0.44507,0.4343,0.44663
1891.4,0.44016,0.43045,0.44257
1891.5,0.43539,0.42674,0.43865
1891.5,0.43075,0.42319,0.43485
1891.5,0.42626,0.4198,0.43119
1891.5,0.4219,0.41658,0.42767
1891.6,0.41768,0.41353,0.42428
1891.6,0.4136,0.41066,0.42103
1891.6,0.40965,0.40797,0.41792
1891.7,0.40585,0.40547,0.41495
1891.7,0.40218,0.40316,0.41212
1891.7,0.39865,0.40104,0.40944
1891.7,0.39526,0.39911,0.40689
1891.8,0.392,0.39738,0.40449
1891.8,0.38889,0.39584,0.40222
1891.8,0.38591,0.39449,0.40008
1891.8,0.38306,0.39334,0.39807
1891.9,0.38035,0.39238,0.39619
1891.9,0.37777,0.3916,0.39444
1891.9,0.37532,0.391,0.3928
1892,0.373,0.39058,0.39128
1892,0.3708,0.39034,0.38987
1892,0.36873,0.39026,0.38857
1892,0.36678,0.39035,0.38737
1892.1,0.36494,0.39059,0.38628
1892.1,0.36322,0.39099,0.38529
1892.1,0.36161,0.39153,0.3844
1892.1,0.3601,0.39221,0.3836
1892.2,0.3587,0.39302,0.3829
1892.2,0.35739,0.39396,0.38229
1892.2,0.35617,0.39502,0.38177
1892.3,0.35504,0.3962,0.38134
1892.3,0.35399,0.39749,0.38099
1892.3,0.35301,0.39888,0.38073
1892.3,0.3521,0.40038,0.38054
1892.4,0.35126,0.40196,0.38044
1892.4,0.35047,0.40364,0.38042
1892.4,0.34973,0.40539,0.38047
1892.4,0.34904,0.40723,0.38059
1892.5,0.34838,0.40913,0.38077
1892.5,0.34776,0.4111,0.38103
1892.5,0.34716,0.41312,0.38133
1892.6,0.34657,0.41518,0.38169
1892.6,0.346,0.41728,0.3821
1892.6,0.34544,0.4194,0.38254
1892.6,0.34487,0.42152,0.383
1892.7,0.34429,0.42365,0.38347
1892.7,0.34369,0.42575,0.38395
1892.7,0.34307,0.42783,0.38441
1892.7,0.34242,0.42985,0.38484
1892.8,0.34172,0.4318,0.38523
1892.8,0.34098,0.43367,0.38556
1892.8,0.34018,0.43544,0.38582
1892.9,0.33931,0.43709,0.38598
1892.9,0.33837,0.4386,0.38604
1892.9,0.33735,0.43995,0.38598
1892.9,0.33623,0.44113,0.38578
1893,0.33501,0.44213,0.38544
1893,0.33369,0.44291,0.38493
1893,0.33224,0.44348,0.38425
1893,0.33067,0.44381,0.38339
1893.1,0.32897,0.44389,0.38234
1893.1,0.32713,0.44371,0.3811
1893.1,0.32514,0.44327,0.37965
1893.2,0.323,0.44255,0.378
1893.2,0.3207,0.44155,0.37615
1893.2,0.31824,0.44026,0.3741
1893.2,0.3156,0.43869,0.37185
1893.3,0.3128,0.43683,0.3694
1893.3,0.30982,0.43469,0.36676
1893.3,0.30667,0.43226,0.36393
1893.4,0.30333,0.42954,0.36092
1893.4,0.29983,0.42654,0.35772
1893.4,0.29614,0.42326,0.35435
1893.4,0.29228,0.4197,0.35081
1893.5,0.28824,0.41586,0.34709
1893.5,0.28403,0.41173,0.34319
1893.5,0.27964,0.40733,0.33912
1893.5,0.27509,0.40265,0.33486
1893.6,0.27037,0.39769,0.33042
1893.6,0.26548,0.39245,0.32579
1893.6,0.26043,0.38694,0.32097
1893.7,0.25523,0.38115,0.31595
1893.7,0.24987,0.37509,0.31073
1893.7,0.24437,0.36877,0.30532
1893.7,0.23873,0.36219,0.29972
1893.8,0.23295,0.35537,0.29393
1893.8,0.22705,0.34831,0.28794
1893.8,0.22102,0.34102,0.28178
1893.8,0.21488,0.33352,0.27545
1893.9,0.20863,0.32583,0.26894
1893.9,0.20228,0.31795,0.26229
1893.9,0.19582,0.30991,0.25548
1894,0.18927,0.3017,0.24854
1894,0.18262,0.29336,0.24147
1894,0.17589,0.28489,0.23429
1894,0.16907,0.27631,0.22699
1894.1,0.16217,0.26762,0.21958
1894.1,0.1552,0.25884,0.21208
1894.1,0.14814,0.24997,0.20448
1894.1,0.14101,0.24103,0.1968
1894.2,0.13381,0.23202,0.18903
1894.2,0.12655,0.22294,0.18119
1894.2,0.11921,0.21381,0.17328
1894.3,0.11181,0.20463,0.1653
1894.3,0.10435,0.1954,0.15725
1894.3,0.096833,0.18612,0.14914
1894.3,0.089256,0.17679,0.14097
1894.4,0.081624,0.16742,0.13274
1894.4,0.073939,0.158,0.12446
1894.4,0.066205,0.14853,0.11612
1894.4,0.058423,0.13902,0.10772
1894.5,0.050596,0.12945,0.099275
1894.5,0.042727,0.11982,0.09077
1894.5,0.034818,0.11013,0.082208
1894.6,0.026874,0.10038,0.073588
1894.6,0.018895,0.090541,0.064907
1894.6,0.010886,0.080625,0.056163
1894.6,0.0028501,0.070618,0.047353
1894.7,0.005211,0.060513,0.038474
1894.7,0.013294,0.050299,0.029522
1894.7,0.021395,0.039967,0.020492
1894.7,0.029513,0.029506,0.01138
1894.8,0.037643,0.018906,0.0021809
1894.8,0.045783,0.0081551,0.0071111
1894.8,0.053929,0.0027575,0.016501
1894.9,0.062081,0.013843,0.025996
1894.9,0.070235,0.025111,0.0356
1894.9,0.078389,0.036572,0.045319
1894.9,0.086543,0.048235,0.055158
1895,0.094694,0.060108,0.065123
1895,0.10284,0.072196,0.075217
1895,0.11099,0.084505,0.085443
1895,0.11913,0.097038,0.095804
1895.1,0.12726,0.1098,0.1063
1895.1,0.13539,0.12278,0.11693
1895.1,0.14351,0.13598,0.12769
1895.2,0.15162,0.1494,0.13859
1895.2,0.15972,0.16304,0.14961
1895.2,0.16782,0.17688,0.16075
1895.2,0.17589,0.19091,0.17201
1895.3,0.18396,0.20513,0.18338
1895.3,0.192,0.21952,0.19485
1895.3,0.20002,0.23408,0.20641
1895.4,0.20802,0.24877,0.21805
1895.4,0.216,0.2636,0.22976
1895.4,0.22394,0.27855,0.24154
1895.4,0.23185,0.29359,0.25336
1895.5,0.23973,0.30872,0.26523
1895.5,0.24756,0.32393,0.27714
1895.5,0.25536,0.33918,0.28906
1895.5,0.26311,0.35447,0.301
1895.6,0.27082,0.36979,0.31295
1895.6,0.27847,0.38511,0.32489
1895.6,0.28606,0.40042,0.33681
1895.7,0.2936,0.41571,0.34871
1895.7,0.30107,0.43096,0.36058
1895.7,0.30847,0.44615,0.3724
1895.7,0.3158,0.46128,0.38416
1895.8,0.32306,0.47633,0.39586
1895.8,0.33023,0.49127,0.40749
1895.8,0.33731,0.50611,0.41902
1895.8,0.3443,0.52081,0.43046
1895.9,0.3512,0.53537,0.44179
1895.9,0.35799,0.54978,0.45299
1895.9,0.36468,0.56401,0.46405
1896,0.37126,0.57806,0.47497
1896,0.37773,0.59191,0.48572
1896,0.38408,0.60554,0.49631
1896,0.39032,0.61894,0.50671
1896.1,0.39643,0.6321,0.51692
1896.1,0.40241,0.645,0.52692
1896.1,0.40826,0.65764,0.53672
1896.1,0.41399,0.67,0.54629
1896.2,0.41958,0.68208,0.55564
1896.2,0.42503,0.69385,0.56475
1896.2,0.43036,0.70532,0.57362
1896.3,0.43554,0.71648,0.58225
1896.3,0.44059,0.72731,0.59063
1896.3,0.4455,0.73782,0.59876
1896.3,0.45028,0.74801,0.60665
1896.4,0.45492,0.75786,0.61428
1896.4,0.45942,0.76737,0.62165
1896.4,0.46379,0.77655,0.62878
1896.4,0.46803,0.78539,0.63566
1896.5,0.47214,0.79389,0.64229
1896.5,0.47611,0.80206,0.64868
1896.5,0.47996,0.80988,0.65482
1896.6,0.48368,0.81736,0.66072
1896.6,0.48728,0.82451,0.66639
1896.6,0.49075,0.83131,0.67182
1896.6,0.49409,0.83777,0.67702
1896.7,0.49732,0.84389,0.68199
1896.7,0.50043,0.84965,0.68673
1896.7,0.50343,0.85507,0.69123
1896.7,0.5063,0.86014,0.69551
1896.8,0.50907,0.86484,0.69956
1896.8,0.51172,0.86917,0.70337
1896.8,0.51426,0.87314,0.70695
1896.9,0.51669,0.87672,0.71029
1896.9,0.51901,0.87991,0.71339
1896.9,0.52122,0.88271,0.71624
1896.9,0.52333,0.8851,0.71883
1897,0.52532,0.88708,0.72117
1897,0.52721,0.88864,0.72325
1897,0.52899,0.88978,0.72507
1897,0.53067,0.89049,0.72662
1897.1,0.53224,0.89078,0.7279
1897.1,0.53371,0.89064,0.72892
1897.1,0.53507,0.89007,0.72967
1897.2,0.53634,0.88908,0.73016
1897.2,0.53751,0.88768,0.73038
1897.2,0.53858,0.88586,0.73034
1897.2,0.53956,0.88363,0.73004
1897.3,0.54045,0.88101,0.72948
1897.3,0.54125,0.87799,0.72867
1897.3,0.54197,0.8746,0.72761
1897.3,0.54259,0.87083,0.72631
1897.4,0.54314,0.8667,0.72477
1897.4,0.5436,0.86222,0.723
1897.4,0.54397,0.85739,0.721
1897.5,0.54427,0.85222,0.71877
1897.5,0.54449,0.84673,0.71633
1897.5,0.54462,0.84092,0.71368
1897.5,0.54468,0.8348,0.71082
1897.6,0.54466,0.82839,0.70775
1897.6,0.54457,0.82168,0.70448
1897.6,0.5444,0.8147,0.70102
1897.6,0.54416,0.80744,0.69737
1897.7,0.54384,0.79993,0.69354
1897.7,0.54346,0.79217,0.68952
1897.7,0.54301,0.78418,0.68533
1897.8,0.54251,0.77596,0.68098
1897.8,0.54194,0.76754,0.67646
1897.8,0.54132,0.75892,0.67179
1897.8,0.54064,0.75011,0.66698
1897.9,0.53993,0.74113,0.66204
1897.9,0.53916,0.73199,0.65697
1897.9,0.53836,0.72271,0.65177
1897.9,0.53752,0.7133,0.64647
1898,0.53665,0.70376,0.64107
1898,0.53574,0.69412,0.63557
1898,0.53481,0.68438,0.62998
1898.1,0.53384,0.67456,0.62432
1898.1,0.53285,0.66467,0.61858
1898.1,0.53183,0.65473,0.61277
1898.1,0.53077,0.64473,0.60691
1898.2,0.52969,0.6347,0.601
1898.2,0.52858,0.62464,0.59504
1898.2,0.52744,0.61457,0.58904
1898.3,0.52627,0.60449,0.58301
1898.3,0.52506,0.59441,0.57695
1898.3,0.52382,0.58434,0.57087
1898.3,0.52254,0.57429,0.56477
1898.4,0.52122,0.56426,0.55866
1898.4,0.51987,0.55427,0.55253
1898.4,0.51847,0.5443,0.54639
1898.4,0.51703,0.53437,0.54025
1898.5,0.51554,0.52448,0.5341
1898.5,0.51401,0.51463,0.52795
1898.5,0.51243,0.50481,0.52179
1898.6,0.51081,0.49504,0.51563
1898.6,0.50914,0.4853,0.50946
1898.6,0.50742,0.4756,0.50329
1898.6,0.50566,0.46594,0.49712
1898.7,0.50385,0.45631,0.49095
1898.7,0.502,0.44672,0.48477
1898.7,0.5001,0.43717,0.4786
1898.7,0.49816,0.42765,0.47242
1898.8,0.49618,0.41817,0.46625
1898.8,0.49416,0.40874,0.46008
1898.8,0.4921,0.39934,0.45392
1898.9,0.49001,0.39,0.44777
1898.9,0.48788,0.38071,0.44164
1898.9,0.48571,0.37147,0.43552
1898.9,0.48352,0.3623,0.42943
1899,0.48129,0.3532,0.42336
1899,0.47903,0.34418,0.41733
1899,0.47673,0.33524,0.41133
1899,0.47441,0.32639,0.40537
1899.1,0.47204,0.31763,0.39944
1899.1,0.46965,0.30898,0.39357
1899.1,0.46721,0.30045,0.38773
1899.2,0.46473,0.29202,0.38195
1899.2,0.46221,0.28373,0.37622
1899.2,0.45965,0.27556,0.37055
1899.2,0.45705,0.26754,0.36493
1899.3,0.45439,0.25967,0.35937
1899.3,0.45169,0.25196,0.35388
1899.3,0.44894,0.24441,0.34846
1899.3,0.44615,0.23704,0.34311
1899.4,0.4433,0.22986,0.33784
1899.4,0.44041,0.22287,0.33266
1899.4,0.43747,0.21609,0.32757
1899.5,0.43449,0.20951,0.32257
1899.5,0.43146,0.20316,0.31768
1899.5,0.4284,0.19703,0.31289
1899.5,0.4253,0.19112,0.30821
1899.6,0.42217,0.18545,0.30365
1899.6,0.41901,0.18001,0.2992
1899.6,0.41583,0.1748,0.29487
1899.6,0.41262,0.16983,0.29066
1899.7,0.4094,0.16509,0.28657
1899.7,0.40616,0.16058,0.28259
1899.7,0.40291,0.1563,0.27874
1899.8,0.39966,0.15225,0.275
1899.8,0.39641,0.14843,0.27137
1899.8,0.39315,0.14483,0.26787
1899.8,0.38991,0.14146,0.26447
1899.9,0.38667,0.13831,0.26119
1899.9,0.38344,0.13538,0.25802
1899.9,0.38023,0.13267,0.25497
1899.9,0.37703,0.13018,0.25202
1900,0.37386,0.12791,0.24919
1900,0.37071,0.12586,0.24647
1900,0.36759,0.12403,0.24386
1900.1,0.3645,0.12242,0.24137
1900.1,0.36143,0.12102,0.239
1900.1,0.3584,0.11984,0.23674
1900.1,0.35541,0.11887,0.2346
1900.2,0.35245,0.1181,0.23259
1900.2,0.34952,0.11754,0.23069
1900.2,0.34664,0.11718,0.22891
1900.3,0.3438,0.117,0.22725
1900.3,0.34099,0.117,0.22571
1900.3,0.33823,0.11716,0.22427
1900.3,0.3355,0.11748,0.22294
1900.4,0.33282,0.11793,0.22172
1900.4,0.33017,0.1185,0.22059
1900.4,0.32756,0.11917,0.21954
1900.4,0.32498,0.11994,0.21857
1900.5,0.32244,0.12077,0.21766
1900.5,0.31993,0.12167,0.21681
1900.5,0.31745,0.1226,0.21601
1900.6,0.315,0.12357,0.21524
1900.6,0.31258,0.12456,0.2145
1900.6,0.31017,0.12554,0.21378
1900.6,0.30778,0.12653,0.21307
1900.7,0.30541,0.12749,0.21236
1900.7,0.30305,0.12842,0.21163
1900.7,0.30069,0.12932,0.21089
1900.7,0.29834,0.13016,0.21013
1900.8,0.29599,0.13095,0.20933
1900.8,0.29364,0.13167,0.20849
1900.8,0.29128,0.13232,0.20761
1900.9,0.2889,0.13289,0.20667
1900.9,0.28651,0.13338,0.20568
1900.9,0.2841,0.13377,0.20463
1900.9,0.28167,0.13407,0.20352
1901,0.27921,0.13427,0.20234
1901,0.27673,0.13437,0.20109
1901,0.27421,0.13437,0.19977
1901,0.27166,0.13426,0.19837
1901.1,0.26907,0.13404,0.19691
1901.1,0.26645,0.13372,0.19537
1901.1,0.26378,0.13329,0.19375
1901.2,0.26108,0.13275,0.19205
1901.2,0.25833,0.13209,0.19029
1901.2,0.25554,0.13132,0.18844
1901.2,0.2527,0.13044,0.18651
1901.3,0.24982,0.12943,0.18451
1901.3,0.24689,0.1283,0.18243
1901.3,0.24392,0.12705,0.18027
1901.3,0.2409,0.12568,0.17803
1901.4,0.23784,0.12418,0.17572
1901.4,0.23473,0.12255,0.17332
1901.4,0.23158,0.12079,0.17084
1901.5,0.22838,0.11891,0.16829
1901.5,0.22515,0.11689,0.16565
1901.5,0.22187,0.11474,0.16294
1901.5,0.21856,0.11247,0.16015
1901.6,0.21522,0.11007,0.15729
1901.6,0.21184,0.10754,0.15434
1901.6,0.20842,0.10489,0.15133
1901.6,0.20498,0.10212,0.14824
1901.7,0.2015,0.09922,0.14508
1901.7,0.198,0.096205,0.14185
1901.7,0.19446,0.093075,0.13855
1901.8,0.1909,0.08983,0.13518
1901.8,0.18732,0.086475,0.13175
1901.8,0.18371,0.08301,0.12826
1901.8,0.18008,0.079438,0.12471
1901.9,0.17642,0.075762,0.12109
1901.9,0.17274,0.071982,0.11742
1901.9,0.16905,0.0681,0.11369
1901.9,0.16533,0.064118,0.10991
1902,0.16159,0.060037,0.10606
1902,0.15784,0.055858,0.10217
1902,0.15406,0.051581,0.098217
1902.1,0.15027,0.047209,0.094211
1902.1,0.14647,0.042741,0.090152
1902.1,0.14264,0.038179,0.086039
1902.1,0.1388,0.033526,0.081874
1902.2,0.13494,0.028781,0.077656
1902.2,0.13107,0.023947,0.073388
1902.2,0.12718,0.019027,0.069069
1902.2,0.12327,0.014023,0.064702
1902.3,0.11935,0.0089383,0.060287
1902.3,0.11541,0.003776,0.055827
1902.3,0.11146,0.0014597,0.051322
1902.4,0.10749,0.0067642,0.046776
1902.4,0.10351,0.012133,0.04219
1902.4,0.099509,0.01756,0.037566
1902.4,0.095494,0.023039,0.032909
1902.5,0.091464,0.028565,0.028219
1902.5,0.087419,0.03413,0.023502
1902.5,0.083359,0.039726,0.01876
1902.5,0.079284,0.045347,0.013997
1902.6,0.075195,0.050984,0.0092177
1902.6,0.071093,0.056627,0.0044257
1902.6,0.066977,0.062269,0.00037404
1902.7,0.062849,0.067901,0.0051767
1902.7,0.05871,0.073512,0.0099769
1902.7,0.054561,0.079093,0.014769
1902.7,0.050404,0.084635,0.019547
1902.8,0.04624,0.090127,0.024306
1902.8,0.042073,0.095561,0.029038
1902.8,0.037903,0.10093,0.033739
1902.9,0.033735,0.10622,0.038401
1902.9,0.029569,0.11142,0.043018
1902.9,0.02541,0.11653,0.047586
1902.9,0.02126,0.12153,0.052097
1903,0.017122,0.12643,0.056547
1903,0.013,0.13121,0.060931
1903,0.0088969,0.13587,0.065243
1903,0.0048159,0.1404,0.06948
1903.1,0.00076046,0.1448,0.073637
1903.1,0.0032661,0.14907,0.077711
1903.1,0.0072605,0.1532,0.081701
1903.2,0.01122,0.1572,0.085603
1903.2,0.01514,0.16105,0.089416
1903.2,0.019019,0.16477,0.093138
1903.2,0.022853,0.16835,0.09677
1903.3,0.02664,0.1718,0.10031
1903.3,0.030376,0.17511,0.10376
1903.3,0.034059,0.17829,0.10712
1903.3,0.037688,0.18134,0.11039
1903.4,0.041259,0.18428,0.11357
1903.4,0.044771,0.18709,0.11667
1903.4,0.048221,0.1898,0.11969
1903.5,0.05161,0.19239,0.12262
1903.5,0.054934,0.19489,0.12548
1903.5,0.058194,0.19729,0.12826
1903.5,0.061388,0.19961,0.13097
1903.6,0.064515,0.20184,0.13361
1903.6,0.067577,0.20399,0.13618
1903.6,0.070572,0.20608,0.13868
1903.6,0.073501,0.20809,0.14113
1903.7,0.076364,0.21005,0.14351
1903.7,0.079163,0.21196,0.14584
1903.7,0.081898,0.21381,0.14812
1903.8,0.084571,0.21561,0.15034
1903.8,0.087183,0.21737,0.15251
1903.8,0.089735,0.21909,0.15463
1903.8,0.09223,0.22077,0.15671
1903.9,0.094667,0.22241,0.15874
1903.9,0.097048,0.22401,0.16072
1903.9,0.099373,0.22557,0.16265
1903.9,0.10164,0.22709,0.16454
1904,0.10385,0.22857,0.16638
1904,0.10601,0.23001,0.16817
1904,0.10811,0.2314,0.16991
1904.1,0.11015,0.23275,0.17159
1904.1,0.11213,0.23404,0.17323
1904.1,0.11405,0.23528,0.1748
1904.1,0.11591,0.23646,0.17633
1904.2,0.11772,0.23759,0.17779
1904.2,0.11947,0.23865,0.1792
1904.2,0.12116,0.23966,0.18055
1904.2,0.12279,0.2406,0.18185
1904.3,0.12437,0.24147,0.18307
1904.3,0.12588,0.24228,0.18424
1904.3,0.12734,0.24303,0.18534
1904.4,0.12873,0.24371,0.18638
1904.4,0.13006,0.24433,0.18735
1904.4,0.13133,0.24489,0.18825
1904.4,0.13253,0.24539,0.18909
1904.5,0.13366,0.24584,0.18985
1904.5,0.13473,0.24623,0.19055
1904.5,0.13572,0.24658,0.19118
1904.5,0.13663,0.24688,0.19175
1904.6,0.13748,0.24714,0.19225
1904.6,0.13825,0.24736,0.1927
1904.6,0.13896,0.24755,0.19309
1904.7,0.13959,0.24771,0.19342
1904.7,0.14015,0.24785,0.19371
1904.7,0.14065,0.24797,0.19395
1904.7,0.14109,0.24807,0.19415
1904.8,0.14147,0.24816,0.19431
1904.8,0.14181,0.24823,0.19445
1904.8,0.1421,0.2483,0.19456
1904.9,0.14236,0.24835,0.19465
1904.9,0.14258,0.2484,0.19473
1904.9,0.14279,0.24845,0.1948
1904.9,0.14298,0.24849,0.19486
1905,0.14315,0.24852,0.19491
1905,0.14333,0.24855,0.19497
1905,0.14351,0.24857,0.19503
1905,0.1437,0.24859,0.19511
1905.1,0.14391,0.2486,0.19519
1905.1,0.14414,0.24861,0.19529
1905.1,0.14441,0.24861,0.1954
1905.2,0.1447,0.24861,0.19554
1905.2,0.14504,0.24861,0.1957
1905.2,0.14543,0.2486,0.19589
1905.2,0.14587,0.24859,0.19611
1905.3,0.14636,0.24858,0.19636
1905.3,0.14692,0.24858,0.19665
1905.3,0.14754,0.24858,0.19698
1905.3,0.14823,0.24858,0.19736
1905.4,0.149,0.2486,0.19778
1905.4,0.14985,0.24864,0.19825
1905.4,0.15077,0.24869,0.19878
1905.5,0.15178,0.24877,0.19937
1905.5,0.15288,0.24887,0.20002
1905.5,0.15406,0.24901,0.20073
1905.5,0.15534,0.24918,0.20151
1905.6,0.15672,0.24939,0.20236
1905.6,0.15819,0.24964,0.20328
1905.6,0.15976,0.24995,0.20428
1905.6,0.16143,0.2503,0.20536
1905.7,0.1632,0.25072,0.20652
1905.7,0.16507,0.2512,0.20777
1905.7,0.16704,0.25174,0.2091
1905.8,0.16912,0.25236,0.21052
1905.8,0.1713,0.25306,0.21204
1905.8,0.17358,0.25384,0.21364
1905.8,0.17597,0.25471,0.21534
1905.9,0.17845,0.25567,0.21714
1905.9,0.18105,0.25673,0.21904
1905.9,0.18374,0.2579,0.22104
1905.9,0.18654,0.25917,0.22314
1906,0.18944,0.26056,0.22535
1906,0.19243,0.26208,0.22767
1906,0.19553,0.26371,0.2301
1906.1,0.19872,0.26548,0.23264
1906.1,0.20201,0.26739,0.23529
1906.1,0.20539,0.26944,0.23807
1906.1,0.20887,0.27163,0.24095
1906.2,0.21245,0.27397,0.24396
1906.2,0.21612,0.27646,0.2471
1906.2,0.21989,0.27911,0.25035
1906.2,0.22375,0.28191,0.25374
1906.3,0.22772,0.28487,0.25725
1906.3,0.23178,0.288,0.2609
1906.3,0.23594,0.29128,0.26468
1906.4,0.24021,0.29474,0.26859
1906.4,0.24458,0.29835,0.27264
1906.4,0.24906,0.30213,0.27682
1906.4,0.25365,0.30607,0.28114
1906.5,0.25835,0.31017,0.2856
1906.5,0.26316,0.31443,0.29019
1906.5,0.26809,0.31885,0.29491
1906.5,0.27314,0.32342,0.29977
1906.6,0.2783,0.32814,0.30476
1906.6,0.28358,0.33301,0.30989
1906.6,0.28898,0.33803,0.31514
1906.7,0.29451,0.34319,0.32053
1906.7,0.30015,0.34849,0.32605
1906.7,0.30592,0.35393,0.33169
1906.7,0.31181,0.35951,0.33747
1906.8,0.31783,0.36522,0.34337
1906.8,0.32397,0.37107,0.34939
1906.8,0.33024,0.37705,0.35555
1906.8,0.33663,0.38316,0.36183
1906.9,0.34315,0.3894,0.36824
1906.9,0.34979,0.39577,0.37477
1906.9,0.35656,0.40227,0.38143
1907,0.36346,0.40891,0.38822
1907,0.37048,0.41567,0.39513
1907,0.37763,0.42257,0.40217
1907,0.3849,0.42961,0.40933
1907.1,0.3923,0.43677,0.41661
1907.1,0.39984,0.44407,0.42402
1907.1,0.40749,0.4515,0.43156
1907.2,0.41528,0.45907,0.43921
1907.2,0.42319,0.46677,0.44698
1907.2,0.43123,0.4746,0.45487
1907.2,0.43939,0.48256,0.46287
1907.3,0.44768,0.49064,0.47099
1907.3,0.45609,0.49885,0.47921
1907.3,0.46462,0.50718,0.48754
1907.3,0.47326,0.51564,0.49597
1907.4,0.48202,0.5242,0.50451
1907.4,0.49089,0.53288,0.51313
1907.4,0.49987,0.54166,0.52185
1907.5,0.50895,0.55054,0.53066
1907.5,0.51813,0.55952,0.53955
1907.5,0.5274,0.56859,0.54851
1907.5,0.53677,0.57774,0.55756
1907.6,0.54622,0.58697,0.56667
1907.6,0.55575,0.59626,0.57586
1907.6,0.56535,0.60562,0.5851
1907.6,0.57503,0.61502,0.59441
1907.7,0.58476,0.62446,0.60376
1907.7,0.59455,0.63393,0.61316
1907.7,0.60438,0.64342,0.6226
1907.8,0.61425,0.65292,0.63207
1907.8,0.62415,0.66241,0.64157
1907.8,0.63407,0.67189,0.65107
1907.8,0.644,0.68134,0.66058
1907.9,0.65393,0.69075,0.67009
1907.9,0.66385,0.70012,0.67958
1907.9,0.67375,0.70944,0.68905
1907.9,0.68362,0.71868,0.69848
1908,0.69345,0.72786,0.70788
1908,0.70323,0.73695,0.71722
1908,0.71295,0.74596,0.72651
1908.1,0.7226,0.75487,0.73573
1908.1,0.73218,0.76369,0.74488
1908.1,0.74167,0.7724,0.75395
1908.1,0.75106,0.78101,0.76293
1908.2,0.76035,0.78952,0.77183
1908.2,0.76953,0.79791,0.78063
1908.2,0.77859,0.8062,0.78934
1908.2,0.78754,0.81438,0.79794
1908.3,0.79635,0.82245,0.80644
1908.3,0.80503,0.83041,0.81484
1908.3,0.81358,0.83828,0.82313
1908.4,0.82199,0.84604,0.83132
1908.4,0.83026,0.8537,0.8394
1908.4,0.83839,0.86127,0.84737
1908.4,0.84637,0.86874,0.85523
1908.5,0.8542,0.87611,0.86298
1908.5,0.86189,0.8834,0.87062
1908.5,0.86944,0.8906,0.87815
1908.5,0.87683,0.89772,0.88558
1908.6,0.88408,0.90474,0.89289
1908.6,0.89119,0.91169,0.9001
1908.6,0.89815,0.91854,0.9072
1908.7,0.90496,0.92532,0.91419
1908.7,0.91163,0.932,0.92107
1908.7,0.91816,0.9386,0.92784
1908.7,0.92455,0.94511,0.93449
1908.8,0.93079,0.95153,0.94104
1908.8,0.93689,0.95784,0.94747
1908.8,0.94285,0.96405,0.95378
1908.8,0.94866,0.97015,0.95998
1908.9,0.95434,0.97614,0.96605
1908.9,0.95987,0.982,0.97199
1908.9,0.96526,0.98773,0.9778
1909,0.9705,0.99333,0.98347
1909,0.9756,0.99879,0.98901
1909,0.98056,1.0041,0.99441
1909,0.98538,1.0092,0.99966
1909.1,0.99005,1.0142,1.0048
1909.1,0.99457,1.0191,1.0097
1909.1,0.99896,1.0237,1.0145
1909.1,1.0032,1.0282,1.0192
1909.2,1.0073,1.0325,1.0237
1909.2,1.0112,1.0366,1.028
1909.2,1.0151,1.0405,1.0322
1909.3,1.0187,1.0442,1.0362
1909.3,1.0223,1.0478,1.04
1909.3,1.0256,1.0511,1.0437
1909.3,1.0289,1.0542,1.0473
1909.4,1.032,1.0572,1.0507
1909.4,1.035,1.06,1.0539
1909.4,1.0378,1.0626,1.057
1909.4,1.0405,1.065,1.0599
1909.5,1.043,1.0672,1.0626
1909.5,1.0455,1.0692,1.0652
1909.5,1.0477,1.0711,1.0677
1909.6,1.0499,1.0728,1.07
1909.6,1.0519,1.0743,1.0722
1909.6,1.0538,1.0757,1.0743
1909.6,1.0555,1.0769,1.0762
1909.7,1.0572,1.078,1.078
1909.7,1.0587,1.079,1.0796
1909.7,1.0601,1.0799,1.0812
1909.7,1.0614,1.0806,1.0827
1909.8,1.0625,1.0813,1.084
1909.8,1.0636,1.0818,1.0853
1909.8,1.0646,1.0823,1.0865
1909.9,1.0655,1.0827,1.0876
1909.9,1.0663,1.083,1.0886
1909.9,1.067,1.0833,1.0896
1909.9,1.0676,1.0835,1.0904
1910,1.0682,1.0837,1.0913
1910,1.0687,1.0838,1.092
1910,1.0691,1.0839,1.0927
1910.1,1.0695,1.0839,1.0934
1910.1,1.0698,1.0838,1.094
1910.1,1.07,1.0838,1.0945
1910.1,1.0702,1.0837,1.095
1910.2,1.0703,1.0835,1.0954
1910.2,1.0703,1.0833,1.0958
1910.2,1.0704,1.083,1.0961
1910.2,1.0703,1.0827,1.0964
1910.3,1.0702,1.0823,1.0966
1910.3,1.0701,1.0819,1.0967
1910.3,1.0699,1.0814,1.0968
1910.4,1.0697,1.0809,1.0969
1910.4,1.0694,1.0802,1.0968
1910.4,1.0691,1.0795,1.0967
1910.4,1.0687,1.0788,1.0966
1910.5,1.0682,1.0779,1.0963
1910.5,1.0677,1.077,1.096
1910.5,1.0672,1.0761,1.0956
1910.5,1.0666,1.075,1.0952
1910.6,1.066,1.0739,1.0947
1910.6,1.0653,1.0727,1.0941
1910.6,1.0646,1.0714,1.0934
1910.7,1.0638,1.0701,1.0927
1910.7,1.063,1.0687,1.0919
1910.7,1.0621,1.0673,1.091
1910.7,1.0612,1.0658,1.0901
1910.8,1.0603,1.0643,1.0891
1910.8,1.0593,1.0628,1.088
1910.8,1.0582,1.0612,1.0869
1910.8,1.0571,1.0597,1.0858
1910.9,1.056,1.0581,1.0846
1910.9,1.0548,1.0565,1.0834
1910.9,1.0536,1.055,1.0821
1911,1.0523,1.0535,1.0808
1911,1.051,1.052,1.0794
1911,1.0497,1.0505,1.0781
1911,1.0483,1.0491,1.0767
1911.1,1.0469,1.0478,1.0753
1911.1,1.0455,1.0465,1.0739
1911.1,1.044,1.0453,1.0726
1911.1,1.0425,1.0442,1.0712
1911.2,1.041,1.0432,1.0699
1911.2,1.0395,1.0422,1.0685
1911.2,1.0379,1.0414,1.0672
1911.3,1.0364,1.0407,1.0659
1911.3,1.0349,1.04,1.0647
1911.3,1.0333,1.0395,1.0635
1911.3,1.0318,1.039,1.0623
1911.4,1.0303,1.0386,1.0612
1911.4,1.0287,1.0384,1.0601
1911.4,1.0273,1.0382,1.0591
1911.4,1.0258,1.0381,1.0581
1911.5,1.0244,1.0381,1.0571
1911.5,1.0229,1.0382,1.0562
1911.5,1.0216,1.0383,1.0553
1911.6,1.0202,1.0385,1.0544
1911.6,1.0189,1.0387,1.0535
1911.6,1.0176,1.0389,1.0527
1911.6,1.0163,1.0392,1.0518
1911.7,1.015,1.0396,1.051
1911.7,1.0138,1.0399,1.0502
1911.7,1.0126,1.0402,1.0493
1911.7,1.0114,1.0405,1.0485
1911.8,1.0102,1.0408,1.0476
1911.8,1.0091,1.0411,1.0467
1911.8,1.0079,1.0413,1.0458
1911.9,1.0068,1.0415,1.0448
1911.9,1.0056,1.0416,1.0438
1911.9,1.0044,1.0417,1.0427
1911.9,1.0033,1.0417,1.0416
1912,1.0021,1.0417,1.0404
1912,1.0009,1.0415,1.0392
1912,0.9997,1.0413,1.0379
1912.1,0.99846,1.041,1.0366
1912.1,0.99719,1.0406,1.0351
1912.1,0.99589,1.0401,1.0336
1912.1,0.99455,1.0396,1.032
1912.2,0.99316,1.0389,1.0304
1912.2,0.99173,1.0382,1.0286
1912.2,0.99024,1.0373,1.0268
1912.2,0.98869,1.0364,1.0249
1912.3,0.98708,1.0353,1.0229
1912.3,0.9854,1.0342,1.0209
1912.3,0.98365,1.033,1.0187
1912.4,0.98182,1.0317,1.0165
1912.4,0.97991,1.0303,1.0141
1912.4,0.97791,1.0288,1.0117
1912.4,0.97583,1.0273,1.0092
1912.5,0.97365,1.0256,1.0066
1912.5,0.97137,1.0239,1.004
1912.5,0.96898,1.0221,1.0012
1912.5,0.9665,1.0202,0.99835
1912.6,0.9639,1.0182,0.99541
1912.6,0.96118,1.0162,0.99239
1912.6,0.95835,1.0141,0.98928
1912.7,0.9554,1.0119,0.98607
1912.7,0.95232,1.0097,0.98278
1912.7,0.94912,1.0074,0.97939
1912.7,0.94578,1.005,0.97592
1912.8,0.94232,1.0026,0.97234
1912.8,0.93871,1.0001,0.96867
1912.8,0.93497,0.99749,0.96491
1912.8,0.93109,0.99483,0.96104
1912.9,0.92708,0.9921,0.95707
1912.9,0.92291,0.98928,0.95299
1912.9,0.91861,0.98638,0.94881
1913,0.91416,0.98339,0.94452
1913,0.90957,0.9803,0.94012
1913,0.90484,0.97712,0.9356
1913,0.89996,0.97383,0.93097
1913.1,0.89494,0.97044,0.92621
1913.1,0.88978,0.96692,0.92134
1913.1,0.88448,0.96329,0.91634
1913.1,0.87904,0.95954,0.91123
1913.2,0.87346,0.95566,0.90598
1913.2,0.86776,0.95165,0.90062
1913.2,0.86191,0.9475,0.89513
1913.3,0.85594,0.94322,0.88951
1913.3,0.84985,0.9388,0.88378
1913.3,0.84363,0.93424,0.87792
1913.3,0.83729,0.92955,0.87195
1913.4,0.83084,0.92471,0.86586
1913.4,0.82428,0.91974,0.85965
1913.4,0.81761,0.91464,0.85334
1913.4,0.81084,0.9094,0.84693
1913.5,0.80398,0.90403,0.84042
1913.5,0.79704,0.89854,0.83382
1913.5,0.79001,0.89293,0.82713
1913.6,0.78291,0.8872,0.82037
1913.6,0.77574,0.88136,0.81352
1913.6,0.7685,0.8754,0.80661
1913.6,0.76121,0.86935,0.79964
1913.7,0.75387,0.8632,0.79261
1913.7,0.74649,0.85696,0.78553
1913.7,0.73906,0.85063,0.7784
1913.7,0.7316,0.84422,0.77123
1913.8,0.72412,0.83773,0.76402
1913.8,0.71661,0.83117,0.75678
1913.8,0.70908,0.82455,0.74952
1913.9,0.70154,0.81786,0.74222
1913.9,0.69398,0.81111,0.73491
1913.9,0.68643,0.80431,0.72758
1913.9,0.67887,0.79746,0.72024
1914,0.67131,0.79056,0.71288
1914,0.66375,0.78362,0.70552
1914,0.6562,0.77664,0.69815
1914,0.64866,0.76962,0.69077
1914.1,0.64113,0.76257,0.6834
1914.1,0.63362,0.75548,0.67603
1914.1,0.62612,0.74837,0.66867
1914.2,0.61863,0.74124,0.66131
1914.2,0.61117,0.73408,0.65397
1914.2,0.60372,0.7269,0.64664
1914.2,0.5963,0.71971,0.63934
1914.3,0.5889,0.71251,0.63205
1914.3,0.58152,0.70529,0.6248
1914.3,0.57417,0.69807,0.61757
1914.4,0.56685,0.69084,0.61038
1914.4,0.55956,0.68362,0.60322
1914.4,0.55229,0.67639,0.59611
1914.4,0.54506,0.66917,0.58904
1914.5,0.53786,0.66196,0.58202
1914.5,0.5307,0.65476,0.57505
1914.5,0.52358,0.64757,0.56814
1914.5,0.51649,0.64041,0.56128
1914.6,0.50945,0.63327,0.55449
1914.6,0.50245,0.62615,0.54776
1914.6,0.49551,0.61906,0.54109
1914.7,0.48861,0.61202,0.5345
1914.7,0.48178,0.60501,0.52798
1914.7,0.475,0.59805,0.52153
1914.7,0.46829,0.59114,0.51517
1914.8,0.46165,0.58429,0.50888
1914.8,0.45508,0.5775,0.50268
1914.8,0.44859,0.57078,0.49657
1914.8,0.44218,0.56413,0.49054
1914.9,0.43585,0.55756,0.48462
1914.9,0.42961,0.55109,0.47878
1914.9,0.42346,0.5447,0.47305
1915,0.41741,0.53841,0.46742
1915,0.41146,0.53223,0.46189
1915,0.40561,0.52616,0.45647
1915,0.39988,0.5202,0.45116
1915.1,0.39427,0.51435,0.44596
1915.1,0.38878,0.50863,0.44087
1915.1,0.3834,0.50303,0.4359
1915.1,0.37816,0.49756,0.43104
1915.2,0.37304,0.49221,0.42629
1915.2,0.36806,0.48699,0.42165
1915.2,0.3632,0.4819,0.41713
1915.3,0.35847,0.47694,0.41271
1915.3,0.35387,0.47211,0.4084
1915.3,0.34939,0.46741,0.4042
1915.3,0.34505,0.46285,0.40011
1915.4,0.34083,0.45841,0.39613
1915.4,0.33674,0.45411,0.39226
1915.4,0.33277,0.44994,0.38849
1915.4,0.32893,0.44591,0.38484
1915.5,0.32521,0.44201,0.38129
1915.5,0.32161,0.43825,0.37785
1915.5,0.31813,0.43462,0.37452
1915.6,0.31477,0.43112,0.37205
1915.6,0.31152,0.42774,0.36967
1915.6,0.30839,0.42449,0.3666
1915.6,0.30537,0.42136,0.36363
1915.7,0.30246,0.41834,0.36074
1915.7,0.29966,0.41543,0.35793
1915.7,0.29697,0.41262,0.35519
1915.7,0.29437,0.40991,0.35253
1915.8,0.29188,0.40729,0.34994
1915.8,0.28948,0.40476,0.34741
1915.8,0.28717,0.40232,0.34493
1915.9,0.28496,0.39996,0.34252
1915.9,0.28284,0.39768,0.34016
1915.9,0.28081,0.39548,0.33785
1915.9,0.27886,0.39337,0.3356
1916,0.277,0.39133,0.3334
1916,0.27522,0.38939,0.33126
1916,0.27352,0.38752,0.32917
1916,0.2719,0.38575,0.32715
1916.1,0.27037,0.38407,0.32519
1916.1,0.2689,0.38248,0.3233
1916.1,0.26751,0.38098,0.32149
1916.2,0.2662,0.37958,0.31974
1916.2,0.26495,0.37827,0.31807
1916.2,0.26376,0.37705,0.31648
1916.2,0.26264,0.37593,0.31496
1916.3,0.26157,0.37488,0.31352
1916.3,0.26055,0.37392,0.31215
1916.3,0.25957,0.37303,0.31085
1916.4,0.25863,0.37221,0.30962
1916.4,0.25772,0.37144,0.30846
1916.4,0.25684,0.37073,0.30735
1916.4,0.25597,0.37006,0.30631
1916.5,0.25511,0.36942,0.30531
1916.5,0.25425,0.36879,0.30436
1916.5,0.25338,0.36818,0.30345
1916.5,0.2525,0.36757,0.30257
1916.6,0.2516,0.36695,0.30171
1916.6,0.25067,0.3663,0.30087
1916.6,0.2497,0.36562,0.30004
1916.7,0.24869,0.36489,0.2992
1916.7,0.24763,0.36412,0.29835
1916.7,0.24651,0.36328,0.29749
1916.7,0.24533,0.36236,0.29659
1916.8,0.24407,0.36136,0.29566
1916.8,0.24275,0.36028,0.29468
1916.8,0.24133,0.3591,0.29365
1916.8,0.23984,0.35781,0.29257
1916.9,0.23825,0.35642,0.29141
1916.9,0.23657,0.35492,0.29019
1916.9,0.23479,0.35331,0.28888
1917,0.23292,0.35157,0.2875
1917,0.23094,0.34972,0.28604
1917,0.22886,0.34775,0.28449
1917,0.22667,0.34566,0.28285
1917.1,0.22437,0.34345,0.28112
1917.1,0.22196,0.34113,0.2793
1917.1,0.21944,0.33868,0.27739
1917.1,0.21681,0.33611,0.27539
1917.2,0.21406,0.33343,0.2733
1917.2,0.21119,0.33063,0.27111
1917.2,0.2082,0.32772,0.26884
1917.3,0.20509,0.32469,0.26647
1917.3,0.20185,0.32156,0.264
1917.3,0.19849,0.31831,0.26145
1917.3,0.19501,0.31496,0.25879
1917.4,0.1914,0.31151,0.25605
1917.4,0.18766,0.30796,0.25321
1917.4,0.18379,0.30431,0.25028
1917.4,0.1798,0.30057,0.24727
1917.5,0.17568,0.29673,0.24416
1917.5,0.17144,0.29281,0.24096
1917.5,0.16708,0.2888,0.23768
1917.6,0.16259,0.2847,0.23431
1917.6,0.15798,0.28052,0.23085
1917.6,0.15324,0.27626,0.22732
1917.6,0.14839,0.27192,0.2237
1917.7,0.14341,0.2675,0.22
1917.7,0.13832,0.26301,0.21623
1917.7,0.1331,0.25844,0.21237
1917.7,0.12778,0.2538,0.20843
1917.8,0.12234,0.24909,0.20441
1917.8,0.1168,0.2443,0.20031
1917.8,0.11115,0.23945,0.19614
1917.9,0.1054,0.23452,0.19188
1917.9,0.099548,0.22952,0.18755
1917.9,0.093608,0.22445,0.18314
1917.9,0.08758,0.21931,0.17865
1918,0.081467,0.2141,0.17408
1918,0.075275,0.20881,0.16943
1918,0.069007,0.20345,0.1647
1918,0.062668,0.19801,0.15989
1918.1,0.056261,0.1925,0.15499
1918.1,0.049791,0.1869,0.15002
1918.1,0.043261,0.18123,0.14496
1918.2,0.036676,0.17547,0.13982
1918.2,0.030038,0.16962,0.13459
1918.2,0.023352,0.16368,0.12927
1918.2,0.01662,0.15765,0.12386
1918.3,0.0098456,0.15151,0.11835
1918.3,0.003031,0.14527,0.11274
1918.3,0.0038208,0.13891,0.10703
1918.3,0.010707,0.13245,0.10121
1918.4,0.017626,0.12586,0.095283
1918.4,0.024575,0.11914,0.089238
1918.4,0.031551,0.11229,0.083074
1918.5,0.038552,0.10531,0.076787
1918.5,0.045577,0.098184,0.070374
1918.5,0.052623,0.090911,0.063833
1918.5,0.059688,0.083488,0.057161
1918.6,0.066769,0.075911,0.050357
1918.6,0.073865,0.068177,0.043421
1918.6,0.080973,0.060285,0.036353
1918.6,0.088091,0.052233,0.029155
1918.7,0.095218,0.044022,0.02183
1918.7,0.10235,0.035652,0.014379
1918.7,0.10949,0.027125,0.0068044
1918.8,0.11663,0.018442,0.00088979
1918.8,0.12378,0.0096066,0.008701
1918.8,0.13092,0.00062075,0.016626
1918.8,0.13807,0.0085124,0.024662
1918.9,0.14521,0.017789,0.032806
1918.9,0.15235,0.027207,0.041054
1918.9,0.15949,0.036761,0.049403
1918.9,0.16662,0.046446,0.05785
1919,0.17375,0.056259,0.066392
1919,0.18087,0.066194,0.075023
1919,0.18797,0.076245,0.08374
1919.1,0.19507,0.086407,0.092538
1919.1,0.20215,0.096673,0.10141
1919.1,0.20921,0.10704,0.11036
1919.1,0.21626,0.11749,0.11937
1919.2,0.22328,0.12803,0.12844
1919.2,0.23028,0.13864,0.13756
1919.2,0.23725,0.14931,0.14673
1919.3,0.24419,0.16005,0.15594
1919.3,0.25109,0.17083,0.16518
1919.3,0.25796,0.18166,0.17444
1919.3,0.26479,0.19251,0.18372
1919.4,0.27157,0.20338,0.19301
1919.4,0.2783,0.21427,0.20229
1919.4,0.28498,0.22515,0.21156
1919.4,0.29161,0.23602,0.22081
1919.5,0.29818,0.24686,0.23003
1919.5,0.30468,0.25767,0.2392
1919.5,0.31112,0.26842,0.24832
1919.6,0.31748,0.27911,0.25738
1919.6,0.32378,0.28972,0.26637
1919.6,0.32999,0.30025,0.27527
1919.6,0.33613,0.31066,0.28408
1919.7,0.34219,0.32097,0.29279
1919.7,0.34816,0.33114,0.30139
1919.7,0.35404,0.34118,0.30987
1919.7,0.35982,0.35107,0.31823
1919.8,0.36552,0.3608,0.32645
1919.8,0.37111,0.37037,0.33454
1919.8,0.3766,0.37977,0.34249
1919.9,0.38199,0.38899,0.3503
1919.9,0.38727,0.39804,0.35796
1919.9,0.39245,0.4069,0.36548
1919.9,0.39751,0.41557,0.37285
1920,0.40245,0.42405,0.38007
1920,0.40728,0.43235,0.38714
1920,0.412,0.44046,0.39406
1920,0.41659,0.44838,0.40084
1920.1,0.42106,0.45611,0.40747
1920.1,0.42541,0.46365,0.41396
1920.1,0.42963,0.47101,0.42031
1920.2,0.43373,0.47818,0.42651
1920.2,0.4377,0.48516,0.43257
1920.2,0.44155,0.49196,0.4385
1920.2,0.44526,0.49858,0.44428
1920.3,0.44886,0.50501,0.44994
1920.3,0.45233,0.51127,0.45546
1920.3,0.45568,0.51735,0.46085
1920.3,0.4589,0.52325,0.46611
1920.4,0.46201,0.52898,0.47125
1920.4,0.465,0.53454,0.47626
1920.4,0.46787,0.53993,0.48116
1920.5,0.47063,0.54516,0.48593
1920.5,0.47328,0.55023,0.49059
1920.5,0.47582,0.55515,0.49514
1920.5,0.47826,0.55991,0.49957
1920.6,0.48059,0.56453,0.5039
1920.6,0.48282,0.56901,0.50812
1920.6,0.48495,0.57335,0.51224
1920.6,0.48699,0.57757,0.51627
1920.7,0.48893,0.58167,0.52019
1920.7,0.49077,0.58565,0.52403
1920.7,0.49253,0.58952,0.52777
1920.8,0.4942,0.5933,0.53143
1920.8,0.49579,0.59698,0.53501
1920.8,0.4973,0.60057,0.53851
1920.8,0.49874,0.60409,0.54193
1920.9,0.5001,0.60753,0.54527
1920.9,0.50139,0.6109,0.54854
1920.9,0.50262,0.61421,0.55173
1920.9,0.50379,0.61746,0.55485
1921,0.5049,0.62066,0.55791
1921,0.50596,0.62381,0.56089
1921,0.50697,0.62692,0.56381
1921.1,0.50794,0.62999,0.56667
1921.1,0.50887,0.63303,0.56946
1921.1,0.50976,0.63604,0.57219
1921.1,0.51062,0.63902,0.57485
1921.2,0.51144,0.64199,0.57746
1921.2,0.51224,0.64495,0.58002
1921.2,0.513,0.64789,0.58252
1921.2,0.51374,0.65084,0.58496
1921.3,0.51446,0.65378,0.58735
1921.3,0.51516,0.65673,0.5897
1921.3,0.51583,0.65968,0.59199
1921.4,0.51649,0.66264,0.59424
1921.4,0.51713,0.66561,0.59644
1921.4,0.51775,0.66859,0.59859
1921.4,0.51836,0.67158,0.6007
1921.5,0.51896,0.67458,0.60276
1921.5,0.51954,0.67758,0.60477
1921.5,0.52011,0.68058,0.60674
1921.5,0.52067,0.68357,0.60866
1921.6,0.52122,0.68655,0.61052
1921.6,0.52176,0.6895,0.61234
1921.6,0.52229,0.69242,0.61409
1921.7,0.5228,0.6953,0.61578
1921.7,0.5233,0.69812,0.61741
1921.7,0.52379,0.70087,0.61896
1921.7,0.52426,0.70353,0.62044
1921.8,0.52471,0.70609,0.62184
1921.8,0.52514,0.70854,0.62314
1921.8,0.52555,0.71085,0.62435
1921.9,0.52593,0.71302,0.62546
1921.9,0.52629,0.71502,0.62646
1921.9,0.52662,0.71685,0.62734
1921.9,0.52691,0.71848,0.6281
1922,0.52718,0.71991,0.62873
1922,0.52741,0.72111,0.62924
1922,0.5276,0.72208,0.6296
1922,0.52776,0.72281,0.62983
1922.1,0.52787,0.72328,0.62991
1922.1,0.52795,0.72349,0.62984
1922.1,0.52797,0.72344,0.62963
1922.2,0.52795,0.72312,0.62926
1922.2,0.52787,0.72252,0.62875
1922.2,0.52774,0.72165,0.62809
1922.2,0.52755,0.72051,0.62727
1922.3,0.52729,0.71909,0.62631
1922.3,0.52697,0.7174,0.62519
1922.3,0.52659,0.71544,0.62393
1922.3,0.52613,0.71321,0.62252
1922.4,0.5256,0.71073,0.62097
1922.4,0.52499,0.70798,0.61927
1922.4,0.52431,0.70498,0.61744
1922.5,0.52355,0.70174,0.61547
1922.5,0.52271,0.69824,0.61336
1922.5,0.52179,0.69451,0.61112
1922.5,0.52078,0.69054,0.60875
1922.6,0.5197,0.68634,0.60625
1922.6,0.51854,0.68191,0.60363
1922.6,0.5173,0.67726,0.60088
1922.6,0.51597,0.6724,0.598
1922.7,0.51457,0.66731,0.59501
1922.7,0.5131,0.66203,0.5919
1922.7,0.51155,0.65654,0.58867
1922.8,0.50993,0.65085,0.58582
1922.8,0.50825,0.64499,0.58282
1922.8,0.5065,0.63894,0.57923
1922.8,0.50469,0.63272,0.57554
1922.9,0.50282,0.62635,0.57175
1922.9,0.5009,0.61983,0.56787
1922.9,0.49894,0.61317,0.5639
1922.9,0.49693,0.60639,0.55985
1923,0.49488,0.59949,0.55573
1923,0.49279,0.59249,0.55154
1923,0.49067,0.5854,0.54728
1923.1,0.48853,0.57822,0.54297
1923.1,0.48635,0.57096,0.53861
1923.1,0.48416,0.56364,0.5342
1923.1,0.48195,0.55625,0.52974
1923.2,0.47972,0.54882,0.52524
1923.2,0.47747,0.54133,0.52071
1923.2,0.4752,0.5338,0.51614
1923.2,0.47291,0.52624,0.51154
1923.3,0.47061,0.51864,0.5069
1923.3,0.46829,0.51101,0.50223
1923.3,0.46596,0.50337,0.49754
1923.4,0.4636,0.49571,0.49281
1923.4,0.46122,0.48803,0.48805
1923.4,0.45882,0.48035,0.48327
1923.4,0.45639,0.47267,0.47847
1923.5,0.45395,0.465,0.47364
1923.5,0.45148,0.45734,0.4688
1923.5,0.449,0.44969,0.46393
1923.5,0.44649,0.44207,0.45906
1923.6,0.44397,0.43447,0.45417
1923.6,0.44143,0.42691,0.44928
1923.6,0.43887,0.41939,0.44439
1923.7,0.4363,0.41191,0.4395
1923.7,0.43372,0.40449,0.43461
1923.7,0.43112,0.39712,0.42972
1923.7,0.42852,0.3898,0.42485
1923.8,0.4259,0.38255,0.41999
1923.8,0.42327,0.37536,0.41514
1923.8,0.42064,0.36823,0.4103
1923.9,0.418,0.36117,0.40548
1923.9,0.41535,0.35417,0.40068
1923.9,0.4127,0.34724,0.39589
1923.9,0.41003,0.34036,0.39112
1924,0.40737,0.33354,0.38636
1924,0.40469,0.32678,0.38161
1924,0.402,0.32006,0.37687
1924,0.39931,0.31339,0.37214
1924.1,0.3966,0.30676,0.36741
1924.1,0.39388,0.30016,0.36268
1924.1,0.39115,0.29358,0.35796
1924.2,0.3884,0.28703,0.35322
1924.2,0.38563,0.28048,0.34848
1924.2,0.38285,0.27395,0.34372
1924.2,0.38004,0.26742,0.33895
1924.3,0.3772,0.26088,0.33416
1924.3,0.37434,0.25434,0.32935
1924.3,0.37145,0.24779,0.32452
1924.3,0.36851,0.24122,0.31965
1924.4,0.36554,0.23463,0.31476
1924.4,0.36253,0.22802,0.30983
1924.4,0.35948,0.2214,0.30487
1924.5,0.35637,0.21475,0.29987
1924.5,0.35321,0.20809,0.29484
1924.5,0.35,0.20142,0.28977
1924.5,0.34673,0.19473,0.28466
1924.6,0.34339,0.18803,0.27952
1924.6,0.34,0.18133,0.27434
1924.6,0.33654,0.17463,0.26913
1924.6,0.33302,0.16794,0.2639
1924.7,0.32943,0.16126,0.25864
1924.7,0.32577,0.15461,0.25335
1924.7,0.32205,0.14798,0.24805
1924.8,0.31826,0.14139,0.24273
1924.8,0.31441,0.13484,0.23741
1924.8,0.31049,0.12835,0.23208
1924.8,0.30651,0.12191,0.22674
1924.9,0.30248,0.11554,0.22142
1924.9,0.29839,0.10925,0.2161
1924.9,0.29424,0.10304,0.21079
1924.9,0.29004,0.096925,0.20551
1925,0.2858,0.090908,0.20025
1925,0.2815,0.084999,0.19501
1925,0.27717,0.079204,0.18981
1925.1,0.2728,0.073531,0.18465
1925.1,0.26839,0.067986,0.17954
1925.1,0.26394,0.062575,0.17447
1925.1,0.25947,0.057301,0.16945
1925.2,0.25496,0.052169,0.16448
1925.2,0.25043,0.04718,0.15957
1925.2,0.24587,0.042337,0.15472
1925.2,0.24129,0.037641,0.14992
1925.3,0.23669,0.033091,0.14519
1925.3,0.23207,0.028686,0.14051
1925.3,0.22742,0.024424,0.13589
1925.4,0.22276,0.020303,0.13133
1925.4,0.21808,0.01632,0.12682
1925.4,0.21337,0.012471,0.12237
1925.4,0.20864,0.0087525,0.11796
1925.5,0.2039,0.0051593,0.11361
1925.5,0.19913,0.0016869,0.1093
1925.5,0.19433,0.0016694,0.10503
1925.5,0.18952,0.0049148,0.1008
1925.6,0.18468,0.0080545,0.096605
1925.6,0.17981,0.011094,0.092448
1925.6,0.17492,0.014038,0.088324
1925.7,0.17001,0.016894,0.084229
1925.7,0.16507,0.019666,0.080163
1925.7,0.1601,0.022362,0.076123
1925.7,0.15511,0.024988,0.072106
1925.8,0.15009,0.02755,0.06811
1925.8,0.14505,0.030057,0.064133
1925.8,0.13998,0.032516,0.060172
1925.8,0.13488,0.034935,0.056223
1925.9,0.12977,0.037321,0.052284
1925.9,0.12463,0.039683,0.048351
1925.9,0.11947,0.042027,0.044421
1926,0.11428,0.044361,0.04049
1926,0.10908,0.046692,0.036555
1926,0.10385,0.049028,0.032612
1926,0.0986,0.051375,0.028658
1926.1,0.093326,0.05374,0.024689
1926.1,0.088029,0.056128,0.020701
1926.1,0.082706,0.058547,0.016691
1926.2,0.077356,0.061001,0.012654
1926.2,0.071978,0.063498,0.0085885
1926.2,0.066569,0.066042,0.00449
1926.2,0.061126,0.068639,0.00035564
1926.3,0.055649,0.071295,0.0038178
1926.3,0.050133,0.074012,0.0080332
1926.3,0.044577,0.076797,0.012293
1926.3,0.038977,0.079651,0.016601
1926.4,0.033331,0.082578,0.020959
1926.4,0.027637,0.085581,0.025369
1926.4,0.021891,0.088661,0.029833
1926.5,0.016093,0.091821,0.034353
1926.5,0.010239,0.095062,0.038931
1926.5,0.00433,0.098386,0.043568
1926.5,0.0016362,0.10179,0.048265
1926.6,0.0076595,0.10529,0.053025
1926.6,0.01374,0.10888,0.057847
1926.6,0.019878,0.11256,0.062735
1926.6,0.026072,0.11633,0.06769
1926.7,0.032321,0.12022,0.072714
1926.7,0.038625,0.12421,0.077809
1926.7,0.044982,0.12832,0.082978
1926.8,0.05139,0.13256,0.088225
1926.8,0.057848,0.13693,0.093554
1926.8,0.064356,0.14144,0.098969
1926.8,0.070912,0.14611,0.10447
1926.9,0.077516,0.15093,0.11008
1926.9,0.084166,0.15593,0.11578
1926.9,0.090861,0.1611,0.12158
1926.9,0.0976,0.16646,0.1275
1927,0.10438,0.17201,0.13352
1927,0.11121,0.17776,0.13966
1927,0.11807,0.1837,0.14592
1927.1,0.12497,0.18984,0.1523
1927.1,0.13191,0.19618,0.1588
1927.1,0.13889,0.20273,0.16542
1927.1,0.1459,0.20946,0.17216
1927.2,0.15295,0.2164,0.17902
1927.2,0.16003,0.22352,0.18599
1927.2,0.16715,0.23082,0.19309
1927.2,0.1743,0.2383,0.20029
1927.3,0.18148,0.24595,0.20761
1927.3,0.1887,0.25376,0.21504
1927.3,0.19595,0.26172,0.22256
1927.4,0.20324,0.26982,0.23019
1927.4,0.21055,0.27805,0.23791
1927.4,0.21791,0.28639,0.24573
1927.4,0.22529,0.29485,0.25363
1927.5,0.23271,0.3034,0.26161
1927.5,0.24016,0.31204,0.26967
1927.5,0.24764,0.32075,0.27781
1927.5,0.25515,0.32954,0.28601
1927.6,0.26269,0.3384,0.29428
1927.6,0.27026,0.34731,0.30261
1927.6,0.27785,0.35627,0.311
1927.7,0.28546,0.36528,0.31945
1927.7,0.29309,0.37434,0.32795
1927.7,0.30075,0.38344,0.33651
1927.7,0.30842,0.39258,0.34512
1927.8,0.31611,0.40176,0.35378
1927.8,0.32383,0.41097,0.36249
1927.8,0.33156,0.42023,0.37125
1927.8,0.33931,0.42952,0.38006
1927.9,0.34709,0.43885,0.38892
1927.9,0.35488,0.44821,0.39783
1927.9,0.3627,0.45761,0.40678
1928,0.37053,0.46705,0.41578
1928,0.3784,0.47652,0.42482
1928,0.38628,0.48602,0.43391
1928,0.3942,0.49555,0.44303
1928.1,0.40213,0.5051,0.4522
1928.1,0.4101,0.51469,0.4614
1928.1,0.41809,0.52429,0.47064
1928.2,0.42611,0.53391,0.47992
1928.2,0.43416,0.54354,0.48922
1928.2,0.44224,0.55318,0.49856
1928.2,0.45034,0.56283,0.50792
1928.3,0.45847,0.57247,0.5173
1928.3,0.46663,0.5821,0.5267
1928.3,0.47482,0.59171,0.53612
1928.3,0.48303,0.6013,0.54554
1928.4,0.49127,0.61086,0.55497
1928.4,0.49954,0.62038,0.5644
1928.4,0.50783,0.62987,0.57383
1928.5,0.51615,0.6393,0.58324
1928.5,0.5245,0.64867,0.59265
1928.5,0.53287,0.65798,0.60203
1928.5,0.54126,0.66723,0.6114
1928.6,0.54967,0.6764,0.62073
1928.6,0.5581,0.6855,0.63004
1928.6,0.56655,0.69451,0.63931
1928.6,0.57502,0.70344,0.64854
1928.7,0.58349,0.71228,0.65772
1928.7,0.59198,0.72103,0.66686
1928.7,0.60047,0.72968,0.67594
1928.8,0.60896,0.73824,0.68497
1928.8,0.61745,0.7467,0.69394
1928.8,0.62594,0.75505,0.70284
1928.8,0.63443,0.76331,0.71168
1928.9,0.6429,0.77145,0.72045
1928.9,0.65136,0.7795,0.72914
1928.9,0.6598,0.78743,0.73776
1928.9,0.66823,0.79526,0.74631
1929,0.67664,0.80299,0.75478
1929,0.68502,0.8106,0.76317
1929,0.69338,0.81811,0.77148
1929.1,0.70172,0.82552,0.77971
1929.1,0.71002,0.83282,0.78786
1929.1,0.71829,0.84001,0.79593
1929.1,0.72653,0.84711,0.80391
1929.2,0.73472,0.8541,0.81181
1929.2,0.74288,0.861,0.81963
1929.2,0.75099,0.86779,0.82737
1929.2,0.75905,0.87449,0.83501
1929.3,0.76705,0.8811,0.84258
1929.3,0.775,0.88761,0.85005
1929.3,0.7829,0.89403,0.85744
1929.4,0.79072,0.90035,0.86474
1929.4,0.79849,0.90659,0.87195
1929.4,0.80618,0.91273,0.87906
1929.4,0.8138,0.91878,0.88609
1929.5,0.82134,0.92473,0.89302
1929.5,0.82881,0.93059,0.89985
1929.5,0.83619,0.93636,0.90658
1929.5,0.8435,0.94204,0.91322
1929.6,0.85072,0.94762,0.91976
1929.6,0.85786,0.95311,0.9262
1929.6,0.86492,0.9585,0.93254
1929.7,0.87189,0.9638,0.93878
1929.7,0.87878,0.969,0.94492
1929.7,0.88559,0.97411,0.95097
1929.7,0.89233,0.97912,0.95692
1929.8,0.89899,0.98403,0.96278
1929.8,0.90557,0.98886,0.96855
1929.8,0.91209,0.99358,0.97422
1929.8,0.91853,0.99821,0.9798
1929.9,0.9249,1.0027,0.98529
1929.9,0.93121,1.0072,0.99069
1929.9,0.93745,1.0115,0.99599
1930,0.94363,1.0158,1.0012
1930,0.94974,1.0199,1.0063
1930,0.95578,1.0239,1.0114
1930,0.96177,1.0279,1.0163
1930.1,0.96768,1.0317,1.0211
1930.1,0.97353,1.0354,1.0259
1930.1,0.9793,1.039,1.0305
1930.1,0.98501,1.0425,1.0351
1930.2,0.99064,1.0459,1.0395
1930.2,0.99619,1.0491,1.0439
1930.2,1.0017,1.0523,1.0481
1930.3,1.007,1.0553,1.0523
1930.3,1.0123,1.0582,1.0564
1930.3,1.0175,1.061,1.0603
1930.3,1.0227,1.0637,1.0642
1930.4,1.0277,1.0663,1.068
1930.4,1.0326,1.0688,1.0716
1930.4,1.0374,1.0711,1.0752
1930.4,1.0421,1.0734,1.0786
1930.5,1.0466,1.0756,1.0819
1930.5,1.0511,1.0776,1.0852
1930.5,1.0555,1.0796,1.0883
1930.6,1.0597,1.0815,1.0913
1930.6,1.0638,1.0833,1.0942
1930.6,1.0679,1.0851,1.0971
1930.6,1.0718,1.0867,1.0998
1930.7,1.0756,1.0883,1.1024
1930.7,1.0793,1.0899,1.1049
1930.7,1.0828,1.0913,1.1073
1930.7,1.0863,1.0928,1.1097
1930.8,1.0897,1.0942,1.1119
1930.8,1.093,1.0955,1.1141
1930.8,1.0962,1.0969,1.1161
1930.9,1.0993,1.0982,1.1181
1930.9,1.1024,1.0994,1.12
1930.9,1.1053,1.1007,1.1219
1930.9,1.1082,1.1019,1.1237
1931,1.111,1.1031,1.1254
1931,1.1137,1.1043,1.127
1931,1.1164,1.1054,1.1285
1931.1,1.119,1.1066,1.13
1931.1,1.1215,1.1077,1.1315
1931.1,1.124,1.1088,1.1329
1931.1,1.1264,1.1098,1.1342
1931.2,1.1288,1.1109,1.1354
1931.2,1.1311,1.1119,1.1366
1931.2,1.1333,1.1129,1.1377
1931.2,1.1355,1.1139,1.1388
1931.3,1.1376,1.1148,1.1397
1931.3,1.1397,1.1157,1.1406
1931.3,1.1417,1.1165,1.1415
1931.4,1.1436,1.1173,1.1422
1931.4,1.1455,1.118,1.1429
1931.4,1.1472,1.1187,1.1435
1931.4,1.1489,1.1194,1.144
1931.5,1.1505,1.12,1.1444
1931.5,1.152,1.1205,1.1448
1931.5,1.1535,1.121,1.1451
1931.5,1.1548,1.1214,1.1452
1931.6,1.156,1.1218,1.1453
1931.6,1.1571,1.1221,1.1453
1931.6,1.1581,1.1224,1.1453
1931.7,1.159,1.1226,1.1451
1931.7,1.1598,1.1228,1.1449
1931.7,1.1605,1.123,1.1446
1931.7,1.161,1.1232,1.1442
1931.8,1.1615,1.1233,1.1438
1931.8,1.1619,1.1234,1.1432
1931.8,1.1621,1.1235,1.1427
1931.8,1.1623,1.1236,1.1421
1931.9,1.1623,1.1237,1.1414
1931.9,1.1623,1.1238,1.1407
1931.9,1.1621,1.124,1.14
1932,1.1619,1.1241,1.1392
1932,1.1616,1.1243,1.1384
1932,1.1612,1.1244,1.1376
1932,1.1608,1.1247,1.1367
1932.1,1.1603,1.1249,1.1359
1932.1,1.1597,1.1252,1.135
1932.1,1.159,1.1255,1.1341
1932.1,1.1583,1.1259,1.1333
1932.2,1.1576,1.1263,1.1324
1932.2,1.1567,1.1268,1.1315
1932.2,1.1559,1.1273,1.1306
1932.3,1.1549,1.1278,1.1297
1932.3,1.1539,1.1284,1.1288
1932.3,1.1529,1.129,1.1279
1932.3,1.1518,1.1296,1.127
1932.4,1.1507,1.1302,1.1261
1932.4,1.1495,1.1309,1.1252
1932.4,1.1482,1.1316,1.1243
1932.4,1.1469,1.1323,1.1234
1932.5,1.1455,1.133,1.1224
1932.5,1.1441,1.1337,1.1215
1932.5,1.1426,1.1343,1.1205
1932.6,1.141,1.135,1.1195
1932.6,1.1394,1.1356,1.1184
1932.6,1.1377,1.1362,1.1174
1932.6,1.136,1.1368,1.1163
1932.7,1.1342,1.1373,1.1151
1932.7,1.1323,1.1377,1.1139
1932.7,1.1303,1.138,1.1126
1932.7,1.1282,1.1383,1.1113
1932.8,1.1261,1.1385,1.1099
1932.8,1.1239,1.1386,1.1084
1932.8,1.1216,1.1386,1.1069
1932.9,1.1193,1.1385,1.1053
1932.9,1.1168,1.1382,1.1035
1932.9,1.1143,1.1379,1.1017
1932.9,1.1116,1.1374,1.0998
1933,1.1089,1.1368,1.0978
1933,1.1061,1.1361,1.0957
1933,1.1033,1.1352,1.0934
1933,1.1003,1.1342,1.0911
1933.1,1.0972,1.1331,1.0886
1933.1,1.0941,1.1318,1.0861
1933.1,1.0909,1.1304,1.0834
1933.2,1.0875,1.1288,1.0806
1933.2,1.0841,1.1271,1.0776
1933.2,1.0806,1.1252,1.0746
1933.2,1.077,1.1232,1.0714
1933.3,1.0732,1.1211,1.0681
1933.3,1.0694,1.1188,1.0647
1933.3,1.0655,1.1163,1.0611
1933.4,1.0614,1.1137,1.0574
1933.4,1.0573,1.111,1.0537
1933.4,1.053,1.1081,1.0498
1933.4,1.0487,1.1051,1.0457
1933.5,1.0442,1.102,1.0416
1933.5,1.0396,1.0988,1.0374
1933.5,1.0348,1.0954,1.033
1933.5,1.03,1.0919,1.0286
1933.6,1.025,1.0883,1.024
1933.6,1.02,1.0847,1.0193
1933.6,1.0148,1.0809,1.0146
1933.7,1.0095,1.077,1.0097
1933.7,1.004,1.0731,1.0048
1933.7,0.99849,1.0691,0.99976
1933.7,0.99283,1.065,0.99465
1933.8,0.98706,1.0608,0.98947
1933.8,0.98117,1.0566,0.98422
1933.8,0.97517,1.0523,0.97891
1933.8,0.96906,1.048,0.97353
1933.9,0.96285,1.0437,0.96809
1933.9,0.95652,1.0393,0.9626
1933.9,0.9501,1.0348,0.95705
1934,0.94357,1.0304,0.95147
1934,0.93695,1.0258,0.94584
1934,0.93024,1.0213,0.94018
1934,0.92344,1.0167,0.93448
1934.1,0.91655,1.0121,0.92876
1934.1,0.90959,1.0075,0.92302
1934.1,0.90256,1.0029,0.91726
1934.1,0.89546,0.99821,0.91148
1934.2,0.88831,0.99353,0.9057
1934.2,0.88109,0.98882,0.89991
1934.2,0.87383,0.98411,0.89412
1934.3,0.86652,0.97938,0.88833
1934.3,0.85918,0.97464,0.88255
1934.3,0.8518,0.96989,0.87678
1934.3,0.8444,0.96514,0.87103
1934.4,0.83697,0.96039,0.86529
1934.4,0.82954,0.95564,0.85958
1934.4,0.82209,0.95089,0.85389
1934.4,0.81463,0.94615,0.84824
1934.5,0.80718,0.94142,0.84261
1934.5,0.79974,0.93671,0.83703
1934.5,0.79231,0.93201,0.83148
1934.6,0.78489,0.92733,0.82597
1934.6,0.7775,0.92267,0.82051
1934.6,0.77014,0.91803,0.81509
1934.6,0.76282,0.91341,0.80973
1934.7,0.75553,0.90881,0.80441
1934.7,0.74829,0.90424,0.79914
1934.7,0.74109,0.89969,0.79393
1934.7,0.73395,0.89516,0.78876
1934.8,0.72687,0.89065,0.78365
1934.8,0.71985,0.88615,0.77859
1934.8,0.7129,0.88168,0.77358
1934.9,0.70601,0.87722,0.76862
1934.9,0.69919,0.87278,0.76371
1934.9,0.69245,0.86834,0.75885
1934.9,0.68577,0.86392,0.75403
1935,0.67918,0.8595,0.74927
1935,0.67266,0.85509,0.74454
1935,0.66621,0.85068,0.73986
1935,0.65984,0.84628,0.73521
1935.1,0.65354,0.84186,0.7306
1935.1,0.64731,0.83745,0.72603
1935.1,0.64114,0.83303,0.72148
1935.2,0.63505,0.82859,0.71696
1935.2,0.62901,0.82415,0.71247
1935.2,0.62304,0.81969,0.70799
1935.2,0.61712,0.81522,0.70354
1935.3,0.61126,0.81073,0.6991
1935.3,0.60545,0.80622,0.69467
1935.3,0.5997,0.80168,0.69026
1935.4,0.59398,0.79713,0.68585
1935.4,0.58831,0.79254,0.68145
1935.4,0.58268,0.78793,0.67704
1935.4,0.57709,0.7833,0.67264
1935.5,0.57154,0.77863,0.66824
1935.5,0.56602,0.77393,0.66383
1935.5,0.56053,0.76921,0.65941
1935.5,0.55507,0.76445,0.65499
1935.6,0.54964,0.75967,0.65056
1935.6,0.54424,0.75486,0.64612
1935.6,0.53887,0.75002,0.64167
1935.7,0.53352,0.74516,0.63721
1935.7,0.52821,0.74027,0.63274
1935.7,0.52292,0.73536,0.62826
1935.7,0.51766,0.73044,0.62378
1935.8,0.51243,0.72551,0.6193
1935.8,0.50723,0.72058,0.61481
1935.8,0.50206,0.71565,0.61033
1935.8,0.49693,0.71074,0.60586
1935.9,0.49184,0.70584,0.6014
1935.9,0.48679,0.70097,0.59696
1935.9,0.48179,0.69614,0.59255
1936,0.47683,0.69135,0.58816
1936,0.47192,0.6866,0.58381
1936,0.46707,0.68191,0.5795
1936,0.46228,0.67728,0.57522
1936.1,0.45755,0.67271,0.57099
1936.1,0.45289,0.66821,0.56681
1936.1,0.44829,0.66377,0.56267
1936.1,0.44377,0.6594,0.55859
1936.2,0.43932,0.65511,0.55455
1936.2,0.43494,0.65089,0.55056
1936.2,0.43065,0.64675,0.54663
1936.3,0.42643,0.64268,0.54275
1936.3,0.4223,0.63869,0.53892
1936.3,0.41825,0.63477,0.53515
1936.3,0.41428,0.63093,0.53143
1936.4,0.41039,0.62717,0.52776
1936.4,0.40658,0.62349,0.52414
1936.4,0.40284,0.61989,0.52057
1936.4,0.39918,0.61636,0.51705
1936.5,0.3956,0.6129,0.51357
1936.5,0.39208,0.60951,0.51013
1936.5,0.38862,0.60618,0.50673
1936.6,0.38522,0.60291,0.50335
1936.6,0.38188,0.59969,0.5
1936.6,0.37858,0.5965,0.49665
1936.6,0.37533,0.59334,0.49331
1936.7,0.37211,0.5902,0.48997
1936.7,0.36892,0.58706,0.48661
1936.7,0.36575,0.58392,0.48323
1936.7,0.3626,0.58076,0.47983
1936.8,0.35945,0.57757,0.47639
1936.8,0.35631,0.57434,0.4729
1936.8,0.35317,0.57106,0.46937
1936.9,0.35002,0.56773,0.46579
1936.9,0.34685,0.56433,0.46215
1936.9,0.34365,0.56085,0.45845
1936.9,0.34044,0.55729,0.45469
1937,0.33719,0.55365,0.45086
1937,0.33391,0.54991,0.44697
1937,0.33059,0.54609,0.44301
1937,0.32723,0.54216,0.43898
1937.1,0.32383,0.53814,0.43488
1937.1,0.32038,0.53401,0.4307
1937.1,0.31688,0.52978,0.42646
1937.2,0.31334,0.52545,0.42213
1937.2,0.30974,0.52102,0.41773
1937.2,0.30609,0.51649,0.41325
1937.2,0.30239,0.51186,0.4087
1937.3,0.29864,0.50713,0.40406
1937.3,0.29483,0.50231,0.39935
1937.3,0.29097,0.4974,0.39456
1937.3,0.28706,0.4924,0.38969
1937.4,0.28309,0.48731,0.38475
1937.4,0.27907,0.48214,0.37974
1937.4,0.27501,0.47689,0.37465
1937.5,0.27089,0.47155,0.3695
1937.5,0.26673,0.46614,0.36427
1937.5,0.26251,0.46065,0.35898
1937.5,0.25825,0.45508,0.35362
1937.6,0.25394,0.44944,0.34819
1937.6,0.24959,0.44371,0.34269
1937.6,0.24518,0.43791,0.33713
1937.6,0.24072,0.43202,0.3315
1937.7,0.23621,0.42605,0.32579
1937.7,0.23164,0.41999,0.32001
1937.7,0.22702,0.41385,0.31416
1937.8,0.22233,0.4076,0.30822
1937.8,0.21757,0.40126,0.3022
1937.8,0.21274,0.39482,0.2961
1937.8,0.20784,0.38827,0.2899
1937.9,0.20285,0.38162,0.2836
1937.9,0.19778,0.37484,0.2772
1937.9,0.19262,0.36795,0.27069
1937.9,0.18736,0.36093,0.26408
1938,0.182,0.35378,0.25734
1938,0.17653,0.3465,0.25048
1938,0.17095,0.33908,0.24349
1938.1,0.16524,0.33152,0.23637
1938.1,0.15941,0.32381,0.22911
1938.1,0.15345,0.31595,0.2217
1938.1,0.14735,0.30793,0.21414
1938.2,0.1411,0.29975,0.20643
1938.2,0.13471,0.29141,0.19856
1938.2,0.12816,0.28289,0.19053
1938.3,0.12145,0.27421,0.18233
1938.3,0.11459,0.26536,0.17397
1938.3,0.10756,0.25634,0.16543
1938.3,0.10036,0.24714,0.15673
1938.4,0.093,0.23777,0.14785
1938.4,0.085471,0.22822,0.13879
1938.4,0.077776,0.21851,0.12957
1938.4,0.069914,0.20863,0.12017
1938.5,0.061889,0.19858,0.1106
1938.5,0.053703,0.18837,0.10086
1938.5,0.045359,0.178,0.09096
1938.6,0.036861,0.16748,0.080898
1938.6,0.028214,0.15681,0.070682
1938.6,0.019424,0.146,0.060316
1938.6,0.010498,0.13505,0.049808
1938.7,0.0014428,0.12397,0.039163
1938.7,0.0077338,0.11276,0.028389
1938.7,0.017023,0.10142,0.017493
1938.7,0.026417,0.089967,0.0064819
1938.8,0.035908,0.078398,0.0046381
1938.8,0.045487,0.066718,0.01586
1938.8,0.055148,0.05493,0.027179
1938.9,0.064884,0.043039,0.038587
1938.9,0.074688,0.031048,0.050081
1938.9,0.084555,0.018959,0.061655
1938.9,0.09448,0.0067751,0.073304
1939,0.10446,0.0055009,0.085024
1939,0.11448,0.017867,0.09681
1939,0.12454,0.030321,0.10866
1939,0.13465,0.042861,0.12056
1939.1,0.14479,0.055486,0.13252
1939.1,0.15495,0.068195,0.14453
1939.1,0.16515,0.080986,0.15659
1939.2,0.17537,0.093858,0.16869
1939.2,0.18561,0.10681,0.18082
1939.2,0.19586,0.11984,0.193
1939.2,0.20612,0.13296,0.2052
1939.3,0.2164,0.14615,0.21743
1939.3,0.22668,0.15942,0.22969
1939.3,0.23697,0.17276,0.24197
1939.3,0.24725,0.18619,0.25426
1939.4,0.25754,0.19969,0.26657
1939.4,0.26783,0.21327,0.27889
1939.4,0.27811,0.22692,0.29121
1939.5,0.28839,0.24064,0.30354
1939.5,0.29867,0.25444,0.31588
1939.5,0.30894,0.2683,0.32821
1939.5,0.3192,0.28224,0.34054
1939.6,0.32946,0.29624,0.35287
1939.6,0.3397,0.31031,0.36519
1939.6,0.34992,0.32444,0.37751
1939.6,0.36013,0.33863,0.38981
1939.7,0.37031,0.35288,0.4021
1939.7,0.38047,0.36718,0.41437
1939.7,0.39059,0.38153,0.42662
1939.8,0.40068,0.39592,0.43884
1939.8,0.41072,0.41034,0.45102
1939.8,0.42072,0.42479,0.46317
1939.8,0.43066,0.43927,0.47526
1939.9,0.44055,0.45375,0.4873
1939.9,0.45038,0.46824,0.49928
1939.9,0.46014,0.48272,0.51119
1939.9,0.46984,0.49718,0.52303
1940,0.47948,0.51161,0.53478
1940,0.48905,0.526,0.54644
1940,0.49854,0.54034,0.55801
1940.1,0.50797,0.55462,0.56948
1940.1,0.51733,0.56883,0.58084
1940.1,0.52662,0.58295,0.59209
1940.1,0.53584,0.59697,0.60323
1940.2,0.54499,0.61089,0.61425
1940.2,0.55406,0.6247,0.62515
1940.2,0.56307,0.63837,0.63593
1940.3,0.572,0.65192,0.64657
1940.3,0.58085,0.66532,0.65709
1940.3,0.58963,0.67857,0.66747
1940.3,0.59833,0.69167,0.67771
1940.4,0.60696,0.70461,0.68782
1940.4,0.61549,0.71738,0.69778
1940.4,0.62395,0.72998,0.70761
1940.4,0.63231,0.74241,0.71729
1940.5,0.64058,0.75466,0.72682
1940.5,0.64875,0.76674,0.73622
1940.5,0.65681,0.77864,0.74547
1940.6,0.66478,0.79036,0.75457
1940.6,0.67263,0.8019,0.76354
1940.6,0.68037,0.81327,0.77236
1940.6,0.68799,0.82445,0.78104
1940.7,0.6955,0.83545,0.78958
1940.7,0.70288,0.84627,0.79798
1940.7,0.71013,0.85691,0.80623
1940.7,0.71726,0.86737,0.81435
1940.8,0.72425,0.87765,0.82233
1940.8,0.73112,0.88775,0.83017
1940.8,0.73785,0.89766,0.83787
1940.9,0.74444,0.90738,0.84543
1940.9,0.75089,0.91692,0.85284
1940.9,0.75721,0.92628,0.86011
1940.9,0.76337,0.93544,0.86723
1941,0.76939,0.94441,0.8742
1941,0.77525,0.95319,0.88102
1941,0.78096,0.96177,0.88768
1941,0.7865,0.97015,0.89418
1941.1,0.79188,0.97833,0.90052
1941.1,0.7971,0.9863,0.90669
1941.1,0.80214,0.99407,0.91269
1941.2,0.80701,1.0016,0.91852
1941.2,0.8117,1.009,0.92417
1941.2,0.8162,1.0161,0.92964
1941.2,0.82052,1.023,0.93493
1941.3,0.82466,1.0297,0.94004
1941.3,0.82861,1.0362,0.94496
1941.3,0.83236,1.0424,0.94969
1941.3,0.83592,1.0485,0.95423
1941.4,0.83929,1.0543,0.95859
1941.4,0.84247,1.0599,0.96276
1941.4,0.84546,1.0653,0.96674
1941.5,0.84826,1.0704,0.97053
1941.5,0.85086,1.0754,0.97414
1941.5,0.85329,1.0801,0.97757
1941.5,0.85552,1.0846,0.98081
1941.6,0.85758,1.089,0.98388
1941.6,0.85946,1.0931,0.98678
1941.6,0.86117,1.097,0.9895
1941.6,0.86271,1.1007,0.99206
1941.7,0.86408,1.1042,0.99445
1941.7,0.86529,1.1075,0.99668
1941.7,0.86635,1.1107,0.99875
1941.8,0.86726,1.1136,1.0007
1941.8,0.86801,1.1164,1.0024
1941.8,0.86862,1.119,1.0041
1941.8,0.86909,1.1215,1.0055
1941.9,0.86942,1.1238,1.0068
1941.9,0.86961,1.1259,1.008
1941.9,0.86967,1.1278,1.009
1941.9,0.86958,1.1296,1.0099
1942,0.86937,1.1312,1.0106
1942,0.86902,1.1327,1.0112
1942,0.86853,1.134,1.0117
1942.1,0.86791,1.1351,1.0119
1942.1,0.86715,1.1361,1.0121
1942.1,0.86625,1.1369,1.012
1942.1,0.86522,1.1375,1.0118
1942.2,0.86406,1.138,1.0115
1942.2,0.86275,1.1382,1.0109
1942.2,0.86131,1.1383,1.0102
1942.2,0.85973,1.1381,1.0093
1942.3,0.85802,1.1378,1.0083
1942.3,0.85617,1.1372,1.007
1942.3,0.85419,1.1364,1.0056
1942.4,0.85208,1.1354,1.004
1942.4,0.84983,1.1342,1.0022
1942.4,0.84744,1.1327,1.0003
1942.4,0.84493,1.131,0.99811
1942.5,0.84228,1.129,0.99576
1942.5,0.83949,1.1268,0.99322
1942.5,0.83658,1.1244,0.99049
1942.5,0.83353,1.1217,0.98756
1942.6,0.83035,1.1187,0.98445
1942.6,0.82704,1.1155,0.98114
1942.6,0.8236,1.112,0.97765
1942.7,0.82003,1.1083,0.97397
1942.7,0.81633,1.1044,0.9701
1942.7,0.81251,1.1001,0.96605
1942.7,0.80856,1.0957,0.96182
1942.8,0.80449,1.091,0.95741
1942.8,0.8003,1.086,0.95283
1942.8,0.796,1.0808,0.94809
1942.9,0.7916,1.0754,0.94319
1942.9,0.7871,1.0698,0.93813
1942.9,0.7825,1.064,0.93293
1942.9,0.77782,1.0579,0.92759
1943,0.77306,1.0517,0.92212
1943,0.76824,1.0452,0.91653
1943,0.76335,1.0386,0.91083
1943,0.7584,1.0318,0.90502
1943.1,0.75341,1.0248,0.89912
1943.1,0.74838,1.0177,0.89313
1943.1,0.74332,1.0104,0.88705
1943.2,0.73823,1.003,0.88091
1943.2,0.73313,0.99548,0.87469
1943.2,0.72801,0.9878,0.86842
1943.2,0.72289,0.98001,0.8621
1943.3,0.71777,0.9721,0.85573
1943.3,0.71266,0.96409,0.84931
1943.3,0.70756,0.95598,0.84286
1943.3,0.70247,0.94778,0.83637
1943.4,0.69741,0.93949,0.82985
1943.4,0.69237,0.93111,0.8233
1943.4,0.68737,0.92266,0.81673
1943.5,0.6824,0.91413,0.81012
1943.5,0.67746,0.90552,0.80348
1943.5,0.67256,0.89684,0.79682
1943.5,0.6677,0.88808,0.79012
1943.6,0.66288,0.87924,0.78339
1943.6,0.6581,0.87033,0.77663
1943.6,0.65336,0.86134,0.76984
1943.6,0.64864,0.85228,0.76301
1943.7,0.64396,0.84315,0.75615
1943.7,0.63931,0.83393,0.74925
1943.7,0.63468,0.82465,0.74231
1943.8,0.63008,0.81528,0.73534
1943.8,0.62549,0.80585,0.72833
1943.8,0.62092,0.79633,0.72129
1943.8,0.61636,0.78675,0.71421
1943.9,0.61181,0.77709,0.70709
1943.9,0.60726,0.76735,0.69993
1943.9,0.60271,0.75754,0.69273
1943.9,0.59816,0.74766,0.68549
1944,0.5936,0.73771,0.67822
1944,0.58903,0.72769,0.6709
1944,0.58445,0.71761,0.66355
1944.1,0.57985,0.70746,0.65615
1944.1,0.57524,0.69724,0.64872
1944.1,0.57061,0.68697,0.64125
1944.1,0.56596,0.67665,0.63374
1944.2,0.56128,0.66628,0.6262
1944.2,0.55658,0.65586,0.61862
1944.2,0.55186,0.64541,0.61102
1944.2,0.54712,0.63492,0.60338
1944.3,0.54236,0.62441,0.59572
1944.3,0.53758,0.61387,0.58804
1944.3,0.53278,0.60333,0.58035
1944.4,0.52796,0.59279,0.57263
1944.4,0.52313,0.58224,0.56492
1944.4,0.51829,0.57171,0.55719
1944.4,0.51343,0.5612,0.54947
1944.5,0.50857,0.55071,0.54175
1944.5,0.50371,0.54026,0.53404
1944.5,0.49884,0.52985,0.52634
1944.5,0.49398,0.51948,0.51866
1944.6,0.48912,0.50917,0.511
1944.6,0.48426,0.49891,0.50337
1944.6,0.47942,0.48872,0.49576
1944.7,0.47459,0.47859,0.48818
1944.7,0.46977,0.46854,0.48064
1944.7,0.46498,0.45857,0.47314
1944.7,0.4602,0.44867,0.46568
1944.8,0.45545,0.43886,0.45827
1944.8,0.45073,0.42914,0.4509
1944.8,0.44603,0.4195,0.44358
1944.9,0.44136,0.40995,0.43632
1944.9,0.43673,0.40049,0.4291
1944.9,0.43213,0.39111,0.42195
1944.9,0.42756,0.38183,0.41484
1945,0.42303,0.37263,0.40779
1945,0.41854,0.36351,0.4008
1945,0.41409,0.35446,0.39386
1945,0.40968,0.3455,0.38697
1945.1,0.40531,0.33659,0.38014
1945.1,0.40098,0.32776,0.37335
1945.1,0.39669,0.31898,0.36661
1945.2,0.39245,0.31025,0.35991
1945.2,0.38824,0.30157,0.35326
1945.2,0.38409,0.29294,0.34665
1945.2,0.37997,0.28434,0.34009
1945.3,0.3759,0.27577,0.33356
1945.3,0.37188,0.26724,0.32707
1945.3,0.3679,0.25873,0.32063
1945.3,0.36397,0.25025,0.31422
1945.4,0.36008,0.24179,0.30785
1945.4,0.35625,0.23335,0.30151
1945.4,0.35246,0.22493,0.29522
1945.5,0.34872,0.21654,0.28897
1945.5,0.34504,0.20818,0.28276
1945.5,0.3414,0.19985,0.2766
1945.5,0.33781,0.19155,0.27049
1945.6,0.33428,0.18329,0.26442
1945.6,0.33079,0.17507,0.2584
1945.6,0.32736,0.1669,0.25245
1945.6,0.32398,0.15879,0.24655
1945.7,0.32065,0.15073,0.24071
1945.7,0.31737,0.14275,0.23494
1945.7,0.31414,0.13484,0.22924
1945.8,0.31095,0.12701,0.22361
1945.8,0.30782,0.11927,0.21806
1945.8,0.30472,0.11162,0.21258
1945.8,0.30167,0.10407,0.20717
1945.9,0.29865,0.096635,0.20184
1945.9,0.29566,0.089311,0.1966
1945.9,0.2927,0.082107,0.19143
1945.9,0.28975,0.07503,0.18633
1946,0.28681,0.068083,0.18131
1946,0.28388,0.061273,0.17637
1946,0.28094,0.054602,0.1715
1946.1,0.278,0.048075,0.1667
1946.1,0.27503,0.041694,0.16197
1946.1,0.27203,0.035463,0.1573
1946.1,0.269,0.029384,0.15269
1946.2,0.26593,0.023458,0.14815
1946.2,0.2628,0.017686,0.14366
1946.2,0.25962,0.012068,0.13921
1946.2,0.25637,0.0066056,0.13482
1946.3,0.25304,0.0012965,0.13047
1946.3,0.24962,0.0038602,0.12615
1946.3,0.24612,0.0088667,0.12187
1946.4,0.24252,0.013726,0.11762
1946.4,0.23882,0.01844,0.11339
1946.4,0.23502,0.023015,0.10918
1946.4,0.2311,0.027456,0.10498
1946.5,0.22708,0.031767,0.10079
1946.5,0.22294,0.035955,0.096607
1946.5,0.21868,0.040026,0.092419
1946.5,0.21431,0.043988,0.088225
1946.6,0.20983,0.047847,0.084019
1946.6,0.20522,0.051613,0.079798
1946.6,0.20051,0.055293,0.075558
1946.7,0.19568,0.058897,0.071294
1946.7,0.19074,0.062433,0.067003
1946.7,0.18569,0.065911,0.062683
1946.7,0.18053,0.06934,0.05833
1946.8,0.17526,0.072729,0.053941
1946.8,0.16988,0.076088,0.049513
1946.8,0.16441,0.079427,0.045043
1946.8,0.15882,0.082753,0.040528
1946.9,0.15314,0.086077,0.035965
1946.9,0.14735,0.089408,0.031348
1946.9,0.14146,0.092754,0.026676
1947,0.13546,0.096122,0.021944
1947,0.12936,0.09952,0.017148
1947,0.12316,0.10295,0.012284
1947,0.11685,0.10643,0.0073492
1947.1,0.11042,0.10996,0.0023388
1947.1,0.1039,0.11354,0.0027504
1947.1,0.097255,0.11718,0.0079216
1947.2,0.090503,0.12089,0.013177
1947.2,0.083639,0.12466,0.01852
1947.2,0.076661,0.12851,0.023952
1947.2,0.069568,0.13243,0.029476
1947.3,0.06236,0.13643,0.035093
1947.3,0.055034,0.1405,0.040806
1947.3,0.047589,0.14466,0.046618
1947.3,0.040025,0.14891,0.052531
1947.4,0.03234,0.15324,0.058547
1947.4,0.024531,0.15767,0.064669
1947.4,0.016598,0.16219,0.0709
1947.5,0.0085389,0.16681,0.077243
1947.5,0.0003514,0.17152,0.083699
1947.5,0.0079659,0.17635,0.090272
1947.5,0.016414,0.18127,0.096963
1947.6,0.024995,0.1863,0.10377
1947.6,0.03371,0.19145,0.1107
1947.6,0.042557,0.1967,0.11776
1947.6,0.051537,0.20206,0.12493
1947.7,0.060648,0.20754,0.13223
1947.7,0.069889,0.21313,0.13964
1947.7,0.079258,0.21883,0.14718
1947.8,0.088752,0.22464,0.15483
1947.8,0.098367,0.23055,0.1626
1947.8,0.1081,0.23657,0.17047
1947.8,0.11795,0.24269,0.17846
1947.9,0.1279,0.2489,0.18654
1947.9,0.13796,0.2552,0.19473
1947.9,0.14812,0.26159,0.203
1947.9,0.15837,0.26806,0.21137
1948,0.16871,0.2746,0.21981
1948,0.17913,0.28121,0.22834
1948,0.18963,0.28788,0.23693
1948.1,0.20021,0.2946,0.2456
1948.1,0.21086,0.30138,0.25433
1948.1,0.22157,0.30821,0.26311
1948.1,0.23234,0.31507,0.27196
1948.2,0.24317,0.32198,0.28085
1948.2,0.25405,0.32892,0.28979
1948.2,0.26498,0.33589,0.29878
1948.2,0.27595,0.3429,0.30781
1948.3,0.28697,0.34993,0.31688
1948.3,0.29802,0.357,0.32599
1948.3,0.3091,0.36409,0.33514
1948.4,0.32021,0.37121,0.34432
1948.4,0.33135,0.37836,0.35354
1948.4,0.34251,0.38553,0.36279
1948.4,0.3537,0.39274,0.37208
1948.5,0.3649,0.39999,0.38139
1948.5,0.37612,0.40726,0.39074
1948.5,0.38735,0.41458,0.40012
1948.5,0.39859,0.42194,0.40953
1948.6,0.40984,0.42934,0.41897
1948.6,0.4211,0.43678,0.42845
1948.6,0.43236,0.44428,0.43795
1948.7,0.44364,0.45183,0.44749
1948.7,0.45491,0.45944,0.45706
1948.7,0.46619,0.46711,0.46666
1948.7,0.47747,0.47484,0.4763
1948.8,0.48875,0.48264,0.48596
1948.8,0.50003,0.4905,0.49566
1948.8,0.5113,0.49843,0.50539
1948.8,0.52257,0.50643,0.51515
1948.9,0.53383,0.5145,0.52493
1948.9,0.54507,0.52263,0.53474
1948.9,0.55629,0.53083,0.54457
1949,0.56749,0.5391,0.55442
1949,0.57866,0.54742,0.56428
1949,0.58979,0.55581,0.57415
1949,0.60089,0.56426,0.58403
1949.1,0.61193,0.57277,0.59391
1949.1,0.62293,0.58134,0.60379
1949.1,0.63386,0.58995,0.61366
1949.1,0.64473,0.59862,0.62352
1949.2,0.65554,0.60734,0.63337
1949.2,0.66627,0.61611,0.6432
1949.2,0.67692,0.62493,0.65302
1949.3,0.68749,0.63379,0.66281
1949.3,0.69798,0.64269,0.67257
1949.3,0.70838,0.65164,0.6823
1949.3,0.71869,0.66063,0.69201
1949.4,0.7289,0.66965,0.70167
1949.4,0.73901,0.6787,0.7113
1949.4,0.74903,0.68779,0.72089
1949.4,0.75893,0.69691,0.73044
1949.5,0.76873,0.70606,0.73994
1949.5,0.77842,0.71523,0.74939
1949.5,0.78799,0.72442,0.75879
1949.6,0.79745,0.73363,0.76814
1949.6,0.80678,0.74286,0.77743
1949.6,0.816,0.7521,0.78667
1949.6,0.82509,0.76135,0.79585
1949.7,0.83405,0.77061,0.80498
1949.7,0.84289,0.77988,0.81404
1949.7,0.8516,0.78915,0.82304
1949.7,0.86018,0.79841,0.83198
1949.8,0.86864,0.80767,0.84085
1949.8,0.87696,0.81692,0.84966
1949.8,0.88514,0.82616,0.85839
1949.9,0.89319,0.83539,0.86706
1949.9,0.90111,0.84461,0.87565
1949.9,0.90888,0.8538,0.88417
1949.9,0.91651,0.86298,0.89261
1950,0.92401,0.87213,0.90097
1950,0.93136,0.88126,0.90925
1950,0.93856,0.89037,0.91746
1950.1,0.94563,0.89945,0.92558
1950.1,0.95255,0.90851,0.93362
1950.1,0.95933,0.91754,0.94157
1950.1,0.96597,0.92653,0.94944
1950.2,0.97247,0.9355,0.95722
1950.2,0.97882,0.94442,0.96492
1950.2,0.98503,0.95331,0.97253
1950.2,0.99109,0.96216,0.98005
1950.3,0.99701,0.97095,0.98747
1950.3,1.0028,0.9797,0.9948
1950.3,1.0084,0.98839,1.002
1950.4,1.0139,0.99702,1.0092
1950.4,1.0192,1.0056,1.0162
1950.4,1.0244,1.0141,1.0231
1950.4,1.0294,1.0225,1.0299
1950.5,1.0343,1.0309,1.0366
1950.5,1.039,1.0391,1.0432
1950.5,1.0435,1.0473,1.0496
1950.5,1.0479,1.0554,1.056
1950.6,1.0521,1.0634,1.0622
1950.6,1.0562,1.0713,1.0682
1950.6,1.0601,1.0791,1.0742
1950.7,1.0638,1.0868,1.08
1950.7,1.0674,1.0944,1.0857
1950.7,1.0709,1.1019,1.0912
1950.7,1.0741,1.1093,1.0967
1950.8,1.0773,1.1166,1.102
1950.8,1.0802,1.1237,1.1071
1950.8,1.0831,1.1308,1.1121
1950.8,1.0858,1.1377,1.117
1950.9,1.0883,1.1445,1.1218
1950.9,1.0908,1.1512,1.1264
1950.9,1.0931,1.1578,1.1309
1951,1.0952,1.1643,1.1353
1951,1.0973,1.1707,1.1395
1951,1.0992,1.177,1.1437
1951,1.101,1.1831,1.1477
1951.1,1.1028,1.1892,1.1516
1951.1,1.1044,1.1951,1.1554
1951.1,1.1059,1.2009,1.159
1951.1,1.1073,1.2067,1.1626
1951.2,1.1087,1.2123,1.1661
1951.2,1.1099,1.2179,1.1695
1951.2,1.1111,1.2233,1.1727
1951.3,1.1122,1.2287,1.1759
1951.3,1.1133,1.234,1.179
1951.3,1.1142,1.2392,1.1821
1951.3,1.1152,1.2444,1.185
1951.4,1.116,1.2495,1.1879
1951.4,1.1168,1.2545,1.1907
1951.4,1.1176,1.2594,1.1934
1951.4,1.1184,1.2643,1.1961
1951.5,1.119,1.2691,1.1987
1951.5,1.1197,1.2738,1.2013
1951.5,1.1203,1.2785,1.2038
1951.6,1.1209,1.2832,1.2063
1951.6,1.1215,1.2878,1.2087
1951.6,1.122,1.2923,1.211
1951.6,1.1225,1.2968,1.2133
1951.7,1.123,1.3012,1.2156
1951.7,1.1234,1.3055,1.2178
1951.7,1.1239,1.3098,1.22
1951.7,1.1243,1.3141,1.2221
1951.8,1.1247,1.3182,1.2241
1951.8,1.125,1.3223,1.2262
1951.8,1.1254,1.3263,1.2282
1951.9,1.1257,1.3303,1.2301
1951.9,1.126,1.3341,1.232
1951.9,1.1263,1.3379,1.2338
1951.9,1.1265,1.3416,1.2356
1952,1.1268,1.3452,1.2373
1952,1.127,1.3488,1.239
1952,1.1272,1.3522,1.2406
1952.1,1.1273,1.3555,1.2422
1952.1,1.1275,1.3588,1.2437
1952.1,1.1276,1.3619,1.2451
1952.1,1.1277,1.3649,1.2465
1952.2,1.1278,1.3679,1.2479
1952.2,1.1279,1.3707,1.2491
1952.2,1.1279,1.3734,1.2503
1952.2,1.1279,1.3759,1.2515
1952.3,1.1279,1.3784,1.2526
1952.3,1.1279,1.3807,1.2536
1952.3,1.1279,1.383,1.2546
1952.4,1.1279,1.3851,1.2555
1952.4,1.1279,1.387,1.2564
1952.4,1.1279,1.3889,1.2572
1952.4,1.1279,1.3906,1.258
1952.5,1.1279,1.3922,1.2587
1952.5,1.1279,1.3937,1.2594
1952.5,1.1279,1.3951,1.26
1952.5,1.128,1.3964,1.2606
1952.6,1.1281,1.3975,1.2611
1952.6,1.1282,1.3985,1.2616
1952.6,1.1284,1.3994,1.2621
1952.7,1.1286,1.4002,1.2625
1952.7,1.1288,1.4008,1.2628
1952.7,1.1291,1.4014,1.2631
1952.7,1.1294,1.4018,1.2634
1952.8,1.1297,1.4021,1.2636
1952.8,1.1301,1.4023,1.2638
1952.8,1.1305,1.4024,1.264
1952.8,1.1309,1.4024,1.264
1952.9,1.1313,1.4023,1.2641
1952.9,1.1317,1.402,1.2641
1952.9,1.1322,1.4017,1.264
1953,1.1326,1.4012,1.2639
1953,1.133,1.4006,1.2637
1953,1.1334,1.3999,1.2635
1953,1.1338,1.3991,1.2632
1953.1,1.1342,1.3981,1.2628
1953.1,1.1345,1.3971,1.2624
1953.1,1.1349,1.3959,1.2619
1953.1,1.1351,1.3947,1.2613
1953.2,1.1353,1.3933,1.2607
1953.2,1.1355,1.3919,1.26
1953.2,1.1356,1.3904,1.2593
1953.3,1.1356,1.3888,1.2585
1953.3,1.1356,1.3871,1.2577
1953.3,1.1356,1.3853,1.2567
1953.3,1.1354,1.3835,1.2558
1953.4,1.1352,1.3816,1.2548
1953.4,1.135,1.3796,1.2537
1953.4,1.1346,1.3776,1.2526
1953.4,1.1342,1.3756,1.2514
1953.5,1.1338,1.3734,1.2502
1953.5,1.1333,1.3713,1.249
1953.5,1.1327,1.3691,1.2477
1953.6,1.1321,1.3669,1.2464
1953.6,1.1314,1.3646,1.2451
1953.6,1.1306,1.3623,1.2437
1953.6,1.1298,1.36,1.2423
1953.7,1.1289,1.3576,1.2408
1953.7,1.128,1.3552,1.2394
1953.7,1.1271,1.3528,1.2379
1953.7,1.1261,1.3503,1.2363
1953.8,1.1251,1.3478,1.2348
1953.8,1.124,1.3453,1.2332
1953.8,1.1229,1.3427,1.2316
1953.9,1.1217,1.3401,1.23
1953.9,1.1206,1.3375,1.2284
1953.9,1.1194,1.3348,1.2267
1953.9,1.1181,1.3321,1.225
1954,1.1168,1.3294,1.2233
1954,1.1155,1.3266,1.2215
1954,1.1142,1.3238,1.2198
1954,1.1128,1.3209,1.218
1954.1,1.1113,1.318,1.2161
1954.1,1.1099,1.3151,1.2143
1954.1,1.1084,1.3121,1.2124
1954.2,1.1068,1.3091,1.2104
1954.2,1.1052,1.3061,1.2085
1954.2,1.1036,1.303,1.2064
1954.2,1.102,1.2999,1.2044
1954.3,1.1002,1.2967,1.2023
1954.3,1.0985,1.2935,1.2002
1954.3,1.0967,1.2902,1.198
1954.4,1.0948,1.287,1.1958
1954.4,1.0929,1.2836,1.1936
1954.4,1.0909,1.2803,1.1913
1954.4,1.0889,1.2768,1.1889
1954.5,1.0868,1.2734,1.1865
1954.5,1.0846,1.2698,1.184
1954.5,1.0824,1.2663,1.1815
1954.5,1.0801,1.2626,1.1789
1954.6,1.0777,1.2589,1.1762
1954.6,1.0753,1.2551,1.1735
1954.6,1.0728,1.2513,1.1707
1954.7,1.0702,1.2474,1.1678
1954.7,1.0676,1.2434,1.1649
1954.7,1.0648,1.2394,1.1618
1954.7,1.062,1.2352,1.1587
1954.8,1.0591,1.2311,1.1555
1954.8,1.0561,1.2268,1.1522
1954.8,1.0531,1.2225,1.1489
1954.8,1.0499,1.2181,1.1454
1954.9,1.0467,1.2136,1.1419
1954.9,1.0433,1.2091,1.1383
1954.9,1.0399,1.2045,1.1346
1955,1.0364,1.1999,1.1308
1955,1.0327,1.1952,1.1269
1955,1.029,1.1905,1.123
1955,1.0251,1.1858,1.1189
1955.1,1.0211,1.181,1.1148
1955.1,1.017,1.1761,1.1105
1955.1,1.0128,1.1712,1.1062
1955.1,1.0085,1.1663,1.1018
1955.2,1.0041,1.1614,1.0974
1955.2,0.99949,1.1564,1.0928
1955.2,0.9948,1.1514,1.0881
1955.3,0.98998,1.1464,1.0834
1955.3,0.98503,1.1413,1.0785
1955.3,0.97997,1.1362,1.0736
1955.3,0.97478,1.1311,1.0686
1955.4,0.96948,1.126,1.0635
1955.4,0.96406,1.1208,1.0584
1955.4,0.95853,1.1157,1.0531
1955.4,0.9529,1.1104,1.0478
1955.5,0.94716,1.1052,1.0424
1955.5,0.94132,1.0999,1.0369
1955.5,0.93538,1.0946,1.0314
1955.6,0.92934,1.0893,1.0258
1955.6,0.92322,1.0839,1.0201
1955.6,0.917,1.0785,1.0143
1955.6,0.9107,1.0731,1.0085
1955.7,0.90431,1.0676,1.0026
1955.7,0.89784,1.0621,0.9967
1955.7,0.89129,1.0565,0.99069
1955.7,0.88467,1.0509,0.98463
1955.8,0.87796,1.0452,0.97851
1955.8,0.87119,1.0395,0.97233
1955.8,0.86435,1.0338,0.96609
1955.9,0.85744,1.028,0.95981
1955.9,0.85047,1.0222,0.95347
1955.9,0.84345,1.0164,0.94708
1955.9,0.83638,1.0105,0.94065
1956,0.82926,1.0046,0.93417
1956,0.8221,0.99861,0.92765
1956,0.81491,0.99262,0.92109
1956,0.80769,0.9866,0.91449
1956.1,0.80044,0.98056,0.90786
1956.1,0.79318,0.97448,0.90119
1956.1,0.7859,0.96839,0.8945
1956.2,0.77861,0.96227,0.88777
1956.2,0.77131,0.95612,0.88101
1956.2,0.76401,0.94996,0.87424
1956.2,0.75671,0.94379,0.86743
1956.3,0.74942,0.9376,0.86061
1956.3,0.74213,0.93139,0.85377
1956.3,0.73484,0.92517,0.84691
1956.4,0.72756,0.91895,0.84004
1956.4,0.7203,0.91271,0.83315
1956.4,0.71304,0.90647,0.82625
1956.4,0.7058,0.90022,0.81933
1956.5,0.69858,0.89396,0.81241
1956.5,0.69137,0.8877,0.80548
1956.5,0.68417,0.88143,0.79853
1956.5,0.677,0.87515,0.79158
1956.6,0.66984,0.86886,0.78461
1956.6,0.6627,0.86256,0.77764
1956.6,0.65557,0.85625,0.77065
1956.7,0.64846,0.84993,0.76365
1956.7,0.64138,0.84358,0.75664
1956.7,0.63431,0.83722,0.74961
1956.7,0.62726,0.83084,0.74256
1956.8,0.62022,0.82443,0.73549
1956.8,0.61321,0.81798,0.72841
1956.8,0.60622,0.81151,0.7213
1956.8,0.59924,0.80499,0.71416
1956.9,0.59228,0.79842,0.70698
1956.9,0.58534,0.79181,0.69978
1956.9,0.5784,0.78514,0.69253
1957,0.57148,0.77841,0.68524
1957,0.56456,0.77161,0.6779
1957,0.55765,0.76473,0.67051
1957,0.55074,0.75778,0.66307
1957.1,0.54383,0.75075,0.65556
1957.1,0.53692,0.74363,0.64799
1957.1,0.53,0.73642,0.64035
1957.1,0.52308,0.72912,0.63264
1957.2,0.51615,0.72171,0.62486
1957.2,0.50921,0.71421,0.61701
1957.2,0.50227,0.70661,0.60908
1957.3,0.49531,0.69891,0.60108
1957.3,0.48835,0.6911,0.593
1957.3,0.48137,0.68318,0.58484
1957.3,0.47438,0.67516,0.57661
1957.4,0.46737,0.66703,0.5683
1957.4,0.46035,0.65879,0.55991
1957.4,0.4533,0.65044,0.55144
1957.4,0.44623,0.64199,0.54289
1957.5,0.43912,0.63342,0.53426
1957.5,0.43199,0.62474,0.52555
1957.5,0.42482,0.61595,0.51676
1957.6,0.4176,0.60704,0.50788
1957.6,0.41034,0.59802,0.49891
1957.6,0.40303,0.58888,0.48986
1957.6,0.39567,0.57963,0.48072
1957.7,0.38825,0.57025,0.4715
1957.7,0.38076,0.56075,0.46217
1957.7,0.37322,0.55111,0.45276
1957.7,0.3656,0.54134,0.44325
1957.8,0.35791,0.53143,0.43364
1957.8,0.35015,0.52137,0.42392
1957.8,0.3423,0.51114,0.4141
1957.9,0.33438,0.50076,0.40416
1957.9,0.32638,0.4902,0.39412
1957.9,0.31828,0.47945,0.38395
1957.9,0.3101,0.46851,0.37366
1958,0.30183,0.45737,0.36323
1958,0.29345,0.44602,0.35268
1958,0.28497,0.43445,0.34198
1958,0.27639,0.42264,0.33113
1958.1,0.2677,0.4106,0.32014
1958.1,0.25889,0.3983,0.30898
1958.1,0.24997,0.38574,0.29766
1958.2,0.24092,0.37292,0.28617
1958.2,0.23175,0.35981,0.2745
1958.2,0.22246,0.34642,0.26265
1958.2,0.21303,0.33272,0.25061
1958.3,0.20347,0.31873,0.23838
1958.3,0.19377,0.30443,0.22595
1958.3,0.18394,0.28982,0.21333
1958.3,0.17398,0.27489,0.2005
1958.4,0.16388,0.25964,0.18748
1958.4,0.15366,0.24407,0.17426
1958.4,0.1433,0.22819,0.16084
1958.5,0.13282,0.21199,0.14723
1958.5,0.12222,0.19548,0.13342
1958.5,0.11149,0.17866,0.11943
1958.5,0.10065,0.16154,0.10525
1958.6,0.089686,0.14412,0.090882
1958.6,0.078607,0.12641,0.076338
1958.6,0.067414,0.10843,0.061618
1958.6,0.056107,0.090175,0.046726
1958.7,0.044686,0.071664,0.031666
1958.7,0.033152,0.052906,0.016443
1958.7,0.021506,0.033913,0.001062
1958.8,0.0097446,0.014699,0.014473
1958.8,0.0021311,0.004722,0.030156
1958.8,0.014123,0.024336,0.045982
1958.8,0.026231,0.044128,0.061947
1958.9,0.038457,0.064084,0.078045
1958.9,0.050802,0.084187,0.09427
1958.9,0.063264,0.10442,0.11062
1958.9,0.075844,0.12478,0.12708
1959,0.088542,0.14524,0.14365
1959,0.10136,0.16579,0.16033
1959,0.11429,0.18641,0.1771
1959.1,0.12734,0.2071,0.19397
1959.1,0.1405,0.22784,0.21092
1959.1,0.15378,0.24862,0.22795
1959.1,0.16717,0.26943,0.24506
1959.2,0.18067,0.29027,0.26224
1959.2,0.19428,0.31111,0.27948
1959.2,0.20801,0.33195,0.2968
1959.3,0.22184,0.3528,0.31417
1959.3,0.23578,0.37363,0.3316
1959.3,0.24983,0.39444,0.34909
1959.3,0.26398,0.41523,0.36663
1959.4,0.27825,0.43599,0.38421
1959.4,0.29262,0.45672,0.40184
1959.4,0.30709,0.4774,0.4195
1959.4,0.32166,0.49805,0.4372
1959.5,0.33634,0.51865,0.45493
1959.5,0.35111,0.5392,0.47267
1959.5,0.36598,0.55969,0.49044
1959.6,0.38094,0.58013,0.50821
1959.6,0.396,0.60051,0.52599
1959.6,0.41114,0.62082,0.54377
1959.6,0.42637,0.64106,0.56153
1959.7,0.44167,0.66123,0.57928
1959.7,0.45705,0.68132,0.59701
1959.7,0.47251,0.70133,0.61471
1959.7,0.48803,0.72124,0.63237
1959.8,0.50361,0.74106,0.64999
1959.8,0.51925,0.76077,0.66755
1959.8,0.53495,0.78036,0.68505
1959.9,0.55068,0.79984,0.70248
1959.9,0.56646,0.81918,0.71982
1959.9,0.58226,0.83839,0.73709
1959.9,0.59809,0.85745,0.75425
1960,0.61394,0.87637,0.77132
1960,0.62979,0.89514,0.78828
1960,0.64566,0.91374,0.80513
1960,0.66152,0.93218,0.82186
1960.1,0.67737,0.95045,0.83847
1960.1,0.69321,0.96855,0.85496
1960.1,0.70903,0.98648,0.87131
1960.2,0.72481,1.0042,0.88753
1960.2,0.74056,1.0218,0.9036
1960.2,0.75627,1.0392,0.91954
1960.2,0.77192,1.0563,0.93532
1960.3,0.78752,1.0733,0.95095
1960.3,0.80305,1.0901,0.96643
1960.3,0.81852,1.1067,0.98175
1960.3,0.8339,1.1231,0.9969
1960.4,0.84921,1.1392,1.0119
1960.4,0.86443,1.1552,1.0267
1960.4,0.87956,1.1709,1.0414
1960.5,0.89459,1.1864,1.0559
1960.5,0.90952,1.2017,1.0702
1960.5,0.92434,1.2167,1.0843
1960.5,0.93905,1.2315,1.0983
1960.6,0.95364,1.2461,1.1121
1960.6,0.96811,1.2604,1.1257
1960.6,0.98245,1.2744,1.1391
1960.6,0.99666,1.2883,1.1523
1960.7,1.0107,1.3018,1.1654
1960.7,1.0246,1.3152,1.1782
1960.7,1.0384,1.3282,1.1909
1960.8,1.052,1.341,1.2033
1960.8,1.0654,1.3535,1.2156
1960.8,1.0787,1.3658,1.2276
1960.8,1.0918,1.3778,1.2395
1960.9,1.1047,1.3895,1.2511
1960.9,1.1173,1.4009,1.2625
1960.9,1.1298,1.412,1.2736
1960.9,1.1421,1.4228,1.2846
1961,1.1541,1.4333,1.2953
1961,1.1659,1.4434,1.3057
1961,1.1774,1.4533,1.3159
1961.1,1.1887,1.4629,1.3258
1961.1,1.1997,1.4721,1.3355
1961.1,1.2105,1.4809,1.3449
1961.1,1.221,1.4895,1.354
1961.2,1.2312,1.4977,1.3628
1961.2,1.2411,1.5055,1.3714
1961.2,1.2507,1.513,1.3797
1961.2,1.26,1.5201,1.3876
1961.3,1.269,1.5269,1.3953
1961.3,1.2777,1.5334,1.4026
1961.3,1.2861,1.5394,1.4097
1961.4,1.2941,1.5452,1.4164
1961.4,1.3019,1.5505,1.4229
1961.4,1.3093,1.5556,1.429
1961.4,1.3164,1.5602,1.4348
1961.5,1.3232,1.5646,1.4403
1961.5,1.3297,1.5686,1.4455
1961.5,1.3358,1.5722,1.4504
1961.5,1.3416,1.5755,1.4549
1961.6,1.3471,1.5785,1.4592
1961.6,1.3523,1.5812,1.4631
1961.6,1.3572,1.5836,1.4667
1961.7,1.3617,1.5856,1.4701
1961.7,1.366,1.5874,1.4731
1961.7,1.3699,1.5889,1.4758
1961.7,1.3735,1.5901,1.4783
1961.8,1.3768,1.591,1.4804
1961.8,1.3798,1.5916,1.4822
1961.8,1.3824,1.592,1.4838
1961.9,1.3848,1.5921,1.4851
1961.9,1.3868,1.592,1.486
1961.9,1.3885,1.5916,1.4867
1961.9,1.3898,1.591,1.4872
1962,1.3909,1.5901,1.4873
1962,1.3916,1.589,1.4872
1962,1.392,1.5877,1.4868
1962,1.3921,1.5862,1.4861
1962.1,1.3919,1.5845,1.4852
1962.1,1.3913,1.5825,1.4839
1962.1,1.3904,1.5803,1.4825
1962.2,1.3892,1.5779,1.4807
1962.2,1.3877,1.5752,1.4787
1962.2,1.3859,1.5724,1.4764
1962.2,1.3838,1.5693,1.4739
1962.3,1.3814,1.5661,1.4711
1962.3,1.3787,1.5626,1.4681
1962.3,1.3758,1.5589,1.4648
1962.3,1.3725,1.5549,1.4613
1962.4,1.369,1.5508,1.4575
1962.4,1.3652,1.5464,1.4535
1962.4,1.3611,1.5418,1.4492
1962.5,1.3568,1.537,1.4447
1962.5,1.3522,1.532,1.4399
1962.5,1.3474,1.5267,1.4349
1962.5,1.3423,1.5213,1.4297
1962.6,1.3369,1.5156,1.4242
1962.6,1.3314,1.5097,1.4185
1962.6,1.3256,1.5036,1.4125
1962.6,1.3195,1.4972,1.4064
1962.7,1.3132,1.4907,1.4
1962.7,1.3067,1.4839,1.3934
1962.7,1.3,1.477,1.3866
1962.8,1.2931,1.4698,1.3796
1962.8,1.286,1.4624,1.3724
1962.8,1.2786,1.4548,1.365
1962.8,1.2711,1.4471,1.3574
1962.9,1.2633,1.4391,1.3497
1962.9,1.2554,1.4309,1.3417
1962.9,1.2473,1.4226,1.3336
1962.9,1.2391,1.414,1.3253
1963,1.2306,1.4053,1.3169
1963,1.222,1.3964,1.3083
1963,1.2133,1.3873,1.2995
1963.1,1.2044,1.378,1.2906
1963.1,1.1954,1.3685,1.2816
1963.1,1.1862,1.3589,1.2724
1963.1,1.1769,1.3491,1.2631
1963.2,1.1675,1.3391,1.2536
1963.2,1.158,1.329,1.2441
1963.2,1.1484,1.3187,1.2344
1963.2,1.1386,1.3083,1.2246
1963.3,1.1288,1.2977,1.2147
1963.3,1.1188,1.287,1.2047
1963.3,1.1088,1.2761,1.1945
1963.4,1.0987,1.2651,1.1843
1963.4,1.0886,1.254,1.174
1963.4,1.0783,1.2427,1.1636
1963.4,1.068,1.2313,1.1531
1963.5,1.0577,1.2198,1.1425
1963.5,1.0472,1.2081,1.1318
1963.5,1.0367,1.1964,1.1211
1963.5,1.0262,1.1845,1.1102
1963.6,1.0156,1.1725,1.0993
1963.6,1.0049,1.1603,1.0883
1963.6,0.99421,1.1481,1.0772
1963.7,0.98346,1.1357,1.066
1963.7,0.97266,1.1232,1.0548
1963.7,0.96182,1.1106,1.0434
1963.7,0.95093,1.0979,1.032
1963.8,0.94001,1.0851,1.0205
1963.8,0.92904,1.0722,1.0089
1963.8,0.91805,1.0591,0.99726
1963.9,0.90702,1.0459,0.98552
1963.9,0.89597,1.0326,0.97369
1963.9,0.8849,1.0192,0.96179
1963.9,0.87381,1.0057,0.94981
1964,0.86271,0.9921,0.93777
1964,0.85161,0.97836,0.92565
1964,0.84051,0.96452,0.91346
1964,0.82941,0.95057,0.90122
1964.1,0.81834,0.93652,0.88892
1964.1,0.80728,0.92238,0.87657
1964.1,0.79626,0.90815,0.86418
1964.2,0.78526,0.89384,0.85174
1964.2,0.77431,0.87945,0.83928
1964.2,0.7634,0.86499,0.8268
1964.2,0.75253,0.85047,0.81429
1964.3,0.74172,0.83589,0.80178
1964.3,0.73097,0.82127,0.78926
1964.3,0.72028,0.80661,0.77674
1964.3,0.70965,0.79192,0.76423
1964.4,0.6991,0.7772,0.75173
1964.4,0.68862,0.76247,0.73925
1964.4,0.67822,0.74773,0.7268
1964.5,0.66791,0.733,0.71438
1964.5,0.65769,0.71827,0.70199
1964.5,0.64757,0.70357,0.68965
1964.5,0.63755,0.68889,0.67736
1964.6,0.62763,0.67424,0.66513
1964.6,0.61782,0.65964,0.65296
1964.6,0.60812,0.64509,0.64085
1964.6,0.59853,0.63061,0.62883
1964.7,0.58906,0.61618,0.61688
1964.7,0.57971,0.60183,0.60502
1964.7,0.57048,0.58756,0.59325
1964.8,0.56137,0.57338,0.58158
1964.8,0.55239,0.55929,0.57002
1964.8,0.54353,0.5453,0.55856
1964.8,0.5348,0.53141,0.54721
1964.9,0.5262,0.51764,0.53597
1964.9,0.51773,0.50398,0.52486
1964.9,0.50939,0.49045,0.51386
1964.9,0.50118,0.47705,0.503
1965,0.4931,0.46378,0.49226
1965,0.48514,0.45067,0.48166
1965,0.47731,0.4377,0.47119
1965.1,0.4696,0.4249,0.46086
1965.1,0.46201,0.41226,0.45068
1965.1,0.45455,0.39979,0.44063
1965.1,0.4472,0.38751,0.43074
1965.2,0.43997,0.3754,0.42099
1965.2,0.43285,0.36349,0.41139
1965.2,0.42586,0.35177,0.40193
1965.2,0.41897,0.34025,0.39264
1965.3,0.4122,0.32894,0.38349
1965.3,0.40555,0.31783,0.37451
1965.3,0.39901,0.30694,0.36568
1965.4,0.39259,0.29627,0.35702
1965.4,0.38629,0.28582,0.34852
1965.4,0.38011,0.27559,0.34019
1965.4,0.37404,0.26558,0.33203
1965.5,0.3681,0.2558,0.32404
1965.5,0.36228,0.24625,0.31621
1965.5,0.35657,0.23692,0.30855
1965.5,0.35098,0.22781,0.30106
1965.6,0.34552,0.21892,0.29373
1965.6,0.34016,0.21025,0.28655
1965.6,0.33492,0.2018,0.27954
1965.7,0.32979,0.19355,0.27268
1965.7,0.32476,0.18551,0.26597
1965.7,0.31984,0.17768,0.2594
1965.7,0.31502,0.17004,0.25297
1965.8,0.3103,0.1626,0.24668
1965.8,0.30566,0.15534,0.24052
1965.8,0.30111,0.14827,0.23448
1965.8,0.29664,0.14139,0.22856
1965.9,0.29225,0.13467,0.22276
1965.9,0.28794,0.12814,0.21707
1965.9,0.28369,0.12177,0.21149
1966,0.2795,0.11556,0.20601
1966,0.27538,0.10952,0.20062
1966,0.27131,0.10363,0.19533
1966,0.26728,0.097905,0.19013
1966.1,0.26331,0.092328,0.18501
1966.1,0.25937,0.086901,0.17998
1966.1,0.25546,0.081621,0.17503
1966.2,0.25159,0.076487,0.17015
1966.2,0.24774,0.071496,0.16535
1966.2,0.24391,0.066647,0.16062
1966.2,0.24009,0.061938,0.15596
1966.3,0.23629,0.057368,0.15137
1966.3,0.23249,0.052934,0.14684
1966.3,0.22869,0.048635,0.14238
1966.3,0.22489,0.044469,0.13797
1966.4,0.22109,0.040434,0.13363
1966.4,0.21728,0.036527,0.12936
1966.4,0.21346,0.032746,0.12514
1966.5,0.20962,0.029088,0.12097
1966.5,0.20576,0.025547,0.11687
1966.5,0.20189,0.02212,0.11282
1966.5,0.19799,0.018803,0.10882
1966.6,0.19407,0.015591,0.10487
1966.6,0.19013,0.012481,0.10098
1966.6,0.18617,0.009467,0.097132
1966.6,0.18217,0.006546,0.093337
1966.7,0.17816,0.0037136,0.089591
1966.7,0.17412,0.00096569,0.085893
1966.7,0.17006,0.001702,0.082241
1966.8,0.16597,0.0042941,0.078636
1966.8,0.16186,0.006816,0.075074
1966.8,0.15774,0.0092729,0.071556
1966.8,0.15359,0.011671,0.068078
1966.9,0.14943,0.014016,0.064638
1966.9,0.14525,0.016315,0.061234
1966.9,0.14105,0.018576,0.057863
1966.9,0.13684,0.020805,0.054521
1967,0.13263,0.023012,0.051207
1967,0.1284,0.025203,0.047915
1967,0.12417,0.027387,0.044643
1967.1,0.11994,0.029573,0.041386
1967.1,0.1157,0.031768,0.038141
1967.1,0.11146,0.03398,0.034904
1967.1,0.10723,0.036217,0.031671
1967.2,0.103,0.038487,0.028438
1967.2,0.098772,0.040796,0.0252
1967.2,0.094553,0.043151,0.021954
1967.2,0.090342,0.045559,0.018695
1967.3,0.086138,0.048025,0.015418
1967.3,0.08194,0.050557,0.012118
1967.3,0.077748,0.053159,0.0087914
1967.4,0.073558,0.055839,0.0054323
1967.4,0.06937,0.058603,0.0020361
1967.4,0.065178,0.061455,0.0014024
1967.4,0.060982,0.064404,0.0048879
1967.5,0.056778,0.067454,0.0084257
1967.5,0.052562,0.070613,0.012021
1967.5,0.048332,0.073887,0.015679
1967.5,0.044084,0.077284,0.019404
1967.6,0.039816,0.080809,0.023204
1967.6,0.035524,0.08447,0.027082
1967.6,0.031204,0.088272,0.031045
1967.7,0.026854,0.09222,0.035096
1967.7,0.022471,0.096321,0.039242
1967.7,0.018051,0.10058,0.043487
1967.7,0.013592,0.105,0.047834
1967.8,0.0090899,0.10958,0.052287
1967.8,0.0045425,0.11432,0.05685
1967.8,5.3454e-05,0.11924,0.061525
1967.8,0.0047007,0.12432,0.066314
1967.9,0.0094021,0.12958,0.07122
1967.9,0.014161,0.135,0.076243
1967.9,0.01898,0.14059,0.081385
1968,0.023861,0.14635,0.086646
1968,0.028808,0.15228,0.092026
1968,0.033822,0.15837,0.097525
1968,0.038904,0.16462,0.10314
1968.1,0.044058,0.17103,0.10888
1968.1,0.049285,0.17761,0.11473
1968.1,0.054586,0.18433,0.12069
1968.2,0.059964,0.19122,0.12677
1968.2,0.065419,0.19825,0.13296
1968.2,0.070953,0.20543,0.13926
1968.2,0.076569,0.21276,0.14567
1968.3,0.08227,0.22023,0.15219
1968.3,0.088057,0.22785,0.15883
1968.3,0.093935,0.2356,0.16557
1968.3,0.099908,0.24351,0.17243
1968.4,0.10598,0.25155,0.1794
1968.4,0.11215,0.25973,0.18649
1968.4,0.11843,0.26805,0.19369
1968.5,0.12482,0.2765,0.20101
1968.5,0.13133,0.2851,0.20844
1968.5,0.13794,0.29383,0.216
1968.5,0.14468,0.30269,0.22367
1968.6,0.15154,0.31169,0.23147
1968.6,0.15852,0.32081,0.23938
1968.6,0.16563,0.33007,0.24741
1968.6,0.17285,0.33944,0.25556
1968.7,0.18021,0.34894,0.26382
1968.7,0.18768,0.35855,0.27219
1968.7,0.19528,0.36827,0.28067
1968.8,0.203,0.37809,0.28926
1968.8,0.21085,0.38801,0.29796
1968.8,0.21881,0.39802,0.30676
1968.8,0.2269,0.40812,0.31566
1968.9,0.2351,0.41829,0.32465
1968.9,0.24343,0.42854,0.33374
1968.9,0.25187,0.43886,0.34292
1968.9,0.26043,0.44923,0.35218
1969,0.2691,0.45966,0.36153
1969,0.27789,0.47014,0.37097
1969,0.28679,0.48066,0.38048
1969.1,0.2958,0.49121,0.39007
1969.1,0.30492,0.5018,0.39973
1969.1,0.31415,0.51241,0.40946
1969.1,0.32348,0.52303,0.41925
1969.2,0.33292,0.53367,0.42911
1969.2,0.34247,0.54432,0.43902
1969.2,0.35211,0.55497,0.44899
1969.2,0.36185,0.56562,0.45902
1969.3,0.37169,0.57626,0.46908
1969.3,0.38162,0.58689,0.4792
1969.3,0.39164,0.59749,0.48934
1969.4,0.40174,0.60808,0.49953
1969.4,0.41192,0.61864,0.50974
1969.4,0.42218,0.62916,0.51997
1969.4,0.4325,0.63966,0.53023
1969.5,0.4429,0.65011,0.5405
1969.5,0.45335,0.66053,0.55079
1969.5,0.46385,0.6709,0.56108
1969.5,0.47441,0.68123,0.57138
1969.6,0.48501,0.69151,0.58167
1969.6,0.49564,0.70174,0.59197
1969.6,0.50631,0.71193,0.60226
1969.7,0.517,0.72206,0.61254
1969.7,0.52771,0.73215,0.62281
1969.7,0.53844,0.74219,0.63306
1969.7,0.54918,0.75217,0.6433
1969.8,0.55992,0.76211,0.65352
1969.8,0.57067,0.772,0.66371
1969.8,0.58141,0.78185,0.67389
1969.8,0.59214,0.79164,0.68404
1969.9,0.60286,0.8014,0.69416
1969.9,0.61356,0.8111,0.70425
1969.9,0.62424,0.82077,0.71431
1970,0.63489,0.8304,0.72434
1970,0.64551,0.83999,0.73435
1970,0.65608,0.84955,0.74431
1970,0.66661,0.85908,0.75425
1970.1,0.6771,0.86857,0.76415
1970.1,0.68753,0.87804,0.77402
1970.1,0.6979,0.88749,0.78386
1970.1,0.70822,0.89691,0.79366
1970.2,0.71847,0.90632,0.80342
1970.2,0.72866,0.9157,0.81316
1970.2,0.73878,0.92508,0.82285
1970.3,0.74883,0.93444,0.83252
1970.3,0.75882,0.94379,0.84215
1970.3,0.76874,0.95313,0.85175
1970.3,0.7786,0.96246,0.86132
1970.4,0.78839,0.97179,0.87086
1970.4,0.79811,0.9811,0.88036
1970.4,0.80777,0.99041,0.88983
1970.4,0.81736,0.99972,0.89928
1970.5,0.82689,1.009,0.90869
1970.5,0.83635,1.0183,0.91806
1970.5,0.84575,1.0276,0.92741
1970.6,0.85509,1.0368,0.93672
1970.6,0.86436,1.046,0.94599
1970.6,0.87356,1.0552,0.95522
1970.6,0.8827,1.0644,0.9644
1970.7,0.89177,1.0735,0.97354
1970.7,0.90077,1.0826,0.98262
1970.7,0.9097,1.0916,0.99165
1970.7,0.91855,1.1005,1.0006
1970.8,0.92733,1.1094,1.0095
1970.8,0.93602,1.1182,1.0183
1970.8,0.94463,1.1269,1.0271
1970.9,0.95314,1.1356,1.0357
1970.9,0.96156,1.1441,1.0443
1970.9,0.96989,1.1525,1.0528
1970.9,0.97811,1.1608,1.0611
1971,0.98622,1.169,1.0694
1971,0.99423,1.177,1.0775
1971,1.0021,1.1849,1.0856
1971.1,1.0099,1.1927,1.0935
1971.1,1.0175,1.2003,1.1012
1971.1,1.025,1.2077,1.1089
1971.1,1.0324,1.215,1.1163
1971.2,1.0396,1.2222,1.1237
1971.2,1.0467,1.2292,1.1309
1971.2,1.0536,1.236,1.1379
1971.2,1.0604,1.2426,1.1448
1971.3,1.067,1.249,1.1515
1971.3,1.0735,1.2553,1.158
1971.3,1.0798,1.2614,1.1643
1971.4,1.086,1.2673,1.1705
1971.4,1.0919,1.273,1.1765
1971.4,1.0978,1.2785,1.1824
1971.4,1.1034,1.2838,1.188
1971.5,1.1089,1.2889,1.1935
1971.5,1.1143,1.2939,1.1988
1971.5,1.1194,1.2987,1.2039
1971.5,1.1244,1.3033,1.2089
1971.6,1.1293,1.3077,1.2137
1971.6,1.1339,1.312,1.2183
1971.6,1.1384,1.3161,1.2228
1971.7,1.1428,1.32,1.2271
1971.7,1.147,1.3238,1.2312
1971.7,1.151,1.3275,1.2352
1971.7,1.1548,1.3311,1.2391
1971.8,1.1585,1.3345,1.2428
1971.8,1.162,1.3378,1.2464
1971.8,1.1654,1.341,1.2499
1971.8,1.1685,1.344,1.2532
1971.9,1.1716,1.347,1.2564
1971.9,1.1745,1.3499,1.2595
1971.9,1.1772,1.3527,1.2624
1972,1.1797,1.3555,1.2653
1972,1.1822,1.3581,1.2681
1972,1.1844,1.3608,1.2707
1972,1.1865,1.3633,1.2732
1972.1,1.1885,1.3658,1.2757
1972.1,1.1904,1.3683,1.278
1972.1,1.1921,1.3707,1.2803
1972.1,1.1936,1.3731,1.2825
1972.2,1.1951,1.3755,1.2846
1972.2,1.1964,1.3779,1.2866
1972.2,1.1976,1.3802,1.2885
1972.3,1.1986,1.3825,1.2903
1972.3,1.1996,1.3848,1.2921
1972.3,1.2004,1.3871,1.2938
1972.3,1.2011,1.3893,1.2954
1972.4,1.2018,1.3916,1.297
1972.4,1.2023,1.3938,1.2984
1972.4,1.2027,1.396,1.2998
1972.4,1.203,1.3981,1.3012
1972.5,1.2033,1.4002,1.3024
1972.5,1.2034,1.4023,1.3036
1972.5,1.2035,1.4043,1.3047
1972.6,1.2035,1.4063,1.3058
1972.6,1.2035,1.4082,1.3067
1972.6,1.2034,1.4101,1.3076
1972.6,1.2032,1.4119,1.3084
1972.7,1.2029,1.4136,1.3092
1972.7,1.2027,1.4152,1.3099
1972.7,1.2023,1.4168,1.3105
1972.7,1.2019,1.4182,1.311
1972.8,1.2015,1.4196,1.3114
1972.8,1.2011,1.4209,1.3118
1972.8,1.2006,1.4221,1.3121
1972.9,1.2,1.4232,1.3123
1972.9,1.1994,1.4241,1.3125
1972.9,1.1988,1.425,1.3125
1972.9,1.1982,1.4257,1.3125
1973,1.1976,1.4263,1.3125
1973,1.1969,1.4268,1.3123
1973,1.1962,1.4272,1.3121
1973,1.1955,1.4275,1.3118
1973.1,1.1947,1.4276,1.3115
1973.1,1.194,1.4276,1.3111
1973.1,1.1932,1.4275,1.3106
1973.2,1.1924,1.4272,1.31
1973.2,1.1916,1.4269,1.3094
1973.2,1.1908,1.4264,1.3087
1973.2,1.19,1.4258,1.308
1973.3,1.1892,1.425,1.3072
1973.3,1.1884,1.4242,1.3063
1973.3,1.1875,1.4233,1.3054
1973.4,1.1867,1.4222,1.3045
1973.4,1.1859,1.4211,1.3034
1973.4,1.185,1.4198,1.3024
1973.4,1.1842,1.4185,1.3012
1973.5,1.1833,1.417,1.3001
1973.5,1.1825,1.4154,1.2989
1973.5,1.1817,1.4138,1.2976
1973.5,1.1808,1.412,1.2963
1973.6,1.18,1.4102,1.295
1973.6,1.1792,1.4082,1.2936
1973.6,1.1784,1.4061,1.2922
1973.7,1.1777,1.404,1.2907
1973.7,1.1769,1.4017,1.2892
1973.7,1.1761,1.3993,1.2877
1973.7,1.1754,1.3969,1.2861
1973.8,1.1747,1.3943,1.2845
1973.8,1.174,1.3916,1.2829
1973.8,1.1733,1.3888,1.2812
1973.8,1.1726,1.3859,1.2795
1973.9,1.1719,1.3829,1.2778
1973.9,1.1713,1.3798,1.276
1973.9,1.1706,1.3766,1.2742
1974,1.17,1.3733,1.2723
1974,1.1694,1.3698,1.2704
1974,1.1688,1.3663,1.2685
1974,1.1682,1.3628,1.2666
1974.1,1.1676,1.3591,1.2646
1974.1,1.167,1.3553,1.2626
1974.1,1.1664,1.3515,1.2605
1974.1,1.1658,1.3477,1.2584
1974.2,1.1652,1.3437,1.2563
1974.2,1.1646,1.3398,1.2542
1974.2,1.164,1.3358,1.2521
1974.3,1.1634,1.3318,1.2499
1974.3,1.1627,1.3278,1.2477
1974.3,1.1621,1.3238,1.2455
1974.3,1.1615,1.3198,1.2433
1974.4,1.1608,1.3158,1.2411
1974.4,1.1601,1.3118,1.2389
1974.4,1.1594,1.3079,1.2367
1974.4,1.1587,1.304,1.2345
1974.5,1.1579,1.3002,1.2322
1974.5,1.1572,1.2964,1.23
1974.5,1.1564,1.2926,1.2278
1974.6,1.1556,1.2889,1.2256
1974.6,1.1547,1.2852,1.2234
1974.6,1.1539,1.2816,1.2211
1974.6,1.153,1.278,1.2189
1974.7,1.1522,1.2745,1.2167
1974.7,1.1513,1.271,1.2145
1974.7,1.1504,1.2675,1.2122
1974.7,1.1495,1.2641,1.21
1974.8,1.1486,1.2607,1.2077
1974.8,1.1477,1.2573,1.2055
1974.8,1.1468,1.254,1.2032
1974.9,1.1459,1.2507,1.2009
1974.9,1.145,1.2474,1.1986
1974.9,1.1441,1.2441,1.1963
1974.9,1.1432,1.2408,1.1939
1975,1.1424,1.2375,1.1916
1975,1.1418,1.2343,1.1892
1975,1.1411,1.231,1.1868
1975,1.1404,1.2278,1.1844
1975.1,1.1397,1.2245,1.1819
1975.1,1.1389,1.2213,1.1795
1975.1,1.1382,1.218,1.177
1975.2,1.1372,1.2148,1.1745
1975.2,1.1361,1.2116,1.172
1975.2,1.135,1.2085,1.1695
1975.2,1.1339,1.2053,1.1669
1975.3,1.1328,1.2022,1.1644
1975.3,1.1316,1.1991,1.1619
1975.3,1.1304,1.196,1.1593
1975.4,1.1291,1.193,1.1567
1975.4,1.1279,1.19,1.1542
1975.4,1.1266,1.187,1.1516
1975.4,1.1252,1.1841,1.149
1975.5,1.1238,1.1812,1.1465
1975.5,1.1224,1.1784,1.1439
1975.5,1.121,1.1756,1.1413
1975.5,1.1196,1.1728,1.1388
1975.6,1.1181,1.1701,1.1362
1975.6,1.1166,1.1674,1.1337
1975.6,1.1151,1.1647,1.1311
1975.7,1.1136,1.162,1.1286
1975.7,1.112,1.1594,1.1261
1975.7,1.1105,1.1568,1.1237
1975.7,1.1089,1.1542,1.1212
1975.8,1.1076,1.1516,1.1188
1975.8,1.1063,1.149,1.1164
1975.8,1.105,1.1464,1.114
1975.8,1.1036,1.1438,1.1117
1975.9,1.1023,1.1411,1.1093
1975.9,1.1008,1.1385,1.1071
1975.9,1.099,1.1359,1.1048
1976,1.0972,1.1332,1.1026
1976,1.0954,1.1306,1.1004
1976,1.0935,1.1279,1.0982
1976,1.0915,1.1252,1.0961
1976.1,1.0896,1.1226,1.094
1976.1,1.0875,1.1199,1.0919
1976.1,1.0854,1.1172,1.0899
1976.1,1.0833,1.1145,1.0878
1976.2,1.081,1.1119,1.0858
1976.2,1.0788,1.1092,1.0838
1976.2,1.0765,1.1066,1.0818
1976.3,1.0741,1.104,1.0799
1976.3,1.0717,1.1014,1.078
1976.3,1.0691,1.0989,1.076
1976.3,1.0665,1.0965,1.0742
1976.4,1.0639,1.0941,1.0723
1976.4,1.0612,1.0917,1.0705
1976.4,1.0585,1.0894,1.0686
1976.4,1.0556,1.0872,1.0669
1976.5,1.0527,1.0851,1.0651
1976.5,1.0498,1.083,1.0634
1976.5,1.0468,1.081,1.0617
1976.6,1.0437,1.0791,1.0601
1976.6,1.0405,1.0773,1.0584
1976.6,1.0373,1.0755,1.0569
1976.6,1.034,1.0738,1.0553
1976.7,1.0306,1.0722,1.0538
1976.7,1.0271,1.0706,1.0523
1976.7,1.0236,1.069,1.0509
1976.7,1.02,1.0675,1.0494
1976.8,1.0163,1.0661,1.048
1976.8,1.0126,1.0647,1.0466
1976.8,1.0087,1.0633,1.0453
1976.9,1.0048,1.0619,1.0439
1976.9,1.0007,1.0605,1.0426
1976.9,0.99657,1.0591,1.0413
1976.9,0.99233,1.0577,1.0399
1977,0.98798,1.0564,1.0386
1977,0.98352,1.055,1.0373
1977,0.97895,1.0535,1.0359
1977,0.97427,1.0521,1.0346
1977.1,0.96948,1.0506,1.0332
1977.1,0.96456,1.0491,1.0318
1977.1,0.95953,1.0475,1.0304
1977.2,0.95438,1.0459,1.0289
1977.2,0.94912,1.0442,1.0274
1977.2,0.94372,1.0425,1.0258
1977.2,0.93821,1.0407,1.0241
1977.3,0.93257,1.0388,1.0224
1977.3,0.92681,1.0368,1.0206
1977.3,0.92091,1.0347,1.0187
1977.3,0.91489,1.0326,1.0167
1977.4,0.90874,1.0303,1.0146
1977.4,0.90245,1.0279,1.0123
1977.4,0.89604,1.0254,1.01
1977.5,0.88949,1.0227,1.0075
1977.5,0.88281,1.02,1.0049
1977.5,0.87599,1.0171,1.0022
1977.5,0.86904,1.014,0.99935
1977.6,0.86195,1.0108,0.99634
1977.6,0.85472,1.0075,0.99319
1977.6,0.84735,1.004,0.98989
1977.6,0.83982,1.0004,0.98644
1977.7,0.83215,0.99656,0.98282
1977.7,0.82433,0.99258,0.97903
1977.7,0.81635,0.98843,0.97508
1977.8,0.80821,0.9841,0.97094
1977.8,0.79991,0.97959,0.96663
1977.8,0.79144,0.9749,0.96212
1977.8,0.78282,0.97002,0.95742
1977.9,0.77402,0.96497,0.95252
1977.9,0.76506,0.95973,0.94743
1977.9,0.75593,0.95431,0.94212
1977.9,0.74663,0.94872,0.93662
1978,0.73717,0.94295,0.9309
1978,0.72753,0.93702,0.92499
1978,0.71772,0.93093,0.91886
1978.1,0.70775,0.92468,0.91254
1978.1,0.69761,0.91829,0.90601
1978.1,0.6873,0.91175,0.89928
1978.1,0.67684,0.90507,0.89236
1978.2,0.66621,0.89826,0.88525
1978.2,0.65542,0.89131,0.87795
1978.2,0.64447,0.88424,0.87046
1978.3,0.63338,0.87704,0.86279
1978.3,0.62214,0.8697,0.85493
1978.3,0.61076,0.86225,0.84691
1978.3,0.59924,0.85466,0.8387
1978.4,0.58759,0.84694,0.83033
1978.4,0.57581,0.83909,0.82179
1978.4,0.56391,0.83111,0.81308
1978.4,0.55189,0.82298,0.80421
1978.5,0.53975,0.81472,0.79518
1978.5,0.52751,0.8063,0.78599
1978.5,0.51517,0.79774,0.77665
1978.6,0.50273,0.78902,0.76714
1978.6,0.4902,0.78014,0.75749
1978.6,0.47759,0.7711,0.74768
1978.6,0.4649,0.76188,0.73772
1978.7,0.45214,0.75248,0.72761
1978.7,0.43931,0.7429,0.71735
1978.7,0.42643,0.73314,0.70695
1978.7,0.41349,0.72318,0.69641
1978.8,0.40052,0.71302,0.68573
1978.8,0.38751,0.70266,0.6749
1978.8,0.37447,0.6921,0.66394
1978.9,0.36142,0.68134,0.65283
1978.9,0.34835,0.67037,0.64158
1978.9,0.33529,0.65919,0.63018
1978.9,0.32223,0.6478,0.61865
1979,0.30918,0.6362,0.60697
1979,0.29616,0.62439,0.59514
1979,0.28316,0.61238,0.58317
1979,0.27021,0.60017,0.57105
1979.1,0.25729,0.58775,0.55879
1979.1,0.24442,0.57514,0.54639
1979.1,0.2316,0.56234,0.53384
1979.2,0.21883,0.54935,0.52114
1979.2,0.20612,0.53618,0.50831
1979.2,0.19348,0.52283,0.49533
1979.2,0.18089,0.50932,0.48222
1979.3,0.16838,0.49564,0.46897
1979.3,0.15593,0.48181,0.45559
1979.3,0.14355,0.46783,0.44209
1979.3,0.13124,0.45371,0.42846
1979.4,0.11901,0.43946,0.41472
1979.4,0.10686,0.42509,0.40087
1979.4,0.094795,0.41061,0.38692
1979.5,0.082809,0.39603,0.37287
1979.5,0.070908,0.38137,0.35873
1979.5,0.059093,0.36663,0.34452
1979.5,0.047365,0.35182,0.33023
1979.6,0.035727,0.33697,0.31588
1979.6,0.024181,0.32208,0.30148
1979.6,0.01273,0.30717,0.28703
1979.6,0.0013761,0.29224,0.27254
1979.7,0.0098764,0.27732,0.25802
1979.7,0.021025,0.2624,0.24348
1979.7,0.030324,0.24751,0.22893
1979.8,0.041265,0.23265,0.21438
1979.8,0.0521,0.21782,0.19984
1979.8,0.062827,0.20304,0.18531
1979.8,0.073445,0.18832,0.17081
1979.9,0.083953,0.17365,0.15634
1979.9,0.09435,0.15905,0.14191
1979.9,0.10463,0.14453,0.12751
1979.9,0.1148,0.13008,0.11317
1980,0.12486,0.11572,0.098884
1980,0.1348,0.10145,0.084655
1980,0.14462,0.087277,0.070491
1980.1,0.15432,0.073207,0.056398
1980.1,0.1639,0.059244,0.042382
1980.1,0.17337,0.045391,0.028449
1980.1,0.18272,0.031652,0.014605
1980.2,0.19195,0.018028,0.00085381
1980.2,0.20107,0.0045213,0.012798
1980.2,0.21009,0.0088654,0.026347
1980.3,0.21899,0.02213,0.039787
1980.3,0.2278,0.035272,0.053115
1980.3,0.2365,0.048289,0.066327
1980.3,0.24511,0.061179,0.079417
1980.4,0.25363,0.073941,0.092383
1980.4,0.26206,0.086572,0.10522
1980.4,0.27042,0.099071,0.11792
1980.4,0.27869,0.11143,0.13049
1980.5,0.28689,0.12366,0.14291
1980.5,0.29501,0.13574,0.15519
1980.5,0.30306,0.14767,0.16731
1980.6,0.31104,0.15944,0.17929
1980.6,0.31895,0.17106,0.19111
1980.6,0.32679,0.18251,0.20276
1980.6,0.33455,0.19379,0.21426
1980.7,0.34225,0.2049,0.22558
1980.7,0.34987,0.21582,0.23674
1980.7,0.35742,0.22655,0.24774
1980.7,0.3649,0.23708,0.25856
1980.8,0.37231,0.24741,0.26922
1980.8,0.37966,0.25753,0.27972
1980.8,0.38694,0.26743,0.29005
1980.9,0.39415,0.27711,0.30023
1980.9,0.4013,0.28657,0.31025
1980.9,0.40839,0.29581,0.32012
1980.9,0.41542,0.30483,0.32984
1981,0.42238,0.31363,0.33941
1981,0.42929,0.32222,0.34884
1981,0.43612,0.33059,0.35813
1981,0.4429,0.33877,0.36728
1981.1,0.44962,0.34674,0.3763
1981.1,0.45627,0.35454,0.38519
1981.1,0.46287,0.36216,0.39395
1981.2,0.46942,0.36961,0.40259
1981.2,0.47591,0.37692,0.41111
1981.2,0.48235,0.38409,0.41951
1981.2,0.48875,0.39113,0.42781
1981.3,0.49511,0.39806,0.436
1981.3,0.50142,0.40488,0.44408
1981.3,0.5077,0.41162,0.45206
1981.3,0.51393,0.41828,0.45994
1981.4,0.52014,0.42486,0.46773
1981.4,0.5263,0.43138,0.47543
1981.4,0.53244,0.43784,0.48305
1981.5,0.53854,0.44424,0.49057
1981.5,0.54461,0.45059,0.49802
1981.5,0.55064,0.45689,0.50538
1981.5,0.55665,0.46313,0.51267
1981.6,0.56262,0.46932,0.51987
1981.6,0.56857,0.47544,0.52701
1981.6,0.57448,0.48151,0.53407
1981.6,0.58037,0.48752,0.54106
1981.7,0.58622,0.49345,0.54798
1981.7,0.59204,0.49932,0.55483
1981.7,0.59784,0.50512,0.56162
1981.8,0.6036,0.51084,0.56834
1981.8,0.60933,0.51648,0.57499
1981.8,0.61503,0.52204,0.58159
1981.8,0.6207,0.52752,0.58812
1981.9,0.62634,0.53291,0.59459
1981.9,0.63196,0.53822,0.601
1981.9,0.63754,0.54344,0.60736
1981.9,0.64309,0.54858,0.61366
1982,0.64862,0.55363,0.61991
1982,0.65412,0.5586,0.62611
1982,0.65959,0.5635,0.63226
1982.1,0.66505,0.56832,0.63836
1982.1,0.67048,0.57308,0.64442
1982.1,0.67591,0.57779,0.65044
1982.1,0.68131,0.58246,0.65642
1982.2,0.6867,0.58709,0.66236
1982.2,0.69209,0.59171,0.66827
1982.2,0.69746,0.59632,0.67416
1982.2,0.70282,0.60093,0.68002
1982.3,0.70817,0.60556,0.68586
1982.3,0.71352,0.61021,0.69168
1982.3,0.71885,0.6149,0.6975
1982.4,0.72418,0.61964,0.7033
1982.4,0.72951,0.62444,0.70911
1982.4,0.73484,0.6293,0.71491
1982.4,0.74016,0.63423,0.72072
1982.5,0.7455,0.63924,0.72654
1982.5,0.75038,0.64433,0.73238
1982.5,0.7553,0.6495,0.73824
1982.5,0.76029,0.65477,0.74411
1982.6,0.76536,0.66011,0.75002
1982.6,0.77055,0.66555,0.75595
1982.6,0.77585,0.67108,0.76192
1982.7,0.78128,0.6767,0.76793
1982.7,0.787,0.6824,0.77397
1982.7,0.79276,0.6882,0.78006
1982.7,0.79856,0.69408,0.7862
1982.8,0.80438,0.70005,0.79238
1982.8,0.81025,0.7061,0.79862
1982.8,0.81614,0.71224,0.8049
1982.9,0.82206,0.71847,0.81124
1982.9,0.82801,0.72478,0.81762
1982.9,0.83398,0.73118,0.82406
1982.9,0.83997,0.73766,0.83055
1983,0.84598,0.74422,0.83709
1983,0.852,0.75087,0.84368
1983,0.85803,0.75761,0.85031
1983,0.86407,0.76444,0.85699
1983.1,0.87011,0.77137,0.86372
1983.1,0.87615,0.7784,0.87048
1983.1,0.88218,0.78553,0.87729
1983.2,0.88819,0.79278,0.88413
1983.2,0.89418,0.80013,0.89101
1983.2,0.90015,0.80761,0.89792
1983.2,0.9061,0.8152,0.90486
1983.3,0.91201,0.82292,0.91183
1983.3,0.9185,0.83078,0.91881
1983.3,0.92505,0.83877,0.92582
1983.3,0.93166,0.8469,0.93284
1983.4,0.93832,0.85517,0.93988
1983.4,0.945,0.8636,0.94692
1983.4,0.95168,0.87217,0.95396
1983.5,0.95745,0.8809,0.96101
1983.5,0.96313,0.88979,0.96805
1983.5,0.96874,0.89883,0.97509
1983.5,0.97425,0.90802,0.98212
1983.6,0.97968,0.91735,0.98913
1983.6,0.98503,0.92683,0.99612
1983.6,0.99029,0.93644,1.0031
1983.6,0.99546,0.94617,1.01
1983.7,1.0005,0.95601,1.0169
1983.7,1.0056,0.96595,1.0238
1983.7,1.0105,0.97599,1.0306
1983.8,1.0153,0.9861,1.0374
1983.8,1.0201,0.99627,1.0441
1983.8,1.0247,1.0065,1.0508
1983.8,1.03,1.0167,1.0574
1983.9,1.0344,1.027,1.064
1983.9,1.0388,1.0373,1.0704
1983.9,1.0431,1.0476,1.0768
1983.9,1.0473,1.0579,1.0831
1984,1.0514,1.0682,1.0894
1984,1.0554,1.0784,1.0956
1984,1.0593,1.0887,1.1016
1984.1,1.0632,1.0989,1.1076
1984.1,1.0669,1.109,1.1136
1984.1,1.0706,1.1191,1.1194
1984.1,1.0742,1.1292,1.1252
1984.2,1.0777,1.1392,1.1308
1984.2,1.0811,1.1492,1.1364
1984.2,1.0844,1.1591,1.1419
1984.2,1.0876,1.1689,1.1473
1984.3,1.0907,1.1787,1.1527
1984.3,1.0938,1.1884,1.158
1984.3,1.0967,1.1981,1.1631
1984.4,1.0996,1.2077,1.1682
1984.4,1.1023,1.2172,1.1733
1984.4,1.105,1.2266,1.1782
1984.4,1.1076,1.236,1.1831
1984.5,1.1102,1.2452,1.1878
1984.5,1.1127,1.2544,1.1925
1984.5,1.1151,1.2635,1.1971
1984.5,1.1174,1.2725,1.2017
1984.6,1.1198,1.2814,1.2061
1984.6,1.122,1.2902,1.2105
1984.6,1.1243,1.2988,1.2147
1984.7,1.1264,1.3074,1.2189
1984.7,1.1286,1.3158,1.223
1984.7,1.1307,1.324,1.227
1984.7,1.1329,1.3321,1.2309
1984.8,1.1349,1.3401,1.2346
1984.8,1.137,1.3478,1.2383
1984.8,1.1391,1.3554,1.2419
1984.9,1.1412,1.3629,1.2454
1984.9,1.1432,1.3701,1.2488
1984.9,1.1453,1.3772,1.2521
1984.9,1.1473,1.3841,1.2553
1985,1.1494,1.3908,1.2584
1985,1.1514,1.3973,1.2614
1985,1.1534,1.4036,1.2643
1985,1.1555,1.4097,1.2671
1985.1,1.1575,1.4156,1.2698
1985.1,1.1595,1.4213,1.2725
1985.1,1.1616,1.4268,1.275
1985.2,1.1636,1.4321,1.2774
1985.2,1.1656,1.4372,1.2798
1985.2,1.1676,1.4421,1.282
1985.2,1.1696,1.4468,1.2842
1985.3,1.1715,1.4513,1.2863
1985.3,1.1735,1.4556,1.2883
1985.3,1.1754,1.4598,1.2902
1985.3,1.1773,1.4637,1.2921
1985.4,1.1792,1.4675,1.2938
1985.4,1.1811,1.471,1.2955
1985.4,1.1832,1.4744,1.2971
1985.5,1.1852,1.4776,1.2987
1985.5,1.1869,1.4806,1.3001
1985.5,1.1886,1.4835,1.3015
1985.5,1.1903,1.4861,1.3028
1985.6,1.1919,1.4886,1.304
1985.6,1.1936,1.4909,1.3052
1985.6,1.1951,1.493,1.3063
1985.6,1.1966,1.4949,1.3073
1985.7,1.198,1.4966,1.3082
1985.7,1.1995,1.4981,1.3091
1985.7,1.2008,1.4994,1.3099
1985.8,1.2021,1.5005,1.3106
1985.8,1.2034,1.5014,1.3113
1985.8,1.2047,1.5021,1.3118
1985.8,1.2059,1.5026,1.3123
1985.9,1.207,1.5028,1.3128
1985.9,1.2081,1.5029,1.3131
1985.9,1.2091,1.5027,1.3134
1985.9,1.2101,1.5023,1.3136
1986,1.211,1.5018,1.3137
1986,1.2119,1.501,1.3138
1986,1.2127,1.5,1.3137
1986.1,1.2134,1.4988,1.3136
1986.1,1.2141,1.4974,1.3134
1986.1,1.2147,1.4957,1.3131
1986.1,1.2152,1.4939,1.3128
1986.2,1.2156,1.4919,1.3123
1986.2,1.216,1.4897,1.3117
1986.2,1.2163,1.4873,1.311
1986.2,1.2165,1.4847,1.3103
1986.3,1.2166,1.4819,1.3094
1986.3,1.2167,1.4789,1.3084
1986.3,1.2167,1.4758,1.3073
1986.4,1.2166,1.4724,1.3062
1986.4,1.2164,1.469,1.3049
1986.4,1.2163,1.4654,1.3035
1986.4,1.216,1.4616,1.302
1986.5,1.2156,1.4577,1.3004
1986.5,1.2152,1.4536,1.2986
1986.5,1.2146,1.4494,1.2968
1986.5,1.214,1.4451,1.2949
1986.6,1.2133,1.4406,1.2928
1986.6,1.2126,1.4361,1.2907
1986.6,1.2117,1.4314,1.2884
1986.7,1.2108,1.4265,1.286
1986.7,1.2098,1.4216,1.2835
1986.7,1.2088,1.4165,1.2809
1986.7,1.2076,1.4113,1.2782
1986.8,1.2064,1.406,1.2753
1986.8,1.205,1.4006,1.2723
1986.8,1.2036,1.395,1.2692
1986.8,1.2021,1.3893,1.266
1986.9,1.2005,1.3834,1.2626
1986.9,1.1988,1.3774,1.2591
1986.9,1.197,1.3712,1.2555
1987,1.1951,1.3649,1.2517
1987,1.1931,1.3585,1.2478
1987,1.1909,1.3519,1.2437
1987,1.1886,1.3452,1.2396
1987.1,1.1862,1.3383,1.2353
1987.1,1.1837,1.3313,1.2308
1987.1,1.181,1.3242,1.2262
1987.2,1.1782,1.3168,1.2215
1987.2,1.1753,1.3094,1.2166
1987.2,1.1723,1.3018,1.2116
1987.2,1.1691,1.294,1.2065
1987.3,1.1657,1.2861,1.2012
1987.3,1.1623,1.278,1.1957
1987.3,1.1587,1.2698,1.1901
1987.3,1.155,1.2613,1.1844
1987.4,1.1511,1.2528,1.1785
1987.4,1.1471,1.2441,1.1725
1987.4,1.1431,1.2352,1.1664
1987.5,1.1389,1.2261,1.16
1987.5,1.1345,1.2169,1.1536
1987.5,1.1299,1.2076,1.147
1987.5,1.1253,1.1981,1.1402
1987.6,1.1205,1.1885,1.1333
1987.6,1.1155,1.1787,1.1263
1987.6,1.1104,1.1688,1.1191
1987.6,1.1052,1.1588,1.1118
1987.7,1.0998,1.1487,1.1043
1987.7,1.0943,1.1384,1.0967
1987.7,1.0886,1.1281,1.0889
1987.8,1.0828,1.1177,1.081
1987.8,1.0768,1.1072,1.073
1987.8,1.0707,1.0966,1.0648
1987.8,1.0643,1.0859,1.0565
1987.9,1.0578,1.0752,1.0481
1987.9,1.0512,1.0643,1.0395
1987.9,1.0443,1.0535,1.0308
1987.9,1.0373,1.0425,1.0219
1988,1.03,1.0315,1.013
1988,1.0226,1.0204,1.0038
1988,1.015,1.0092,0.9946
1988.1,1.0072,0.99802,0.98521
1988.1,0.99915,0.98674,0.97569
1988.1,0.99093,0.97541,0.96604
1988.1,0.98251,0.96402,0.95625
1988.2,0.97389,0.95257,0.94634
1988.2,0.96507,0.94108,0.93629
1988.2,0.95605,0.92955,0.92611
1988.2,0.94684,0.91797,0.91581
1988.3,0.93744,0.90637,0.90539
1988.3,0.92785,0.89473,0.89484
1988.3,0.91808,0.88308,0.88417
1988.4,0.90812,0.87142,0.8734
1988.4,0.898,0.85975,0.86251
1988.4,0.8877,0.84809,0.85152
1988.4,0.87724,0.83643,0.84042
1988.5,0.86662,0.8248,0.82923
1988.5,0.85583,0.81319,0.81795
1988.5,0.84489,0.80162,0.80658
1988.5,0.83379,0.7901,0.79513
1988.6,0.82253,0.77863,0.7836
1988.6,0.81113,0.76722,0.772
1988.6,0.79956,0.75588,0.76032
1988.7,0.78785,0.74462,0.74859
1988.7,0.77598,0.73345,0.73678
1988.7,0.76395,0.72237,0.72492
1988.7,0.75176,0.71138,0.713
1988.8,0.73941,0.70051,0.70103
1988.8,0.7269,0.68973,0.68901
1988.8,0.71423,0.67907,0.67693
1988.8,0.70142,0.66851,0.66482
1988.9,0.68845,0.65807,0.65265
1988.9,0.67535,0.64773,0.64045
1988.9,0.6621,0.63749,0.62822
1989,0.64872,0.62736,0.61594
1989,0.63521,0.61732,0.60364
1989,0.62158,0.60737,0.5913
1989,0.60782,0.5975,0.57894
1989.1,0.59396,0.58771,0.56656
1989.1,0.57999,0.57799,0.55415
1989.1,0.56593,0.56832,0.54172
1989.1,0.55177,0.55871,0.52927
1989.2,0.53752,0.54915,0.5168
1989.2,0.52319,0.53962,0.50432
1989.2,0.50879,0.53013,0.49182
1989.3,0.49431,0.52066,0.47931
1989.3,0.47976,0.5112,0.46678
1989.3,0.46514,0.50176,0.45424
1989.3,0.45045,0.49232,0.44169
1989.4,0.43571,0.48288,0.42912
1989.4,0.42091,0.47344,0.41655
1989.4,0.40606,0.46397,0.40396
1989.4,0.39117,0.45449,0.39136
1989.5,0.37622,0.44499,0.37874
1989.5,0.36124,0.43546,0.36612
1989.5,0.34622,0.4259,0.35347
1989.6,0.33116,0.41632,0.34081
1989.6,0.31606,0.40671,0.32813
1989.6,0.30094,0.39707,0.31543
1989.6,0.28577,0.38741,0.30271
1989.7,0.27058,0.37773,0.28998
1989.7,0.25535,0.36802,0.27722
1989.7,0.24008,0.35829,0.26444
1989.7,0.22478,0.34854,0.25164
1989.8,0.20945,0.33878,0.23881
1989.8,0.19407,0.329,0.22596
1989.8,0.17866,0.31921,0.21309
1989.9,0.16321,0.30941,0.2002
1989.9,0.14773,0.29959,0.18728
1989.9,0.13221,0.28976,0.17435
1989.9,0.11667,0.27991,0.16138
1990,0.10109,0.27005,0.1484
1990,0.085502,0.26016,0.1354
1990,0.069893,0.25024,0.12237
1990.1,0.054271,0.24028,0.10933
1990.1,0.038644,0.23027,0.096261
1990.1,0.023018,0.22021,0.083174
1990.1,0.0073982,0.21008,0.070066
1990.2,0.008207,0.19988,0.056937
1990.2,0.023791,0.18959,0.043788
1990.2,0.039347,0.17921,0.030619
1990.2,0.054866,0.16871,0.017431
1990.3,0.070342,0.1581,0.0042241
1990.3,0.085767,0.14736,0.009001
1990.3,0.10113,0.13648,0.022243
1990.4,0.11643,0.12546,0.0355
1990.4,0.13165,0.11428,0.048772
1990.4,0.14679,0.10294,0.062057
1990.4,0.16184,0.091439,0.075352
1990.5,0.17679,0.079768,0.088656
1990.5,0.19165,0.067927,0.10197
1990.5,0.20639,0.055916,0.11528
1990.5,0.22102,0.043737,0.1286
1990.6,0.23554,0.031394,0.14192
1990.6,0.24993,0.018894,0.15523
1990.6,0.26421,0.0062415,0.16853
1990.7,0.27837,0.0065542,0.18183
1990.7,0.29242,0.019485,0.1951
1990.7,0.30634,0.032542,0.20836
1990.7,0.32015,0.045714,0.2216
1990.8,0.33384,0.058993,0.23481
1990.8,0.34741,0.072366,0.24799
1990.8,0.36086,0.085822,0.26112
1990.8,0.37418,0.099351,0.27421
1990.9,0.38738,0.11294,0.28726
1990.9,0.40045,0.12658,0.30024
1990.9,0.41338,0.14027,0.31317
1991,0.42618,0.154,0.32602
1991,0.43884,0.16776,0.33881
1991,0.45136,0.18155,0.35153
1991,0.46374,0.19538,0.36417
1991.1,0.47597,0.20923,0.37672
1991.1,0.48806,0.22312,0.3892
1991.1,0.5,0.23705,0.4016
1991.1,0.51179,0.25101,0.41391
1991.2,0.52343,0.26501,0.42613
1991.2,0.53491,0.27907,0.43827
1991.2,0.54623,0.29317,0.45032
1991.3,0.55739,0.30732,0.46229
1991.3,0.56837,0.32152,0.47417
1991.3,0.57919,0.33579,0.48596
1991.3,0.58982,0.35011,0.49767
1991.4,0.60027,0.3645,0.50929
1991.4,0.61054,0.37895,0.52082
1991.4,0.62061,0.39347,0.53226
1991.4,0.63049,0.40806,0.54362
1991.5,0.64017,0.4227,0.55488
1991.5,0.64965,0.43741,0.56606
1991.5,0.65892,0.45218,0.57714
1991.6,0.66799,0.46699,0.58814
1991.6,0.67686,0.48184,0.59903
1991.6,0.68551,0.49673,0.60983
1991.6,0.69397,0.51163,0.62054
1991.7,0.70222,0.52654,0.63114
1991.7,0.71027,0.54145,0.64164
1991.7,0.71812,0.55634,0.65203
1991.7,0.72576,0.57119,0.66231
1991.8,0.73321,0.58601,0.67248
1991.8,0.74045,0.60077,0.68253
1991.8,0.74749,0.61546,0.69247
1991.9,0.75433,0.63007,0.70229
1991.9,0.76098,0.64461,0.71199
1991.9,0.76742,0.65905,0.72156
1991.9,0.77367,0.6734,0.73101
1992,0.77973,0.68765,0.74032
1992,0.78559,0.7018,0.74951
1992,0.79126,0.71584,0.75856
1992.1,0.79675,0.72978,0.76748
1992.1,0.80205,0.74361,0.77626
1992.1,0.80716,0.75734,0.78491
1992.1,0.81209,0.77097,0.79343
1992.2,0.81684,0.7845,0.8018
1992.2,0.8214,0.79792,0.81005
1992.2,0.82578,0.81125,0.81816
1992.2,0.82998,0.82448,0.82614
1992.3,0.83399,0.83761,0.83398
1992.3,0.83783,0.85064,0.84169
1992.3,0.84149,0.86358,0.84927
1992.4,0.84497,0.87642,0.85672
1992.4,0.84829,0.88917,0.86403
1992.4,0.85144,0.90182,0.87027
1992.4,0.85443,0.91438,0.87731
1992.5,0.85725,0.92684,0.88422
1992.5,0.85993,0.93919,0.891
1992.5,0.86246,0.95144,0.89765
1992.5,0.86485,0.96358,0.90417
1992.6,0.8671,0.9756,0.91056
1992.6,0.86923,0.98749,0.91682
1992.6,0.87123,0.99925,0.92295
1992.7,0.87311,1.0109,0.92894
1992.7,0.87488,1.0223,0.93481
1992.7,0.87654,1.0336,0.94054
1992.7,0.87809,1.0447,0.94615
1992.8,0.88012,1.0556,0.95161
1992.8,0.88198,1.0664,0.95695
1992.8,0.88316,1.0769,0.96214
1992.8,0.88425,1.0872,0.96719
1992.9,0.88525,1.0972,0.97211
1992.9,0.88618,1.107,0.97688
1992.9,0.88742,1.1166,0.98151
1993,0.88855,1.126,0.986
1993,0.88919,1.1351,0.99034
1993,0.88977,1.1439,0.99453
1993,0.89028,1.1525,0.99858
1993.1,0.89073,1.1608,1.0025
1993.1,0.89111,1.1688,1.0062
1993.1,0.89143,1.1766,1.0098
1993.1,0.89167,1.1842,1.0132
1993.2,0.89186,1.1915,1.0165
1993.2,0.89198,1.1985,1.0196
1993.2,0.89204,1.2052,1.0226
1993.3,0.89204,1.2117,1.0254
1993.3,0.89199,1.2178,1.028
1993.3,0.89188,1.2237,1.0305
1993.3,0.89172,1.2294,1.0329
1993.4,0.89151,1.2347,1.035
1993.4,0.89125,1.2398,1.0371
1993.4,0.89093,1.2446,1.039
1993.4,0.89058,1.2491,1.0407
1993.5,0.89018,1.2533,1.0423
1993.5,0.88974,1.2572,1.0437
1993.5,0.88926,1.2609,1.045
1993.6,0.88876,1.2642,1.0461
1993.6,0.88824,1.2673,1.0472
1993.6,0.88769,1.27,1.0481
1993.6,0.88714,1.2725,1.0489
1993.7,0.88659,1.2747,1.0495
1993.7,0.88603,1.2766,1.0501
1993.7,0.88469,1.2782,1.0506
1993.7,0.88325,1.2795,1.0509
1993.8,0.88264,1.2805,1.0512
1993.8,0.88206,1.2813,1.0514
1993.8,0.88152,1.2818,1.0515
1993.9,0.88102,1.282,1.0515
1993.9,0.88056,1.282,1.0514
1993.9,0.88016,1.2817,1.0513
1993.9,0.87981,1.2812,1.0511
1994,0.87952,1.2804,1.0509
1994,0.87929,1.2794,1.0506
1994,0.87913,1.2781,1.0503
1994,0.87903,1.2767,1.0499
1994.1,0.879,1.275,1.0494
1994.1,0.87904,1.2732,1.049
1994.1,0.87915,1.2711,1.0485
1994.2,0.87933,1.2689,1.0479
1994.2,0.87958,1.2665,1.0474
1994.2,0.87989,1.264,1.0468
1994.2,0.88027,1.2613,1.0461
1994.3,0.88072,1.2585,1.0455
1994.3,0.88124,1.2555,1.0448
1994.3,0.88183,1.2525,1.0441
1994.4,0.88248,1.2493,1.0434
1994.4,0.8832,1.2461,1.0427
1994.4,0.88399,1.2427,1.042
1994.4,0.88486,1.2393,1.0412
1994.5,0.88579,1.2357,1.0404
1994.5,0.88681,1.2321,1.0397
1994.5,0.8879,1.2285,1.0388
1994.5,0.88907,1.2247,1.038
1994.6,0.89032,1.2209,1.0372
1994.6,0.89165,1.217,1.0364
1994.6,0.89306,1.2131,1.0355
1994.7,0.89455,1.2091,1.0346
1994.7,0.89613,1.205,1.0338
1994.7,0.89778,1.2008,1.0329
1994.7,0.89952,1.1966,1.032
1994.8,0.90133,1.1924,1.0311
1994.8,0.90322,1.188,1.0303
1994.8,0.90519,1.1837,1.0294
1994.8,0.90723,1.1792,1.0285
1994.9,0.90935,1.1747,1.0277
1994.9,0.91155,1.1701,1.0268
1994.9,0.91382,1.1655,1.026
1995,0.91615,1.1608,1.0252
1995,0.91855,1.1561,1.0243
1995,0.92101,1.1513,1.0235
1995,0.92352,1.1464,1.0227
1995.1,0.92609,1.1415,1.0218
1995.1,0.92871,1.1366,1.021
1995.1,0.93159,1.1316,1.0202
1995.1,0.93442,1.1267,1.0194
1995.2,0.93705,1.1216,1.0186
1995.2,0.93972,1.1166,1.0177
1995.2,0.94241,1.1116,1.0169
1995.3,0.94512,1.1065,1.016
1995.3,0.94786,1.1015,1.0152
1995.3,0.9506,1.0965,1.0143
1995.3,0.95336,1.0915,1.0135
1995.4,0.95613,1.0866,1.0126
1995.4,0.95891,1.0816,1.0118
1995.4,0.96171,1.0768,1.0109
1995.4,0.96451,1.0719,1.01
1995.5,0.96732,1.0671,1.0091
1995.5,0.97014,1.0624,1.0082
1995.5,0.97297,1.0576,1.0073
1995.6,0.97581,1.053,1.0064
1995.6,0.97865,1.0483,1.0055
1995.6,0.9815,1.0437,1.0046
1995.6,0.98436,1.0392,1.0036
1995.7,0.98721,1.0346,1.0026
1995.7,0.99006,1.0301,1.0017
1995.7,0.99289,1.0256,1.0006
1995.7,0.99571,1.0211,0.99959
1995.8,0.99851,1.0167,0.99851
1995.8,1.0013,1.0122,0.99741
1995.8,1.004,1.0077,0.99626
1995.9,1.0068,1.0032,0.99508
1995.9,1.0094,0.99868,0.99386
1995.9,1.0121,0.99415,0.9926
1995.9,1.0147,0.98958,0.99129
1996,1.0172,0.98499,0.98994
1996,1.0196,0.98036,0.98854
1996,1.022,0.9757,0.9871
1996,1.0244,0.97101,0.98562
1996.1,1.0266,0.96627,0.98409
1996.1,1.0288,0.9615,0.98252
1996.1,1.0308,0.9567,0.98091
1996.2,1.0328,0.95186,0.97926
1996.2,1.0347,0.94698,0.97757
1996.2,1.0365,0.94207,0.97585
1996.2,1.0382,0.93713,0.97409
1996.3,1.0398,0.93216,0.9723
1996.3,1.0413,0.92717,0.97048
1996.3,1.0427,0.92215,0.96863
1996.4,1.0441,0.91712,0.96675
1996.4,1.0453,0.91206,0.96485
1996.4,1.0464,0.90698,0.96293
1996.4,1.0475,0.90189,0.96098
1996.5,1.0484,0.89678,0.959
1996.5,1.0493,0.89165,0.95701
1996.5,1.0501,0.88652,0.955
1996.5,1.0508,0.88137,0.95296
1996.6,1.0512,0.87622,0.95091
1996.6,1.0517,0.87107,0.94883
1996.6,1.0521,0.86591,0.94674
1996.7,1.0525,0.86076,0.94462
1996.7,1.0527,0.8556,0.94248
1996.7,1.0529,0.85045,0.94031
1996.7,1.0529,0.84529,0.93812
1996.8,1.0529,0.84014,0.9359
1996.8,1.0527,0.83499,0.93365
1996.8,1.0525,0.82984,0.93138
1996.8,1.0521,0.82468,0.92906
1996.9,1.0516,0.81952,0.92671
1996.9,1.051,0.81435,0.92432
1996.9,1.0502,0.80917,0.92189
1997,1.0493,0.80398,0.91942
1997,1.0483,0.79878,0.9169
1997,1.0471,0.79357,0.91433
1997,1.0458,0.78833,0.91171
1997.1,1.0443,0.78308,0.90903
1997.1,1.0426,0.77781,0.9063
1997.1,1.0408,0.77251,0.90351
1997.1,1.0388,0.76719,0.90065
1997.2,1.0367,0.76184,0.89773
1997.2,1.0345,0.75647,0.89474
1997.2,1.032,0.75106,0.89168
1997.3,1.0294,0.74563,0.88855
1997.3,1.0267,0.74016,0.88534
1997.3,1.0238,0.73466,0.88206
1997.3,1.0208,0.72912,0.87869
1997.4,1.0176,0.72355,0.87524
1997.4,1.0143,0.71794,0.8717
1997.4,1.0103,0.71229,0.86808
1997.4,1.0062,0.7066,0.86437
1997.5,1.0019,0.70087,0.86057
1997.5,0.99747,0.69509,0.85667
1997.5,0.99289,0.68926,0.85267
1997.6,0.98818,0.68338,0.84858
1997.6,0.98389,0.67745,0.84439
1997.6,0.97948,0.67148,0.84009
1997.6,0.97496,0.66545,0.8357
1997.7,0.97033,0.65937,0.83121
1997.7,0.9656,0.65324,0.82661
1997.7,0.96076,0.64706,0.82191
1997.7,0.95582,0.64082,0.81712
1997.8,0.95076,0.63454,0.81221
1997.8,0.94559,0.6282,0.80721
1997.8,0.9403,0.6218,0.80211
1997.9,0.93489,0.61536,0.7969
1997.9,0.92935,0.60886,0.79159
1997.9,0.92368,0.6023,0.78618
1997.9,0.91787,0.59569,0.78067
1998,0.91192,0.58902,0.77505
1998,0.90581,0.58228,0.76933
1998,0.89956,0.57548,0.76351
1998,0.89315,0.56862,0.75759
1998.1,0.88658,0.56168,0.75155
1998.1,0.87986,0.55467,0.74541
1998.1,0.87297,0.54759,0.73917
1998.2,0.86592,0.54043,0.73281
1998.2,0.85871,0.5332,0.72635
1998.2,0.85133,0.52589,0.71978
1998.2,0.8438,0.51851,0.7131
1998.3,0.8361,0.51105,0.70631
1998.3,0.82825,0.50351,0.69942
1998.3,0.82025,0.49591,0.69242
1998.3,0.8121,0.48823,0.68532
1998.4,0.8038,0.48049,0.67812
1998.4,0.79536,0.47267,0.67081
1998.4,0.78678,0.4648,0.66339
1998.5,0.77808,0.45685,0.65586
1998.5,0.76924,0.44885,0.64823
1998.5,0.76028,0.4408,0.64049
1998.5,0.7512,0.43269,0.63264
1998.6,0.74201,0.42454,0.62468
1998.6,0.73271,0.41635,0.61661
1998.6,0.72331,0.40812,0.60842
1998.6,0.7138,0.39988,0.60013
1998.7,0.7042,0.39161,0.59172
1998.7,0.69451,0.38333,0.58321
1998.7,0.68473,0.37505,0.57457
1998.8,0.67486,0.36676,0.56583
1998.8,0.66491,0.35848,0.55698
1998.8,0.65488,0.3502,0.54802
1998.8,0.64477,0.34194,0.53895
1998.9,0.63458,0.33369,0.52977
1998.9,0.62433,0.32547,0.52049
1998.9,0.61401,0.31726,0.51111
1998.9,0.60363,0.30908,0.50163
1999,0.5932,0.30092,0.49205
1999,0.58272,0.29278,0.48237
1999,0.5722,0.28466,0.4726
1999.1,0.56164,0.27657,0.46275
1999.1,0.55104,0.26849,0.45281
1999.1,0.54041,0.26043,0.44279
1999.1,0.52975,0.25239,0.43268
1999.2,0.51906,0.24436,0.42251
1999.2,0.50835,0.23634,0.41225
1999.2,0.49762,0.22832,0.40193
1999.3,0.48687,0.22029,0.39154
1999.3,0.47611,0.21227,0.38108
1999.3,0.46534,0.20423,0.37056
1999.3,0.45456,0.19617,0.35998
1999.4,0.44379,0.1881,0.34935
1999.4,0.43301,0.18,0.33866
1999.4,0.42224,0.17188,0.32791
1999.4,0.41148,0.16373,0.31713
1999.5,0.40072,0.15555,0.3063
1999.5,0.38998,0.14734,0.29542
1999.5,0.37924,0.13911,0.28452
1999.6,0.36852,0.13085,0.27389
1999.6,0.35782,0.12258,0.2629
1999.6,0.34713,0.11428,0.25189
1999.6,0.33645,0.10598,0.24086
1999.7,0.32579,0.097663,0.22982
1999.7,0.31514,0.08935,0.21877
1999.7,0.3045,0.081042,0.20771
1999.7,0.29387,0.072748,0.19666
1999.8,0.28325,0.064473,0.18561
1999.8,0.27264,0.056226,0.17457
1999.8,0.26205,0.048011,0.16355
1999.9,0.25147,0.039837,0.15254
1999.9,0.2409,0.031707,0.14156
1999.9,0.23035,0.023628,0.1306
1999.9,0.21982,0.015603,0.11968
2000,0.20931,0.0076367,0.1088
2000,0.19883,0.00026855,0.097948
2000,0.18838,0.0081106,0.087143
2000,0.17795,0.015888,0.076386
2000.1,0.16756,0.023598,0.065679
2000.1,0.15721,0.031241,0.055028
2000.1,0.1469,0.038816,0.044435
2000.2,0.13663,0.046323,0.033905
2000.2,0.1264,0.053761,0.023442
2000.2,0.11621,0.061131,0.013049
2000.2,0.10607,0.068433,0.0027314
2000.3,0.095981,0.075667,0.0075082
2000.3,0.085937,0.082835,0.017666
2000.3,0.075942,0.089937,0.027738
2000.3,0.065998,0.096973,0.037722
2000.4,0.056798,0.10394,0.047613
2000.4,0.046963,0.11085,0.057409
2000.4,0.037182,0.11769,0.067107
2000.5,0.027457,0.12447,0.076705
2000.5,0.01779,0.13118,0.086201
2000.5,0.0081813,0.13782,0.095593
2000.5,0.0013684,0.14438,0.10488
2000.6,0.010859,0.15087,0.11406
2000.6,0.02029,0.15727,0.12313
2000.6,0.029662,0.16359,0.13209
2000.6,0.038974,0.16982,0.14093
2000.7,0.048227,0.17596,0.14967
2000.7,0.057421,0.18199,0.15829
2000.7,0.066556,0.18791,0.16679
2000.8,0.075632,0.19372,0.17518
2000.8,0.084648,0.19941,0.18345
2000.8,0.093606,0.20498,0.19159
2000.8,0.1025,0.21042,0.19961
2000.9,0.11134,0.21573,0.20751
2000.9,0.12011,0.2209,0.21528
2000.9,0.12881,0.22594,0.22292
2000.9,0.13745,0.23083,0.23042
2001,0.14601,0.23559,0.2378
2001,0.15451,0.24021,0.24504
2001,0.16293,0.24469,0.25215
2001.1,0.17128,0.24905,0.25912
2001.1,0.17955,0.25328,0.26596
2001.1,0.18775,0.25739,0.27267
2001.1,0.19588,0.2614,0.27924
2001.2,0.20394,0.2653,0.28568
2001.2,0.21192,0.26912,0.292
2001.2,0.21983,0.27286,0.29818
2001.2,0.22767,0.27652,0.30424
2001.3,0.23543,0.28013,0.31017
2001.3,0.24312,0.28369,0.31599
2001.3,0.25074,0.28721,0.32168
2001.4,0.25829,0.29069,0.32726
2001.4,0.26577,0.29416,0.33273
2001.4,0.27317,0.29762,0.33808
2001.4,0.28051,0.30107,0.34333
2001.5,0.28777,0.30453,0.34847
2001.5,0.29495,0.30799,0.35351
2001.5,0.30206,0.31145,0.35845
2001.5,0.3091,0.31493,0.36329
2001.6,0.31606,0.31842,0.36805
2001.6,0.32296,0.32192,0.37271
2001.6,0.32978,0.32544,0.37728
2001.7,0.33654,0.32896,0.38177
2001.7,0.34322,0.33248,0.38619
2001.7,0.34984,0.33601,0.39052
2001.7,0.3564,0.33954,0.39478
2001.8,0.36289,0.34307,0.39898
2001.8,0.36932,0.34658,0.4031
2001.8,0.37568,0.35009,0.40716
2001.9,0.38198,0.35359,0.41116
2001.9,0.38822,0.35707,0.4151
2001.9,0.39439,0.36054,0.41899
2001.9,0.4005,0.36399,0.42281
2002,0.40654,0.36742,0.42659
2002,0.41253,0.37084,0.4303
2002,0.41844,0.37424,0.43397
2002,0.42429,0.37764,0.43758
2002.1,0.43008,0.38102,0.44115
2002.1,0.4358,0.3844,0.44466
2002.1,0.44145,0.38779,0.44812
2002.2,0.44703,0.39117,0.45154
2002.2,0.45254,0.39456,0.4549
2002.2,0.45798,0.39796,0.45822
2002.2,0.46334,0.40137,0.4615
2002.3,0.46864,0.4048,0.46472
2002.3,0.47386,0.40825,0.46791
2002.3,0.479,0.41172,0.47104
2002.3,0.48407,0.41521,0.47414
2002.4,0.48906,0.41872,0.47719
2002.4,0.49398,0.42226,0.48021
2002.4,0.49882,0.42582,0.48318
2002.5,0.50359,0.4294,0.48611
2002.5,0.50828,0.43299,0.48899
2002.5,0.5129,0.43659,0.49184
2002.5,0.51741,0.4402,0.49465
2002.6,0.52185,0.4438,0.49741
2002.6,0.52625,0.44739,0.50012
2002.6,0.53058,0.45097,0.50279
2002.6,0.53483,0.45452,0.50541
2002.7,0.53901,0.45804,0.50798
2002.7,0.54312,0.46152,0.51049
2002.7,0.54715,0.46495,0.51295
2002.8,0.55112,0.46834,0.51536
2002.8,0.55501,0.47166,0.51771
2002.8,0.55882,0.47493,0.52
2002.8,0.56257,0.47813,0.52223
2002.9,0.56624,0.48126,0.5244
2002.9,0.56983,0.48432,0.52651
2002.9,0.57336,0.4873,0.52856
2002.9,0.5768,0.4902,0.53054
2003,0.58017,0.49302,0.53246
2003,0.58347,0.49577,0.53432
2003,0.58668,0.49843,0.53611
2003.1,0.58982,0.50103,0.53783
2003.1,0.59287,0.50355,0.53949
2003.1,0.59584,0.50601,0.54109
2003.1,0.59873,0.50841,0.54262
2003.2,0.60152,0.51075,0.54409
2003.2,0.60423,0.51303,0.54549
2003.2,0.60684,0.51527,0.54684
2003.2,0.60935,0.51746,0.54812
2003.3,0.61177,0.51961,0.54935
2003.3,0.61408,0.52173,0.55052
2003.3,0.61628,0.52382,0.55164
2003.4,0.61837,0.52588,0.55271
2003.4,0.62036,0.52792,0.55373
2003.4,0.62224,0.52993,0.5547
2003.4,0.62401,0.53193,0.55563
2003.5,0.62567,0.5339,0.55652
2003.5,0.62722,0.53585,0.55737
2003.5,0.62868,0.53778,0.55818
2003.5,0.63003,0.53969,0.55896
2003.6,0.63128,0.54156,0.55971
2003.6,0.63244,0.54341,0.56043
2003.6,0.63351,0.54523,0.56112
2003.7,0.6345,0.54701,0.56179
2003.7,0.6354,0.54875,0.56243
2003.7,0.63623,0.55044,0.56306
2003.7,0.63699,0.55208,0.56366
2003.8,0.63767,0.55367,0.56424
2003.8,0.63829,0.55519,0.5648
2003.8,0.63885,0.55666,0.56535
2003.9,0.63935,0.55805,0.56588
2003.9,0.63979,0.55938,0.56638
2003.9,0.64019,0.56063,0.56688
2003.9,0.64053,0.56182,0.56735
2004,0.64083,0.56293,0.56781
2004,0.64108,0.56399,0.56825
2004,0.6413,0.56498,0.56868
2004,0.64147,0.56592,0.56909
2004.1,0.64161,0.5668,0.56948
2004.1,0.64171,0.56764,0.56986
2004.1,0.64178,0.56845,0.57023
2004.2,0.64182,0.56922,0.57057
2004.2,0.64182,0.56998,0.5709
2004.2,0.64178,0.57072,0.57122
2004.2,0.6417,0.57146,0.57152
2004.3,0.64159,0.5722,0.57181
2004.3,0.64143,0.57295,0.57208
2004.3,0.64124,0.57372,0.57234
2004.3,0.64102,0.5745,0.57259
2004.4,0.64075,0.57532,0.57283
2004.4,0.64045,0.57617,0.57306
2004.4,0.64012,0.57705,0.57328
2004.5,0.63976,0.57797,0.5735
2004.5,0.63937,0.57892,0.57371
2004.5,0.63895,0.5799,0.5739
2004.5,0.6385,0.58091,0.5741
2004.6,0.63803,0.58194,0.57428
2004.6,0.63754,0.58299,0.57445
2004.6,0.63703,0.58405,0.57461
2004.6,0.6365,0.58511,0.57477
2004.7,0.63595,0.58617,0.57491
2004.7,0.63538,0.58721,0.57504
2004.7,0.63481,0.58824,0.57516
2004.8,0.63421,0.58923,0.57527
2004.8,0.63361,0.59019,0.57537
2004.8,0.6328,0.5911,0.57545
2004.8,0.6319,0.59195,0.57551
2004.9,0.63089,0.59274,0.57556
2004.9,0.62978,0.59347,0.57559
2004.9,0.62858,0.59411,0.5756
2004.9,0.62729,0.59467,0.57559
2005,0.62638,0.59515,0.57556
2005,0.62548,0.59553,0.57551
2005,0.62458,0.59583,0.57543
2005.1,0.62368,0.59602,0.57533
2005.1,0.6228,0.59612,0.5752
2005.1,0.62191,0.59613,0.57504
2005.1,0.62103,0.59605,0.57486
2005.2,0.62015,0.59588,0.57465
2005.2,0.61927,0.59562,0.57442
2005.2,0.61838,0.59528,0.57416
2005.2,0.6175,0.59486,0.57387
2005.3,0.61661,0.59436,0.57357
2005.3,0.61572,0.5938,0.57324
2005.3,0.61483,0.59317,0.5729
2005.4,0.61394,0.59249,0.57253
2005.4,0.61304,0.59174,0.57215
2005.4,0.61216,0.59095,0.57176
2005.4,0.61127,0.59011,0.57136
2005.5,0.61039,0.58922,0.57094
2005.5,0.60952,0.58829,0.57051
2005.5,0.60867,0.58732,0.57007
2005.5,0.60782,0.58632,0.56962
2005.6,0.60699,0.58528,0.56917
2005.6,0.60618,0.58421,0.56871
2005.6,0.60538,0.58311,0.56824
2005.7,0.60461,0.58198,0.56778
2005.7,0.60386,0.58083,0.56731
2005.7,0.60314,0.57966,0.56684
2005.7,0.60245,0.57846,0.56638
2005.8,0.60178,0.57724,0.56593
2005.8,0.60114,0.57601,0.56548
2005.8,0.60054,0.57476,0.56504
2005.8,0.59996,0.57349,0.56461
2005.9,0.59943,0.57221,0.5642
2005.9,0.59893,0.57092,0.5638
2005.9,0.59846,0.56963,0.56342
2006,0.59803,0.56834,0.56306
2006,0.59763,0.56705,0.56271
2006,0.59727,0.56576,0.56239
2006,0.59693,0.56449,0.5621
2006.1,0.59662,0.56324,0.56182
2006.1,0.59634,0.56201,0.56158
2006.1,0.59608,0.56081,0.56137
2006.2,0.59584,0.55964,0.56118
2006.2,0.59563,0.55852,0.56103
2006.2,0.59542,0.55743,0.56091
2006.2,0.59524,0.5564,0.56083
2006.3,0.59507,0.55541,0.56077
2006.3,0.59491,0.55448,0.56075
2006.3,0.59476,0.55361,0.56076
2006.3,0.59463,0.55279,0.5608
2006.4,0.5945,0.55204,0.56088
2006.4,0.59439,0.55134,0.56098
2006.4,0.59429,0.55071,0.56111
2006.5,0.59419,0.55015,0.56126
2006.5,0.59411,0.54965,0.56145
2006.5,0.59403,0.54922,0.56166
2006.5,0.59396,0.54884,0.56189
2006.6,0.59391,0.54854,0.56215
2006.6,0.59387,0.54829,0.56243
2006.6,0.59384,0.5481,0.56273
2006.6,0.59382,0.54796,0.56304
2006.7,0.59382,0.54788,0.56338
2006.7,0.59384,0.54784,0.56372
2006.7,0.59386,0.54785,0.56408
2006.8,0.5939,0.54789,0.56444
2006.8,0.59395,0.54797,0.56481
2006.8,0.59401,0.54808,0.56518
2006.8,0.59408,0.54822,0.56555
2006.9,0.59415,0.54837,0.56591
2006.9,0.59423,0.54854,0.56626
2006.9,0.5943,0.54873,0.56661
2006.9,0.59437,0.54892,0.56695
2007,0.59444,0.54912,0.56727
2007,0.59449,0.54931,0.56757
2007,0.59453,0.54951,0.56786
2007.1,0.59455,0.5497,0.56813
2007.1,0.59456,0.54988,0.56838
2007.1,0.59454,0.55005,0.5686
2007.1,0.59449,0.55021,0.5688
2007.2,0.59441,0.55036,0.56898
2007.2,0.59431,0.55049,0.56913
2007.2,0.59418,0.55061,0.56926
2007.2,0.59402,0.55072,0.56937
2007.3,0.59383,0.55081,0.56945
2007.3,0.5936,0.55088,0.56951
2007.3,0.59335,0.55094,0.56954
2007.4,0.59306,0.55099,0.56954
2007.4,0.59274,0.55102,0.56953
2007.4,0.5924,0.55103,0.56948
2007.4,0.59202,0.55104,0.56942
2007.5,0.59162,0.55103,0.56933
2007.5,0.59119,0.55101,0.56921
2007.5,0.59075,0.55097,0.56907
2007.5,0.59027,0.55093,0.56891
2007.6,0.58978,0.55088,0.56872
2007.6,0.58927,0.55082,0.56851
2007.6,0.58873,0.55075,0.56828
2007.7,0.58818,0.55067,0.56803
2007.7,0.5876,0.55059,0.56775
2007.7,0.587,0.5505,0.56744
2007.7,0.58638,0.5504,0.56711
2007.8,0.58608,0.5503,0.56676
2007.8,0.58539,0.55019,0.56638
2007.8,0.58466,0.55007,0.56598
2007.8,0.58391,0.54995,0.56556
2007.9,0.58313,0.54983,0.56511
2007.9,0.58232,0.5497,0.56464
2007.9,0.58148,0.54956,0.56414
2008,0.5806,0.54942,0.56362
2008,0.57969,0.54928,0.56308
2008,0.57874,0.54912,0.56252
2008,0.57777,0.54896,0.56193
2008.1,0.57675,0.5488,0.56133
2008.1,0.57571,0.54862,0.56069
2008.1,0.57463,0.54843,0.56004
2008.2,0.57351,0.54822,0.55935
2008.2,0.57236,0.548,0.55864
2008.2,0.57118,0.54776,0.55791
2008.2,0.56995,0.54751,0.55714
2008.3,0.5687,0.54723,0.55635
2008.3,0.5674,0.54693,0.55553
2008.3,0.56607,0.5466,0.55468
2008.3,0.5647,0.54625,0.55379
2008.4,0.5633,0.54588,0.55288
2008.4,0.56186,0.54548,0.55193
2008.4,0.56038,0.54505,0.55095
2008.5,0.55886,0.54459,0.54994
2008.5,0.55731,0.54411,0.5489
2008.5,0.55572,0.5436,0.54783
2008.5,0.5541,0.54306,0.54672
2008.6,0.55244,0.54249,0.54559
2008.6,0.55075,0.5419,0.54442
2008.6,0.54902,0.54129,0.54322
2008.6,0.54725,0.54065,0.54199
2008.7,0.54546,0.53998,0.54073
2008.7,0.54363,0.53929,0.53944
2008.7,0.54177,0.53857,0.53811
2008.8,0.53988,0.53783,0.53676
2008.8,0.53796,0.53707,0.53537
2008.8,0.53601,0.53629,0.53395
2008.8,0.53403,0.53548,0.53251
2008.9,0.53203,0.53465,0.53103
2008.9,0.52999,0.5338,0.52952
2008.9,0.52793,0.53292,0.52798
2008.9,0.52583,0.53202,0.52641
2009,0.52371,0.53109,0.52482
2009,0.52156,0.53014,0.5232
2009,0.51938,0.52917,0.52155
2009.1,0.51718,0.52818,0.51987
2009.1,0.51494,0.52716,0.51817
2009.1,0.51268,0.52612,0.51645
2009.1,0.51039,0.52506,0.51471
2009.2,0.50807,0.52398,0.51295
2009.2,0.50573,0.52288,0.51117
2009.2,0.50336,0.52177,0.50937
2009.2,0.50095,0.52064,0.50755
2009.3,0.49852,0.51949,0.50572
2009.3,0.49606,0.51833,0.50387
2009.3,0.49357,0.51716,0.50201
2009.4,0.49104,0.51599,0.50013
2009.4,0.48849,0.5148,0.49824
2009.4,0.48591,0.51362,0.49635
2009.4,0.4833,0.51243,0.49444
2009.5,0.48066,0.51125,0.49253
2009.5,0.47798,0.51007,0.49061
2009.5,0.47528,0.5089,0.48868
2009.5,0.47255,0.50774,0.48674
2009.6,0.46979,0.50659,0.4848
2009.6,0.46722,0.50545,0.48286
2009.6,0.4644,0.50433,0.4809
2009.7,0.46155,0.50322,0.47894
2009.7,0.45866,0.50213,0.47697
2009.7,0.45573,0.50105,0.47498
2009.7,0.45277,0.49999,0.47299
2009.8,0.44976,0.49893,0.47098
2009.8,0.44671,0.49789,0.46896
2009.8,0.44361,0.49686,0.46692
2009.8,0.44047,0.49584,0.46485
2009.9,0.43728,0.49483,0.46277
2009.9,0.43403,0.49383,0.46067
2009.9,0.43074,0.49283,0.45854
2010,0.4274,0.49184,0.45639
2010,0.42401,0.49086,0.45421
2010,0.42057,0.48988,0.45201
2010,0.41707,0.48891,0.44979
2010.1,0.41353,0.48795,0.44754
2010.1,0.40993,0.48698,0.44527
2010.1,0.40629,0.48602,0.44297
2010.1,0.40259,0.48506,0.44065
2010.2,0.39886,0.4841,0.43831
2010.2,0.39507,0.48314,0.43595
2010.2,0.39125,0.48217,0.43356
2010.3,0.38738,0.48119,0.43115
2010.3,0.38347,0.4802,0.42871
2010.3,0.37952,0.47921,0.42626
2010.3,0.37553,0.47819,0.42377
2010.4,0.3715,0.47717,0.42127
2010.4,0.36744,0.47613,0.41874
2010.4,0.36335,0.47507,0.41618
2010.4,0.35922,0.47399,0.4136
2010.5,0.35505,0.47289,0.41099
2010.5,0.35084,0.47177,0.40836
2010.5,0.3466,0.47064,0.4057
2010.6,0.34231,0.46949,0.40301
2010.6,0.33798,0.46832,0.4003
2010.6,0.3336,0.46713,0.39755
2010.6,0.32918,0.46593,0.39478
2010.7,0.3247,0.46471,0.39197
2010.7,0.32016,0.46347,0.38913
2010.7,0.31557,0.46222,0.38625
2010.7,0.31092,0.46095,0.38334
2010.8,0.3062,0.45967,0.3804
2010.8,0.30143,0.45836,0.37741
2010.8,0.29658,0.45705,0.3744
2010.9,0.29167,0.45571,0.37134
2010.9,0.2867,0.45436,0.36825
2010.9,0.28166,0.45299,0.36511
2010.9,0.27655,0.4516,0.36194
2011,0.27138,0.45018,0.35874
2011,0.26616,0.44875,0.35549
2011,0.26087,0.44729,0.35221
2011.1,0.25553,0.4458,0.34889
2011.1,0.25014,0.44427,0.34554
2011.1,0.2447,0.44272,0.34215
2011.1,0.23923,0.44113,0.33872
2011.2,0.23372,0.43949,0.33526
2011.2,0.22818,0.43781,0.33176
2011.2,0.22261,0.43608,0.32824
2011.2,0.21703,0.4343,0.32468
2011.3,0.21144,0.43247,0.32108
2011.3,0.20585,0.43057,0.31746
2011.3,0.20025,0.42862,0.31381
2011.4,0.19466,0.42659,0.31013
2011.4,0.18908,0.42451,0.30642
2011.4,0.18351,0.42235,0.30268
2011.4,0.17796,0.42012,0.29892
2011.5,0.17243,0.41783,0.29513
2011.5,0.16692,0.41546,0.29132
2011.5,0.16145,0.41302,0.28748
2011.5,0.156,0.41051,0.28363
2011.6,0.15058,0.40793,0.27975
2011.6,0.1452,0.40529,0.27586
2011.6,0.13985,0.40258,0.27195
2011.7,0.13454,0.3998,0.26802
2011.7,0.12928,0.39696,0.26408
2011.7,0.12406,0.39406,0.26012
2011.7,0.11889,0.3911,0.25616
2011.8,0.11377,0.38809,0.25219
2011.8,0.10871,0.38502,0.24821
2011.8,0.1037,0.38191,0.24422
2011.8,0.098746,0.37874,0.24024
2011.9,0.093856,0.37552,0.23625
2011.9,0.089031,0.37226,0.23226
2011.9,0.084271,0.36895,0.22828
2012,0.079581,0.3656,0.22431
2012,0.074961,0.36221,0.22034
2012,0.070415,0.35877,0.21638
2012,0.065945,0.35529,0.21244
2012.1,0.061555,0.35177,0.20851
2012.1,0.057246,0.3482,0.20459
2012.1,0.053023,0.34458,0.20068
2012.1,0.048888,0.34092,0.1968
2012.2,0.044844,0.3372,0.19293
2012.2,0.040894,0.33343,0.18907
2012.2,0.03704,0.3296,0.18523
2012.3,0.033284,0.32571,0.18141
2012.3,0.02963,0.32175,0.17761
2012.3,0.026078,0.31772,0.17382
2012.3,0.022631,0.31361,0.17005
2012.4,0.019291,0.30943,0.1663
2012.4,0.016057,0.30516,0.16255
2012.4,0.012931,0.30081,0.15883
2012.4,0.0099116,0.29638,0.15511
2012.5,0.0069977,0.29186,0.15141
2012.5,0.0041879,0.28724,0.14772
2012.5,0.0014804,0.28254,0.14405
2012.6,0.0011269,0.27775,0.14038
2012.6,0.0036364,0.27288,0.13672
2012.6,0.0060508,0.26792,0.13307
2012.6,0.0083727,0.26287,0.12942
2012.7,0.010605,0.25774,0.12578
2012.7,0.012751,0.25252,0.12214
2012.7,0.014814,0.24723,0.1185
2012.7,0.016796,0.24185,0.11487
2012.8,0.0187,0.2364,0.11123
2012.8,0.02053,0.23087,0.10759
2012.8,0.022289,0.22526,0.10395
2012.9,0.023979,0.21958,0.1003
2012.9,0.025603,0.21383,0.096642
2012.9,0.027164,0.208,0.092977
2012.9,0.028663,0.2021,0.089302
2013,0.030102,0.19612,0.085615
2013,0.031483,0.19005,0.081912
2013,0.032807,0.18391,0.078192
2013,0.034074,0.17767,0.074453
2013.1,0.035284,0.17134,0.070691
2013.1,0.036437,0.16491,0.066903
2013.1,0.037533,0.15837,0.063087
2013.2,0.038572,0.15172,0.05924
2013.2,0.039553,0.14495,0.055357
2013.2,0.040475,0.13806,0.051437
2013.2,0.041338,0.13105,0.047475
2013.3,0.042143,0.12389,0.043468
2013.3,0.042889,0.1166,0.039414
2013.3,0.043577,0.10916,0.035309
2013.4,0.044208,0.10157,0.03115
2013.4,0.044783,0.093827,0.026934
2013.4,0.045304,0.085932,0.02266
2013.4,0.045774,0.077882,0.018324
2013.5,0.046196,0.069675,0.013926
2013.5,0.046574,0.061312,0.0094621
2013.5,0.046914,0.052793,0.0049322
2013.5,0.047219,0.044123,0.00033472
2013.6,0.047497,0.035302,0.0043309
2013.6,0.047752,0.026337,0.0090649
2013.6,0.047991,0.017232,0.013867
2013.7,0.04822,0.0079929,0.018736
2013.7,0.048446,0.0013725,0.023671
2013.7,0.048674,0.010857,0.028671
2013.7,0.048911,0.020451,0.033732
2013.8,0.049163,0.030147,0.038854
2013.8,0.049434,0.039936,0.044033
2013.8,0.04973,0.049806,0.049267
2013.8,0.050055,0.059749,0.054551
2013.9,0.050412,0.069755,0.059882
2013.9,0.050806,0.079813,0.065255
2013.9,0.051237,0.089913,0.070668
2014,0.051708,0.10005,0.076115
2014,0.052221,0.11021,0.081592
2014,0.052774,0.12038,0.087094
2014,0.05337,0.13056,0.092616
2014.1,0.054007,0.14074,0.098155
2014.1,0.054684,0.15092,0.10371
2014.1,0.055402,0.16109,0.10926
2014.1,0.056158,0.17123,0.11483
2014.2,0.056951,0.18136,0.12039
2014.2,0.057781,0.19145,0.12594
2014.2,0.058646,0.20152,0.13149
2014.3,0.059543,0.21155,0.13703
2014.3,0.060473,0.22153,0.14256
2014.3,0.061432,0.23148,0.14807
2014.3,0.062421,0.24138,0.15357
2014.4,0.063438,0.25124,0.15904
2014.4,0.064483,0.26104,0.1645
2014.4,0.065555,0.27079,0.16993
2014.4,0.066655,0.28048,0.17534
2014.5,0.067783,0.29012,0.18072
2014.5,0.06894,0.2997,0.18608
2014.5,0.07013,0.30921,0.19141
2014.6,0.071354,0.31866,0.19673
2014.6,0.072614,0.32804,0.20201
2014.6,0.073914,0.33735,0.20727
2014.6,0.075255,0.34659,0.21251
2014.7,0.076641,0.35576,0.21773
2014.7,0.078073,0.36485,0.22293
2014.7,0.079553,0.37385,0.2281
2014.7,0.081082,0.38278,0.23326
2014.8,0.082661,0.39163,0.23839
2014.8,0.084291,0.40039,0.2435
2014.8,0.085972,0.40906,0.2486
2014.9,0.087703,0.41765,0.25367
2014.9,0.089484,0.42615,0.25873
2014.9,0.091314,0.43457,0.26376
2014.9,0.093192,0.44289,0.26878
2015,0.095116,0.45112,0.27377
2015,0.097085,0.45926,0.27874
2015,0.099095,0.46732,0.28369
2015,0.10115,0.47528,0.28862
2015.1,0.10323,0.48314,0.29352
2015.1,0.10536,0.49092,0.29839
2015.1,0.10752,0.4986,0.30324
2015.2,0.10971,0.50619,0.30806
2015.2,0.11194,0.51369,0.31285
2015.2,0.11419,0.52109,0.31761
2015.2,0.11648,0.52839,0.32233
2015.3,0.11879,0.5356,0.32703
2015.3,0.12113,0.54272,0.33169
2015.3,0.12351,0.54973,0.33631
2015.4,0.12591,0.55664,0.3409
2015.4,0.12834,0.56345,0.34545
2015.4,0.1308,0.57016,0.34997
2015.4,0.13329,0.57676,0.35445
2015.5,0.13581,0.58325,0.35888
2015.5,0.13836,0.58963,0.36328
2015.5,0.14095,0.59589,0.36764
2015.5,0.14358,0.60203,0.37195
2015.6,0.14624,0.60804,0.37622
2015.6,0.14895,0.61392,0.38045
2015.6,0.15169,0.61967,0.38463
2015.7,0.15447,0.62528,0.38876
2015.7,0.1573,0.63074,0.39284
2015.7,0.16017,0.63606,0.39688
2015.7,0.16309,0.64121,0.40086
2015.8,0.16605,0.64621,0.40478
2015.8,0.16905,0.65104,0.40865
2015.8,0.17211,0.65571,0.41246
2015.8,0.1752,0.66019,0.41621
2015.9,0.17835,0.6645,0.4199
2015.9,0.18154,0.66862,0.42352
2015.9,0.18477,0.67256,0.42708
2016,0.18805,0.67631,0.43057
2016,0.19137,0.67987,0.43399
2016,0.19473,0.68323,0.43735
2016,0.19813,0.6864,0.44063
2016.1,0.20157,0.68938,0.44384
2016.1,0.20505,0.69217,0.44698
2016.1,0.20857,0.69476,0.45004
2016.1,0.21212,0.69716,0.45303
2016.2,0.2157,0.69937,0.45595
2016.2,0.21932,0.70139,0.45879
2016.2,0.22297,0.70322,0.46156
2016.3,0.22665,0.70487,0.46425
2016.3,0.23036,0.70633,0.46687
2016.3,0.2341,0.70761,0.46941
2016.3,0.23787,0.70871,0.47188
2016.4,0.24166,0.70963,0.47427
2016.4,0.24547,0.71038,0.47659
2016.4,0.24932,0.71096,0.47884
2016.4,0.25318,0.71136,0.48102
2016.5,0.25707,0.7116,0.48312
2016.5,0.26098,0.71167,0.48515
2016.5,0.26491,0.71157,0.48711
2016.6,0.26887,0.71131,0.489
2016.6,0.27284,0.71088,0.49082
2016.6,0.27683,0.7103,0.49257
2016.6,0.28083,0.70955,0.49426
2016.7,0.28486,0.70865,0.49588
2016.7,0.28889,0.7076,0.49743
2016.7,0.29294,0.70639,0.49892
2016.7,0.297,0.70504,0.50034
2016.8,0.30107,0.70354,0.50171
2016.8,0.30514,0.70191,0.50301
2016.8,0.30921,0.70015,0.50425
2016.9,0.31329,0.69825,0.50544
2016.9,0.31736,0.69624,0.50658
2016.9,0.32143,0.69411,0.50766
2016.9,0.3255,0.69188,0.50869
2017,0.32955,0.68955,0.50968
2017,0.33359,0.68713,0.51062
2017,0.33762,0.68463,0.51152
2017,0.34163,0.68205,0.51238
2017.1,0.34562,0.67941,0.5132
2017.1,0.34959,0.67672,0.51399
2017.1,0.35352,0.67398,0.51474
2017.2,0.35743,0.6712,0.51546
2017.2,0.36131,0.66839,0.51616
2017.2,0.36579,0.66595,0.51739
2017.2,0.37019,0.66367,0.51866
2017.3,0.37449,0.66156,0.51996
2017.3,0.37867,0.6596,0.52126
2017.3,0.38272,0.6578,0.52257
2017.3,0.38662,0.65616,0.52388
2017.4,0.39036,0.65466,0.52517
2017.4,0.39394,0.6533,0.52644
2017.4,0.39736,0.65207,0.52768
2017.5,0.40062,0.65094,0.52889
2017.5,0.40371,0.64992,0.53006
2017.5,0.40666,0.649,0.53119
2017.5,0.40945,0.64815,0.53228
2017.6,0.4121,0.64738,0.53332
2017.6,0.4146,0.64667,0.53432
2017.6,0.41697,0.64601,0.53528
2017.6,0.41921,0.64541,0.53618
2017.7,0.42132,0.64485,0.53704
2017.7,0.42331,0.64433,0.53786
2017.7,0.42518,0.64383,0.53862
2017.8,0.42694,0.64337,0.53934
2017.8,0.42859,0.64293,0.54001
2017.8,0.43013,0.64251,0.54063
2017.8,0.43157,0.6421,0.5412
2017.9,0.43291,0.64171,0.54173
2017.9,0.43415,0.64134,0.54222
2017.9,0.43529,0.64097,0.54265
2017.9,0.43634,0.64061,0.54304
2018,0.4373,0.64025,0.54339
2018,0.43817,0.6399,0.54369
2018,0.43895,0.63956,0.54395
2018.1,0.43965,0.63921,0.54416
2018.1,0.44027,0.63887,0.54433
2018.1,0.4408,0.63853,0.54446
2018.1,0.44125,0.63819,0.54455
2018.2,0.44161,0.63786,0.54459
2018.2,0.44191,0.63752,0.54459
2018.2,0.44212,0.63718,0.54455
2018.3,0.44225,0.63684,0.54447
2018.3,0.44231,0.6365,0.54435
2018.3,0.4423,0.63617,0.54419
2018.3,0.44221,0.63583,0.544
2018.4,0.44204,0.63549,0.54376
2018.4,0.4418,0.63515,0.54348
2018.4,0.44149,0.63481,0.54317
2018.4,0.4411,0.63448,0.54282
2018.5,0.44065,0.63414,0.54243
2018.5,0.44012,0.63381,0.542
2018.5,0.43951,0.63348,0.54154
2018.6,0.43884,0.63315,0.54104
2018.6,0.43809,0.63282,0.5405
2018.6,0.43728,0.6325,0.53993
2018.6,0.43639,0.63218,0.53932
2018.7,0.43542,0.63186,0.53868
2018.7,0.43439,0.63155,0.538
2018.7,0.43329,0.63124,0.53729
2018.7,0.43211,0.63094,0.53654
2018.8,0.43086,0.63064,0.53575
2018.8,0.42954,0.63035,0.53494
2018.8,0.42815,0.63007,0.53408
2018.9,0.42668,0.62979,0.53319
2018.9,0.42514,0.62952,0.53227
2018.9,0.42353,0.62926,0.53131
2018.9,0.42185,0.62901,0.53032
2019,0.42009,0.62876,0.5293
2019,0.41826,0.62853,0.52824
2019,0.41636,0.6283,0.52715
2019,0.41438,0.62809,0.52602
2019.1,0.41233,0.62788,0.52486
2019.1,0.41021,0.62768,0.52366
2019.1,0.40801,0.6275,0.52244
2019.2,0.40573,0.62733,0.52118
2019.2,0.40338,0.62717,0.51988
2019.2,0.40096,0.62702,0.51855
2019.2,0.39845,0.62688,0.51719
2019.3,0.39588,0.62676,0.51579
2019.3,0.39322,0.62665,0.51436
2019.3,0.39049,0.62655,0.5129
2019.3,0.38768,0.62647,0.5114
2019.4,0.3848,0.6264,0.50987
2019.4,0.38183,0.62635,0.50831
2019.4,0.37879,0.62631,0.50671
2019.5,0.37567,0.62628,0.50507
2019.5,0.37247,0.62627,0.50341
2019.5,0.36919,0.62628,0.50171
2019.5,0.36584,0.6263,0.49997
2019.6,0.3624,0.62634,0.4982
2019.6,0.35888,0.62639,0.4964
2019.6,0.35528,0.62647,0.49456
2019.6,0.35159,0.62655,0.49269
2019.7,0.34783,0.62666,0.49078
2019.7,0.34399,0.62678,0.48884
2019.7,0.34006,0.62691,0.48686
2019.8,0.33605,0.62707,0.48485
2019.8,0.33195,0.62724,0.4828
2019.8,0.32778,0.62742,0.48072
2019.8,0.32352,0.62763,0.4786
2019.9,0.31917,0.62785,0.47644
2019.9,0.31474,0.62809,0.47425
2019.9,0.31023,0.62835,0.47203
2019.9,0.30563,0.62862,0.46976
2020,0.30094,0.62891,0.46746
2020,0.29617,0.62922,0.46513
2020,0.29132,0.62955,0.46276
2020.1,0.28637,0.62989,0.46035
2020.1,0.28134,0.63025,0.4579
2020.1,0.27623,0.63063,0.45542
2020.1,0.27102,0.63102,0.4529
2020.2,0.26573,0.63143,0.45034
2020.2,0.26035,0.63186,0.44774
2020.2,0.25488,0.63231,0.4451
2020.3,0.24933,0.63277,0.44243
2020.3,0.24368,0.63325,0.43972
2020.3,0.23795,0.63375,0.43697
2020.3,0.23213,0.63426,0.43419
2020.4,0.22622,0.63479,0.43136
2020.4,0.22022,0.63534,0.42849
2020.4,0.21412,0.6359,0.42559
2020.4,0.20794,0.63648,0.42265
2020.5,0.20168,0.63708,0.41967
2020.5,0.19532,0.63769,0.41665
2020.5,0.18887,0.63832,0.41359
2020.6,0.18233,0.63897,0.41049
2020.6,0.1757,0.63963,0.40735
2020.6,0.16897,0.64031,0.40417
2020.6,0.16216,0.64101,0.40095
2020.7,0.15526,0.64172,0.39769
2020.7,0.14827,0.64244,0.39439
2020.7,0.14118,0.64319,0.39106
2020.7,0.13401,0.64394,0.38768


==> d_wso_sim.dat <==
1878.7,0.15197,0.026616
1890.4,0.68138,0.63635
1902.7,0.054561,0.079093
1914,0.67131,0.79056
1923.4,0.4636,0.49571
1933.7,0.99849,1.0691
1944,0.58445,0.71761
1954.1,1.1084,1.3121
1964.8,0.55239,0.55929
1976.4,1.0639,1.0941
1986.2,1.216,1.4897
1996.5,1.0484,0.89678
2008,0.57777,0.54896
2018.5,0.44065,0.63414

